RainCloud: Decentralized Coordination and Communication in Heterogeneous IoT Swarms

The increasing volume and complexity of IoT systems demand a transition from the cloud-centric model to a decentralized IoT architecture in the so-called Computing Continuum, with no or minimal reliance on central servers. This paradigm shift, however, raises novel research concerns for decentralized coordination, calling for accurate policies. However, building such strategies is not trivial. Our work aims to relieve the DevOps engineers from this concern and propose a solution for autonomous, decentralized task allocation at runtime for IoT systems. To this end, we present a semantic communication approach and an ad-hoc lightweight coordination strategy based on Ant Colony Optimization (ACO). We compare the ACO strategy with Random Search and Gossip protocol-based algorithms. We conduct accurate experiments with up to a hundred nodes in both a static and a dynamic environment, i.e., with device outages. We show that ACO finds a matching node with the smallest hops and messages sent. While the Gossip strategy can allocate the most tasks successfully, ACO scales better, thus being a promising candidate for decentralized task coordination in IoT clusters.

==> Figures/data_for_plots/aco-fail.csv <==
nodes,value
10,63.78060317460317
25,85.80394117647059
50,70.8722130044843
100,78.9754673650282

==> Figures/data_for_plots/aco-n10-time-average-fail.csv <==
time,value
0,63.78060317460317
0.46,63.78060317460317
0.64385,63.78060317460317
0.6660166666666667,63.78060317460317
1.31675,63.78060317460317
1.6045833333333333,63.78060317460317
1.8992,63.78060317460317
6.637416666666667,63.78060317460317
8.170916666666667,63.78060317460317
11.274466666666667,63.78060317460317
11.582683333333334,63.78060317460317
11.87225,63.78060317460317
11.986316666666667,63.78060317460317
12.1733,63.78060317460317
12.480583333333334,63.78060317460317
12.777066666666666,63.78060317460317
12.925216666666667,63.78060317460317
13.21995,63.78060317460317
13.517283333333333,63.78060317460317
13.823033333333333,63.78060317460317
14.11925,63.78060317460317
17.000383333333332,63.78060317460317
17.302033333333334,63.78060317460317
17.597133333333332,63.78060317460317
17.898583333333335,63.78060317460317
18.191416666666665,63.78060317460317
18.700366666666667,63.78060317460317
18.99715,63.78060317460317
19.291316666666667,63.78060317460317
19.581916666666668,63.78060317460317
23.009516666666666,63.78060317460317
23.893316666666667,63.78060317460317
24.186616666666666,63.78060317460317
24.488,63.78060317460317
30.439233333333334,63.78060317460317
30.751266666666666,63.78060317460317
31.748633333333334,63.78060317460317
34.98308333333333,63.78060317460317
35.483266666666665,63.78060317460317
35.78756666666666,63.78060317460317
36.0796,63.78060317460317
36.376216666666664,63.78060317460317
36.68415,63.78060317460317
36.98895,63.78060317460317
37.44168333333333,63.78060317460317
41.550533333333334,63.78060317460317
41.8477,63.78060317460317
42.1464,63.78060317460317
42.45793333333334,63.78060317460317
43.131933333333336,63.78060317460317
43.59481666666667,63.78060317460317
47.64065,63.78060317460317
47.9454,63.78060317460317
48.23765,63.78060317460317
48.888,63.78060317460317
49.188716666666664,63.78060317460317
49.47703333333333,63.78060317460317
53.63881666666666,63.78060317460317
53.93705,63.78060317460317
54.231716666666664,63.78060317460317
54.89031666666666,63.78060317460317
55.19116666666667,63.78060317460317
55.49395,63.78060317460317

==> Figures/data_for_plots/aco-n10-time-average.csv <==
time,value
0,62.799492537313434
0.66595,62.799492537313434
0.91825,62.799492537313434
1.069,62.799492537313434
1.2046,62.799492537313434
1.493,62.799492537313434
1.7859666666666667,62.799492537313434
6.7317833333333335,62.799492537313434
7.0517666666666665,62.799492537313434
8.3258,62.799492537313434
11.160916666666667,62.799492537313434
11.462366666666666,62.799492537313434
11.751966666666666,62.799492537313434
11.972866666666667,62.799492537313434
12.052983333333334,62.799492537313434
12.360066666666667,62.799492537313434
12.50825,62.799492537313434
12.80485,62.799492537313434
12.95305,62.799492537313434
13.247983333333334,62.799492537313434
13.54525,62.799492537313434
13.850866666666667,62.799492537313434
16.88715,62.799492537313434
17.188833333333335,62.799492537313434
17.489983333333335,62.799492537313434
17.789983333333332,62.799492537313434
18.292883333333332,62.799492537313434
18.588233333333335,62.799492537313434
18.885033333333332,62.799492537313434
19.179283333333334,62.799492537313434
19.469866666666668,62.799492537313434
22.8963,62.799492537313434
23.636833333333332,62.799492537313434
23.93095,62.799492537313434
24.377083333333335,62.799492537313434
29.4699,62.799492537313434
30.494816666666665,62.799492537313434
31.507916666666667,62.799492537313434
31.8041,62.799492537313434
34.86995,62.799492537313434
35.37015,62.799492537313434
35.67451666666667,62.799492537313434
35.9749,62.799492537313434
36.27155,62.799492537313434
36.579483333333336,62.799492537313434
36.884233333333334,62.799492537313434
37.33721666666667,62.799492537313434
37.637616666666666,62.799492537313434
41.431666666666665,62.799492537313434
41.728766666666665,62.799492537313434
42.02741666666667,62.799492537313434
42.70186666666667,62.799492537313434
43.01291666666667,62.799492537313434
43.31916666666667,62.799492537313434
43.47606666666667,62.799492537313434
47.527483333333336,62.799492537313434
47.83595,62.799492537313434
48.3365,62.799492537313434
48.63155,62.799492537313434
48.92283333333334,62.799492537313434
49.367666666666665,62.799492537313434
53.525666666666666,62.799492537313434
53.81981666666667,62.799492537313434
54.32266666666667,62.799492537313434
54.62146666666667,62.799492537313434
54.92435,62.799492537313434
55.3766,62.799492537313434

==> Figures/data_for_plots/aco-n10-time-fail.csv <==
time,value
0,7.266
0.46,36.109
0.64385,32.74766666666667
0.6660166666666667,26.366
1.31675,40.339400000000005
1.6045833333333333,50.86516666666667
1.8992,59.47942857142858
6.637416666666667,55.24850000000001
8.170916666666667,65.51344444444445
11.274466666666667,62.33310000000001
11.582683333333334,60.50263636363637
11.87225,59.59141666666666
11.986316666666667,55.50184615384614
12.1733,55.65357142857143
12.480583333333334,56.34713333333334
12.777066666666666,57.43975
12.925216666666667,58.924176470588236
13.21995,60.67016666666665
13.517283333333333,62.64463157894737
13.823033333333333,64.83855000000001
14.11925,67.19333333333333
17.000383333333332,64.92068181818182
17.302033333333334,63.197565217391286
17.597133333333332,61.938916666666664
17.898583333333335,61.10424
18.191416666666665,60.62473076923075
18.700366666666667,60.940925925925924
18.99715,61.51317857142857
19.291316666666667,62.30958620689654
19.581916666666668,63.30059999999998
23.009516666666666,62.151580645161296
23.893316666666667,62.10625000000001
24.186616666666666,62.29378787878788
24.488,62.707911764705884
30.439233333333334,63.012828571428564
30.751266666666666,63.542944444444444
31.748633333333334,64.58221621621621
34.98308333333333,63.566315789473684
35.483266666666665,63.11551282051281
35.78756666666666,62.89362499999997
36.0796,62.86592682926828
36.376216666666664,63.02507142857143
36.68415,63.37379069767444
36.98895,63.89488636363639
37.44168333333333,64.5518
41.550533333333334,64.01734782608693
41.8477,63.67214893617021
42.1464,63.50629166666666
42.45793333333334,63.52451020408163
43.131933333333336,63.95063999999998
43.59481666666667,64.5150392156863
47.64065,63.95384615384616
47.9454,63.57003773584905
48.23765,63.33987037037036
48.888,63.46372727272729
49.188716666666664,63.72669642857144
49.47703333333333,64.1084210526316
53.63881666666666,63.60963793103448
53.93705,63.26149152542375
54.231716666666664,63.05288333333333
54.89031666666666,63.17085245901637
55.19116666666667,63.41480645161289
55.49395,63.78060317460318

==> Figures/data_for_plots/aco-n10-time.csv <==
time,value
0,14.456
0.66595,14.431
0.91825,36.122
1.069,41.673
1.2046,50.6742
1.493,57.89116666666666
1.7859666666666667,64.12685714285713
6.7317833333333335,60.870625
7.0517666666666665,60.47177777777778
8.3258,70.7965
11.160916666666667,66.986
11.462366666666666,64.48391666666667
11.751966666666666,62.93361538461539
11.972866666666667,59.35321428571428
12.052983333333334,58.888733333333334
12.360066666666667,59.0084375
12.50825,59.35105882352941
12.80485,60.358444444444444
12.95305,61.471842105263164
13.247983333333334,62.85845
13.54525,64.48590476190476
13.850866666666667,66.344
16.88715,63.997565217391305
17.188833333333335,62.184041666666666
17.489983333333335,60.83808
17.789983333333332,59.90303846153846
18.292883333333332,59.784259259259265
18.588233333333335,59.9495
18.885033333333332,60.37234482758621
19.179283333333334,61.02196666666666
19.469866666666668,61.86925806451614
22.8963,60.649875
23.636833333333332,60.54760606060605
23.93095,60.67611764705882
24.377083333333335,60.990428571428566
29.4699,60.88541666666669
30.494816666666665,61.36662162162161
31.507916666666667,62.24468421052631
31.8041,63.3980769230769
34.86995,62.342274999999994
35.37015,61.82597560975608
35.67451666666667,61.530904761904765
35.9749,61.43604651162788
36.27155,61.52268181818182
36.579483333333336,61.793733333333314
36.884233333333334,62.23297826086956
37.33721666666667,62.80608510638297
37.637616666666666,63.52239583333332
41.431666666666665,62.93661224489795
41.728766666666665,62.530699999999996
42.02741666666667,62.29592156862744
42.70186666666667,62.463634615384606
43.01291666666667,62.78839622641509
43.31916666666667,63.25616666666669
43.47606666666667,63.79312727272726
47.527483333333336,63.19910714285715
47.83595,62.77510526315788
48.3365,62.711051724137924
48.63155,62.77966101694916
48.92283333333334,62.97053333333334
49.367666666666665,63.26468852459015
53.525666666666666,62.73430645161289
53.81981666666667,62.342111111111095
54.32266666666667,62.27728125
54.62146666666667,62.33636923076922
54.92435,62.5174393939394
55.3766,62.799492537313434

==> Figures/data_for_plots/aco-n100-time-average-fail.csv <==
time,value
0,78.9754673650282
0.25311666666666666,78.9754673650282
0.35775,78.9754673650282
0.3789,78.9754673650282
0.39725,78.9754673650282
0.4373666666666667,78.9754673650282
0.45081666666666664,78.9754673650282
0.4787666666666667,78.9754673650282
0.5006666666666667,78.9754673650282
0.50595,78.9754673650282
0.5278833333333334,78.9754673650282
0.53845,78.9754673650282
0.5502166666666667,78.9754673650282
0.5526333333333333,78.9754673650282
0.5984666666666667,78.9754673650282
0.6911166666666667,78.9754673650282
0.6914666666666667,78.9754673650282
0.6939833333333333,78.9754673650282
0.69425,78.9754673650282
0.6977333333333333,78.9754673650282
0.7188666666666667,78.9754673650282
0.7632,78.9754673650282
0.7662666666666667,78.9754673650282
0.7669333333333334,78.9754673650282
0.7698666666666667,78.9754673650282
0.7726333333333333,78.9754673650282
0.7736166666666666,78.9754673650282
0.8365666666666667,78.9754673650282
0.92445,78.9754673650282
1.0060333333333333,78.9754673650282
1.0281666666666667,78.9754673650282
1.0915833333333333,78.9754673650282
1.1019333333333334,78.9754673650282
1.11665,78.9754673650282
1.1262666666666667,78.9754673650282
1.1651333333333334,78.9754673650282
1.1718333333333333,78.9754673650282
1.2795833333333333,78.9754673650282
1.28345,78.9754673650282
1.2854,78.9754673650282
1.3796833333333334,78.9754673650282
1.3804,78.9754673650282
1.3827833333333333,78.9754673650282
1.3856166666666667,78.9754673650282
1.3892333333333333,78.9754673650282
1.4055833333333334,78.9754673650282
1.4064,78.9754673650282
1.4072,78.9754673650282
1.4096666666666666,78.9754673650282
1.4124166666666667,78.9754673650282
1.4140333333333333,78.9754673650282
1.4183833333333333,78.9754673650282
1.4184166666666667,78.9754673650282
1.4202833333333333,78.9754673650282
1.4255166666666668,78.9754673650282
1.4289166666666666,78.9754673650282
1.50905,78.9754673650282
1.5525666666666667,78.9754673650282
1.5548,78.9754673650282
1.5563333333333333,78.9754673650282
1.5700166666666666,78.9754673650282
1.6540666666666666,78.9754673650282
1.6722666666666666,78.9754673650282
1.6931833333333333,78.9754673650282
1.69375,78.9754673650282
1.6941333333333333,78.9754673650282
1.7008833333333333,78.9754673650282
1.7059666666666666,78.9754673650282
1.8083,78.9754673650282
1.8355333333333332,78.9754673650282
1.8424666666666667,78.9754673650282
1.8425833333333332,78.9754673650282
1.8459833333333333,78.9754673650282
1.8543666666666667,78.9754673650282
1.8669666666666667,78.9754673650282
1.8716166666666667,78.9754673650282
1.98265,78.9754673650282
1.98725,78.9754673650282
1.9876,78.9754673650282
1.9986166666666667,78.9754673650282
2.053533333333333,78.9754673650282
2.128633333333333,78.9754673650282
2.13325,78.9754673650282
2.1340833333333333,78.9754673650282
2.1408833333333335,78.9754673650282
2.1416666666666666,78.9754673650282
2.2752666666666665,78.9754673650282
2.2758166666666666,78.9754673650282
2.2771666666666666,78.9754673650282
2.27885,78.9754673650282
2.2923666666666667,78.9754673650282
2.2964166666666666,78.9754673650282
2.35985,78.9754673650282
2.424383333333333,78.9754673650282
2.4431333333333334,78.9754673650282
2.4921,78.9754673650282
2.8140833333333335,78.9754673650282
3.08005,78.9754673650282
3.2266,78.9754673650282
3.3376333333333332,78.9754673650282
6.017783333333333,78.9754673650282
6.371,78.9754673650282
6.6849,78.9754673650282
6.754716666666667,78.9754673650282
6.7612,78.9754673650282
6.7621,78.9754673650282
6.9327,78.9754673650282
6.933133333333333,78.9754673650282
7.087533333333333,78.9754673650282
7.094366666666667,78.9754673650282
7.2651,78.9754673650282
7.2664,78.9754673650282
7.2672,78.9754673650282
7.27145,78.9754673650282
7.365483333333334,78.9754673650282
7.3665666666666665,78.9754673650282
7.372016666666667,78.9754673650282
7.37545,78.9754673650282
7.407816666666666,78.9754673650282
7.412966666666667,78.9754673650282
7.512533333333334,78.9754673650282
7.513,78.9754673650282
7.833966666666667,78.9754673650282
7.8468,78.9754673650282
7.8578166666666664,78.9754673650282
7.886866666666666,78.9754673650282
8.087766666666667,78.9754673650282
8.096933333333334,78.9754673650282
8.120783333333334,78.9754673650282
8.14565,78.9754673650282
8.151483333333333,78.9754673650282
8.1631,78.9754673650282
8.319583333333334,78.9754673650282
8.37475,78.9754673650282
8.406783333333333,78.9754673650282
8.408,78.9754673650282
8.412366666666667,78.9754673650282
8.468733333333333,78.9754673650282
8.478683333333333,78.9754673650282
8.495833333333334,78.9754673650282
8.552016666666667,78.9754673650282
8.61845,78.9754673650282
8.667483333333333,78.9754673650282
8.8564,78.9754673650282
9.50725,78.9754673650282
9.87575,78.9754673650282
11.513816666666667,78.9754673650282
11.571366666666666,78.9754673650282
11.660133333333333,78.9754673650282
11.7469,78.9754673650282
11.765133333333333,78.9754673650282
11.770533333333333,78.9754673650282
11.822416666666667,78.9754673650282
11.871383333333334,78.9754673650282
11.879816666666667,78.9754673650282
11.962983333333334,78.9754673650282
11.96795,78.9754673650282
11.970833333333333,78.9754673650282
12.022583333333333,78.9754673650282
12.0281,78.9754673650282
12.028366666666667,78.9754673650282
12.102116666666667,78.9754673650282
12.2513,78.9754673650282
12.269666666666666,78.9754673650282
12.312416666666667,78.9754673650282
12.3226,78.9754673650282
12.327183333333334,78.9754673650282
12.334366666666666,78.9754673650282
12.3943,78.9754673650282
12.431983333333333,78.9754673650282
12.462216666666666,78.9754673650282
12.467216666666667,78.9754673650282
12.485133333333334,78.9754673650282
12.5607,78.9754673650282
12.604566666666667,78.9754673650282
12.6333,78.9754673650282
12.6459,78.9754673650282
12.691666666666666,78.9754673650282
12.6943,78.9754673650282
12.707433333333332,78.9754673650282
12.708833333333333,78.9754673650282
12.75405,78.9754673650282
12.757233333333334,78.9754673650282
12.771183333333333,78.9754673650282
12.842516666666667,78.9754673650282
12.8718,78.9754673650282
12.90175,78.9754673650282
12.905483333333333,78.9754673650282
12.920383333333334,78.9754673650282
12.929866666666667,78.9754673650282
12.929933333333333,78.9754673650282
12.962283333333334,78.9754673650282
13.016,78.9754673650282
13.047916666666667,78.9754673650282
13.07805,78.9754673650282
13.078216666666666,78.9754673650282
13.149633333333334,78.9754673650282
13.1642,78.9754673650282
13.168166666666666,78.9754673650282
13.205366666666666,78.9754673650282
13.21515,78.9754673650282
13.22555,78.9754673650282
13.226,78.9754673650282
13.3163,78.9754673650282
13.36335,78.9754673650282
13.372666666666667,78.9754673650282
13.373133333333334,78.9754673650282
13.4608,78.9754673650282
13.4643,78.9754673650282
13.482583333333332,78.9754673650282
13.512083333333333,78.9754673650282
13.512533333333334,78.9754673650282
13.519116666666667,78.9754673650282
13.5208,78.9754673650282
13.52125,78.9754673650282
13.609116666666667,78.9754673650282
13.660216666666667,78.9754673650282
13.7419,78.9754673650282
13.742866666666666,78.9754673650282
13.759316666666667,78.9754673650282
13.809433333333333,78.9754673650282
13.817566666666666,78.9754673650282
13.81815,78.9754673650282
13.81825,78.9754673650282
13.903583333333334,78.9754673650282
13.957366666666667,78.9754673650282
13.964733333333333,78.9754673650282
13.966516666666667,78.9754673650282
13.999883333333333,78.9754673650282
14.048533333333333,78.9754673650282
14.056716666666667,78.9754673650282
14.10495,78.9754673650282
14.1148,78.9754673650282
14.2625,78.9754673650282
14.401316666666666,78.9754673650282
14.651833333333334,78.9754673650282
14.722016666666667,78.9754673650282
14.80075,78.9754673650282
14.9434,78.9754673650282
15.084766666666667,78.9754673650282
15.196216666666666,78.9754673650282
15.2531,78.9754673650282
15.369866666666667,78.9754673650282
15.531816666666666,78.9754673650282
15.8394,78.9754673650282
16.49665,78.9754673650282
17.0654,78.9754673650282
17.067883333333334,78.9754673650282
17.071566666666666,78.9754673650282
17.086666666666666,78.9754673650282
17.16336666666667,78.9754673650282
17.212416666666666,78.9754673650282
17.236483333333332,78.9754673650282
17.251,78.9754673650282
17.36275,78.9754673650282
17.383883333333333,78.9754673650282
17.506166666666665,78.9754673650282
17.511766666666666,78.9754673650282
17.538116666666667,78.9754673650282
17.5526,78.9754673650282
17.65815,78.9754673650282
17.66995,78.9754673650282
17.688633333333332,78.9754673650282
17.701616666666666,78.9754673650282
17.810533333333332,78.9754673650282
17.833283333333334,78.9754673650282
17.9584,78.9754673650282
17.958683333333333,78.9754673650282
17.985716666666665,78.9754673650282
18.107766666666667,78.9754673650282
18.13475,78.9754673650282
18.15201666666667,78.9754673650282
18.254483333333333,78.9754673650282
18.284483333333334,78.9754673650282
18.328466666666667,78.9754673650282
18.399983333333335,78.9754673650282
18.415116666666666,78.9754673650282
18.427583333333335,78.9754673650282
18.463566666666665,78.9754673650282
18.5431,78.9754673650282
18.54975,78.9754673650282
18.623783333333332,78.9754673650282
18.65915,78.9754673650282
18.791616666666666,78.9754673650282
18.8427,78.9754673650282
18.919716666666666,78.9754673650282
18.936533333333333,78.9754673650282
18.96485,78.9754673650282
18.978983333333332,78.9754673650282
18.990433333333332,78.9754673650282
19.057833333333335,78.9754673650282
19.064033333333334,78.9754673650282
19.068366666666666,78.9754673650282
19.09326666666667,78.9754673650282
19.122533333333333,78.9754673650282
19.127533333333332,78.9754673650282
19.1323,78.9754673650282
19.138,78.9754673650282
19.212866666666667,78.9754673650282
19.219416666666667,78.9754673650282
19.233333333333334,78.9754673650282
19.28535,78.9754673650282
19.310266666666667,78.9754673650282
19.3211,78.9754673650282
19.3593,78.9754673650282
19.367433333333334,78.9754673650282
19.396233333333335,78.9754673650282
19.429633333333335,78.9754673650282
19.505766666666666,78.9754673650282
19.522583333333333,78.9754673650282
19.551666666666666,78.9754673650282
19.652233333333335,78.9754673650282
19.667383333333333,78.9754673650282
19.7342,78.9754673650282
19.80825,78.9754673650282
19.850383333333333,78.9754673650282
19.8919,78.9754673650282
19.902533333333334,78.9754673650282
19.941933333333335,78.9754673650282
19.947333333333333,78.9754673650282
20.10635,78.9754673650282
20.1473,78.9754673650282
20.16145,78.9754673650282
20.1755,78.9754673650282
20.192916666666665,78.9754673650282
20.307833333333335,78.9754673650282
20.317733333333333,78.9754673650282
20.3507,78.9754673650282
20.472816666666667,78.9754673650282
20.625816666666665,78.9754673650282
20.8216,78.9754673650282
20.98775,78.9754673650282
21.144383333333334,78.9754673650282
21.31015,78.9754673650282
21.4556,78.9754673650282
21.6047,78.9754673650282
21.97286666666667,78.9754673650282
22.12195,78.9754673650282
22.157766666666667,78.9754673650282
22.27103333333333,78.9754673650282
22.420116666666665,78.9754673650282
22.473783333333333,78.9754673650282
22.77865,78.9754673650282
22.925283333333333,78.9754673650282
23.084666666666667,78.9754673650282
23.088433333333334,78.9754673650282
23.105616666666666,78.9754673650282
23.162316666666666,78.9754673650282
23.2351,78.9754673650282
23.23885,78.9754673650282
23.245633333333334,78.9754673650282
23.256033333333335,78.9754673650282
23.25605,78.9754673650282
23.36095,78.9754673650282
23.385516666666668,78.9754673650282
23.530266666666666,78.9754673650282
23.547466666666665,78.9754673650282
23.69943333333333,78.9754673650282
23.827333333333332,78.9754673650282
23.836516666666668,78.9754673650282
24.109716666666667,78.9754673650282
24.112866666666665,78.9754673650282
24.129416666666668,78.9754673650282
24.13985,78.9754673650282
24.265516666666667,78.9754673650282
24.2685,78.9754673650282
24.294533333333334,78.9754673650282
24.4103,78.9754673650282
24.42275,78.9754673650282
24.440566666666665,78.9754673650282
24.44173333333333,78.9754673650282
24.446383333333333,78.9754673650282
24.50075,78.9754673650282
24.590033333333334,78.9754673650282
24.621366666666667,78.9754673650282
24.716816666666666,78.9754673650282
24.718516666666666,78.9754673650282
24.727266666666665,78.9754673650282
24.743116666666666,78.9754673650282
24.7449,78.9754673650282
24.7516,78.9754673650282
24.874183333333335,78.9754673650282
24.87575,78.9754673650282
24.876916666666666,78.9754673650282
24.895216666666666,78.9754673650282
24.921133333333334,78.9754673650282
24.98495,78.9754673650282
25.0193,78.9754673650282
25.0221,78.9754673650282
25.090466666666668,78.9754673650282
25.111716666666666,78.9754673650282
25.114966666666668,78.9754673650282
25.132266666666666,78.9754673650282
25.146133333333335,78.9754673650282
25.16496666666667,78.9754673650282
25.208716666666668,78.9754673650282
25.224033333333335,78.9754673650282
25.2472,78.9754673650282
25.281233333333333,78.9754673650282
25.2861,78.9754673650282
25.28785,78.9754673650282
25.3368,78.9754673650282
25.347216666666668,78.9754673650282
25.3839,78.9754673650282
25.390433333333334,78.9754673650282
25.439,78.9754673650282
25.5364,78.9754673650282
25.58235,78.9754673650282
25.58888333333333,78.9754673650282
25.623583333333332,78.9754673650282
25.68776666666667,78.9754673650282
25.690816666666667,78.9754673650282
25.6917,78.9754673650282
25.730733333333333,78.9754673650282
25.734683333333333,78.9754673650282
25.740883333333333,78.9754673650282
25.76095,78.9754673650282
25.830883333333333,78.9754673650282
25.839683333333333,78.9754673650282
25.856566666666666,78.9754673650282
25.886533333333333,78.9754673650282
25.89235,78.9754673650282
25.89255,78.9754673650282
25.919233333333334,78.9754673650282
25.991,78.9754673650282
26.04465,78.9754673650282
26.06355,78.9754673650282
26.1308,78.9754673650282
26.1479,78.9754673650282
26.1974,78.9754673650282
26.2009,78.9754673650282
26.22675,78.9754673650282
26.330416666666668,78.9754673650282
26.353283333333334,78.9754673650282
26.3562,78.9754673650282
26.36735,78.9754673650282
26.371033333333333,78.9754673650282
26.415266666666668,78.9754673650282
26.50123333333333,78.9754673650282
26.520016666666667,78.9754673650282
26.557133333333333,78.9754673650282
26.57475,78.9754673650282
26.726266666666668,78.9754673650282
26.758866666666666,78.9754673650282
26.921566666666667,78.9754673650282
26.9833,78.9754673650282
27.053583333333332,78.9754673650282
27.07625,78.9754673650282
27.079066666666666,78.9754673650282
27.153066666666668,78.9754673650282
27.15965,78.9754673650282
27.167616666666667,78.9754673650282
27.308616666666666,78.9754673650282
27.311216666666667,78.9754673650282
27.3162,78.9754673650282
27.571983333333332,78.9754673650282
27.605633333333333,78.9754673650282
27.859933333333334,78.9754673650282
28.66255,78.9754673650282
29.13515,78.9754673650282
29.191983333333333,78.9754673650282
29.419033333333335,78.9754673650282
29.486416666666667,78.9754673650282
29.52235,78.9754673650282
29.81305,78.9754673650282
29.817,78.9754673650282
29.88935,78.9754673650282
29.891983333333332,78.9754673650282
29.899433333333334,78.9754673650282
29.923716666666667,78.9754673650282
30.062083333333334,78.9754673650282
30.092916666666667,78.9754673650282
30.208183333333334,78.9754673650282
30.2329,78.9754673650282
30.2332,78.9754673650282
30.253066666666665,78.9754673650282
30.274333333333335,78.9754673650282
30.3035,78.9754673650282
30.325766666666667,78.9754673650282
30.334033333333334,78.9754673650282
30.3475,78.9754673650282
30.37375,78.9754673650282
30.380733333333332,78.9754673650282
30.439033333333334,78.9754673650282
30.474066666666666,78.9754673650282
30.503766666666667,78.9754673650282
30.524266666666666,78.9754673650282
30.5294,78.9754673650282
30.545416666666668,78.9754673650282
30.597516666666667,78.9754673650282
30.649633333333334,78.9754673650282
30.681533333333334,78.9754673650282
30.689783333333335,78.9754673650282
30.73225,78.9754673650282
30.79655,78.9754673650282
30.814766666666667,78.9754673650282
30.84485,78.9754673650282
30.847516666666667,78.9754673650282
30.850233333333332,78.9754673650282
30.885183333333334,78.9754673650282
30.8943,78.9754673650282
30.90835,78.9754673650282
30.917933333333334,78.9754673650282
30.9301,78.9754673650282
30.966666666666665,78.9754673650282
30.977216666666667,78.9754673650282
30.983266666666665,78.9754673650282
30.991566666666667,78.9754673650282
30.99995,78.9754673650282
31.004983333333332,78.9754673650282
31.072316666666666,78.9754673650282
31.088283333333333,78.9754673650282
31.09195,78.9754673650282
31.145516666666666,78.9754673650282
31.1487,78.9754673650282
31.20405,78.9754673650282
31.231133333333332,78.9754673650282
31.293283333333335,78.9754673650282
31.329466666666665,78.9754673650282
31.3671,78.9754673650282
31.374483333333334,78.9754673650282
31.382483333333333,78.9754673650282
31.431983333333335,78.9754673650282
31.436416666666666,78.9754673650282
31.45085,78.9754673650282
31.511733333333332,78.9754673650282
31.517083333333332,78.9754673650282
31.51975,78.9754673650282
31.569583333333334,78.9754673650282
31.57655,78.9754673650282
31.580116666666665,78.9754673650282
31.610033333333334,78.9754673650282
31.62925,78.9754673650282
31.65625,78.9754673650282
31.66475,78.9754673650282
31.708816666666667,78.9754673650282
31.716783333333332,78.9754673650282
31.726616666666665,78.9754673650282
31.73015,78.9754673650282
31.8047,78.9754673650282
31.82875,78.9754673650282
31.846116666666667,78.9754673650282
31.85546666666667,78.9754673650282
31.868033333333333,78.9754673650282
31.878383333333332,78.9754673650282
31.886816666666668,78.9754673650282
31.934066666666666,78.9754673650282
31.978,78.9754673650282
31.993933333333334,78.9754673650282
32.01851666666666,78.9754673650282
32.020716666666665,78.9754673650282
32.057766666666666,78.9754673650282
32.087133333333334,78.9754673650282
32.1437,78.9754673650282
32.16785,78.9754673650282
32.19573333333334,78.9754673650282
32.24705,78.9754673650282
32.27558333333333,78.9754673650282
32.2959,78.9754673650282
32.296366666666664,78.9754673650282
32.3099,78.9754673650282
32.40655,78.9754673650282
32.407583333333335,78.9754673650282
32.43075,78.9754673650282
32.43253333333333,78.9754673650282
32.45303333333333,78.9754673650282
32.499716666666664,78.9754673650282
32.503,78.9754673650282
32.56046666666666,78.9754673650282
32.66361666666667,78.9754673650282
32.67321666666667,78.9754673650282
32.67366666666667,78.9754673650282
32.70928333333333,78.9754673650282
32.764716666666665,78.9754673650282
32.772016666666666,78.9754673650282
32.855333333333334,78.9754673650282
32.88375,78.9754673650282
32.9475,78.9754673650282
32.95336666666667,78.9754673650282
33.0312,78.9754673650282
33.06688333333334,78.9754673650282
33.08663333333333,78.9754673650282
33.11796666666667,78.9754673650282
33.21045,78.9754673650282
33.21261666666667,78.9754673650282
33.23685,78.9754673650282
33.238216666666666,78.9754673650282
33.294983333333334,78.9754673650282
33.351683333333334,78.9754673650282
33.35646666666667,78.9754673650282
33.436566666666664,78.9754673650282
33.47488333333333,78.9754673650282
33.49333333333333,78.9754673650282
33.50131666666667,78.9754673650282
33.599833333333336,78.9754673650282
33.610616666666665,78.9754673650282
33.61425,78.9754673650282
33.6463,78.9754673650282
33.703966666666666,78.9754673650282
33.74895,78.9754673650282
33.798883333333336,78.9754673650282
33.80048333333333,78.9754673650282
33.852066666666666,78.9754673650282
33.89575,78.9754673650282
33.90893333333333,78.9754673650282
33.96828333333333,78.9754673650282
33.99668333333333,78.9754673650282
34.068083333333334,78.9754673650282
34.126866666666665,78.9754673650282
34.129133333333336,78.9754673650282
34.149816666666666,78.9754673650282
34.15091666666667,78.9754673650282
34.29343333333333,78.9754673650282
34.34721666666667,78.9754673650282
34.409283333333335,78.9754673650282
34.41128333333333,78.9754673650282
34.51815,78.9754673650282
34.62695,78.9754673650282
34.65855,78.9754673650282
34.65866666666667,78.9754673650282
34.70075,78.9754673650282
34.91186666666667,78.9754673650282
35.102066666666666,78.9754673650282
35.11006666666667,78.9754673650282
35.11475,78.9754673650282
35.17228333333333,78.9754673650282
35.1743,78.9754673650282
35.26445,78.9754673650282
35.46958333333333,78.9754673650282
35.5093,78.9754673650282
35.5507,78.9754673650282
35.56355,78.9754673650282
35.591566666666665,78.9754673650282
35.59311666666667,78.9754673650282
35.72996666666667,78.9754673650282
35.77328333333333,78.9754673650282
36.00196666666667,78.9754673650282
36.059016666666665,78.9754673650282
36.23623333333333,78.9754673650282
36.296033333333334,78.9754673650282
36.350966666666665,78.9754673650282
36.3559,78.9754673650282
36.53138333333333,78.9754673650282
36.61828333333333,78.9754673650282
36.64006666666667,78.9754673650282
36.65103333333333,78.9754673650282
36.68691666666667,78.9754673650282
36.710116666666664,78.9754673650282
36.7912,78.9754673650282
36.79183333333334,78.9754673650282
36.7958,78.9754673650282
36.8925,78.9754673650282
36.9242,78.9754673650282
36.93985,78.9754673650282
36.94513333333333,78.9754673650282
36.947833333333335,78.9754673650282
36.95255,78.9754673650282
36.96718333333333,78.9754673650282
36.980583333333335,78.9754673650282
36.996566666666666,78.9754673650282
36.99823333333333,78.9754673650282
37.012483333333336,78.9754673650282
37.04278333333333,78.9754673650282
37.07901666666667,78.9754673650282
37.09048333333333,78.9754673650282
37.10783333333333,78.9754673650282
37.234316666666665,78.9754673650282
37.23545,78.9754673650282
37.24075,78.9754673650282
37.241083333333336,78.9754673650282
37.2857,78.9754673650282
37.28641666666667,78.9754673650282
37.302416666666666,78.9754673650282
37.35155,78.9754673650282
37.358866666666664,78.9754673650282
37.38915,78.9754673650282
37.3912,78.9754673650282
37.40748333333333,78.9754673650282
37.45911666666667,78.9754673650282
37.49183333333333,78.9754673650282
37.50846666666666,78.9754673650282
37.548966666666665,78.9754673650282
37.5929,78.9754673650282
37.63965,78.9754673650282
37.64763333333333,78.9754673650282
37.65736666666667,78.9754673650282
37.65865,78.9754673650282
37.69141666666667,78.9754673650282
37.6991,78.9754673650282
37.74215,78.9754673650282
37.7445,78.9754673650282
37.79156666666667,78.9754673650282
37.81015,78.9754673650282
37.839133333333336,78.9754673650282
37.84535,78.9754673650282
37.85418333333333,78.9754673650282
37.901666666666664,78.9754673650282
37.93905,78.9754673650282
37.9607,78.9754673650282
37.9648,78.9754673650282
37.989016666666664,78.9754673650282
38.00901666666667,78.9754673650282
38.11306666666667,78.9754673650282
38.13916666666667,78.9754673650282
38.15238333333333,78.9754673650282
38.236266666666666,78.9754673650282
38.26525,78.9754673650282
38.30308333333333,78.9754673650282
38.35195,78.9754673650282
38.35198333333334,78.9754673650282
38.36865,78.9754673650282
38.4125,78.9754673650282
38.414,78.9754673650282
38.43971666666667,78.9754673650282
38.460033333333335,78.9754673650282
38.50515,78.9754673650282
38.5199,78.9754673650282
38.564033333333334,78.9754673650282
38.58161666666667,78.9754673650282
38.5921,78.9754673650282
38.60346666666667,78.9754673650282
38.61643333333333,78.9754673650282
38.65271666666667,78.9754673650282
38.66943333333333,78.9754673650282
38.69825,78.9754673650282
38.71541666666667,78.9754673650282
38.750816666666665,78.9754673650282
38.77311666666667,78.9754673650282
38.80318333333334,78.9754673650282
38.8161,78.9754673650282
38.81871666666667,78.9754673650282
38.82906666666667,78.9754673650282
38.83453333333333,78.9754673650282
38.86286666666667,78.9754673650282
38.86708333333333,78.9754673650282
38.9028,78.9754673650282
38.92975,78.9754673650282
38.9534,78.9754673650282
38.96816666666667,78.9754673650282
38.98166666666667,78.9754673650282
39.008433333333336,78.9754673650282
39.042833333333334,78.9754673650282
39.04618333333333,78.9754673650282
39.06645,78.9754673650282
39.08638333333333,78.9754673650282
39.096466666666664,78.9754673650282
39.098483333333334,78.9754673650282
39.10381666666667,78.9754673650282
39.11783333333333,78.9754673650282
39.22015,78.9754673650282
39.24301666666667,78.9754673650282
39.25423333333333,78.9754673650282
39.26708333333333,78.9754673650282
39.2711,78.9754673650282
39.3499,78.9754673650282
39.362766666666666,78.9754673650282
39.384933333333336,78.9754673650282
39.40025,78.9754673650282
39.40475,78.9754673650282
39.416516666666666,78.9754673650282
39.50536666666667,78.9754673650282
39.506566666666664,78.9754673650282
39.542116666666665,78.9754673650282
39.55515,78.9754673650282
39.565983333333335,78.9754673650282
39.607883333333334,78.9754673650282
39.61233333333333,78.9754673650282
39.6467,78.9754673650282
39.672333333333334,78.9754673650282
39.70548333333333,78.9754673650282
39.71576666666667,78.9754673650282
39.768966666666664,78.9754673650282
39.79995,78.9754673650282
39.8178,78.9754673650282
39.84435,78.9754673650282
39.85596666666667,78.9754673650282
39.85948333333333,78.9754673650282
39.86488333333333,78.9754673650282
39.88745,78.9754673650282
39.9058,78.9754673650282
39.92565,78.9754673650282
40.00618333333333,78.9754673650282
40.0683,78.9754673650282
40.17661666666667,78.9754673650282
40.19213333333333,78.9754673650282
40.276466666666664,78.9754673650282
40.3023,78.9754673650282
40.4141,78.9754673650282
40.47691666666667,78.9754673650282
40.592333333333336,78.9754673650282
40.61298333333333,78.9754673650282
40.61898333333333,78.9754673650282
40.648983333333334,78.9754673650282
40.712316666666666,78.9754673650282
40.771116666666664,78.9754673650282
40.779133333333334,78.9754673650282
40.93705,78.9754673650282
41.07208333333333,78.9754673650282
41.21456666666667,78.9754673650282
41.35065,78.9754673650282
41.4079,78.9754673650282
41.589866666666666,78.9754673650282
41.6167,78.9754673650282
41.75331666666667,78.9754673650282
41.7582,78.9754673650282
41.77985,78.9754673650282
41.83068333333333,78.9754673650282
41.869566666666664,78.9754673650282
41.89985,78.9754673650282
41.91356666666667,78.9754673650282
42.022216666666665,78.9754673650282
42.056216666666664,78.9754673650282
42.07671666666667,78.9754673650282
42.078316666666666,78.9754673650282
42.12405,78.9754673650282
42.1304,78.9754673650282
42.13765,78.9754673650282
42.14678333333333,78.9754673650282
42.15195,78.9754673650282
42.22285,78.9754673650282
42.22813333333333,78.9754673650282
42.23138333333333,78.9754673650282
42.317116666666664,78.9754673650282
42.31718333333333,78.9754673650282
42.325516666666665,78.9754673650282
42.350516666666664,78.9754673650282
42.37265,78.9754673650282
42.426183333333334,78.9754673650282
42.435716666666664,78.9754673650282
42.459516666666666,78.9754673650282
42.46281666666667,78.9754673650282
42.47395,78.9754673650282
42.48758333333333,78.9754673650282
42.50775,78.9754673650282
42.54275,78.9754673650282
42.5615,78.9754673650282
42.56405,78.9754673650282
42.58311666666667,78.9754673650282
42.61161666666667,78.9754673650282
42.67178333333333,78.9754673650282
42.70935,78.9754673650282
42.71596666666667,78.9754673650282
42.748266666666666,78.9754673650282
42.75438333333334,78.9754673650282
42.7801,78.9754673650282
42.7959,78.9754673650282
42.8232,78.9754673650282
42.86853333333333,78.9754673650282
42.87388333333333,78.9754673650282
42.90906666666667,78.9754673650282
42.92828333333333,78.9754673650282
43.01018333333333,78.9754673650282
43.01525,78.9754673650282
43.22071666666667,78.9754673650282
43.3222,78.9754673650282
43.40743333333333,78.9754673650282
43.4815,78.9754673650282
43.53543333333333,78.9754673650282
43.60775,78.9754673650282
43.614716666666666,78.9754673650282
43.62265,78.9754673650282
43.63336666666667,78.9754673650282
43.69555,78.9754673650282
43.7199,78.9754673650282
43.950183333333335,78.9754673650282
44.25835,78.9754673650282
44.39511666666667,78.9754673650282
44.39541666666667,78.9754673650282
44.43203333333334,78.9754673650282
44.6908,78.9754673650282
44.790333333333336,78.9754673650282
44.83906666666667,78.9754673650282
44.92881666666667,78.9754673650282
45.011266666666664,78.9754673650282
45.05656666666667,78.9754673650282
45.14768333333333,78.9754673650282
45.171483333333335,78.9754673650282
45.200916666666664,78.9754673650282
45.20761666666667,78.9754673650282
45.21803333333333,78.9754673650282
45.3488,78.9754673650282
45.35613333333333,78.9754673650282
45.367333333333335,78.9754673650282
45.41866666666667,78.9754673650282
45.46895,78.9754673650282
45.496916666666664,78.9754673650282
45.566633333333336,78.9754673650282
45.587183333333336,78.9754673650282
45.61718333333334,78.9754673650282
45.70568333333333,78.9754673650282
45.71418333333333,78.9754673650282
45.714816666666664,78.9754673650282
45.74151666666667,78.9754673650282
45.831466666666664,78.9754673650282
45.84916666666667,78.9754673650282
45.8628,78.9754673650282
45.8718,78.9754673650282
45.88698333333333,78.9754673650282
45.984833333333334,78.9754673650282
46.01991666666667,78.9754673650282
46.168,78.9754673650282
46.24563333333333,78.9754673650282
46.2559,78.9754673650282
46.3161,78.9754673650282
46.3431,78.9754673650282
46.394733333333335,78.9754673650282
46.436816666666665,78.9754673650282
46.49678333333333,78.9754673650282
46.49685,78.9754673650282
46.543816666666665,78.9754673650282
46.60338333333333,78.9754673650282
46.63973333333333,78.9754673650282
46.673766666666666,78.9754673650282
46.693,78.9754673650282
46.78106666666667,78.9754673650282
46.79085,78.9754673650282
46.82185,78.9754673650282
46.8421,78.9754673650282
46.9396,78.9754673650282
46.96995,78.9754673650282
47.00315,78.9754673650282
47.09441666666667,78.9754673650282
47.11063333333333,78.9754673650282
47.13916666666667,78.9754673650282
47.20518333333333,78.9754673650282
47.28575,78.9754673650282
47.33205,78.9754673650282
47.36926666666667,78.9754673650282
47.43495,78.9754673650282
47.49896666666667,78.9754673650282
47.514183333333335,78.9754673650282
47.59256666666667,78.9754673650282
47.62473333333333,78.9754673650282
47.74248333333333,78.9754673650282
47.76343333333333,78.9754673650282
47.80598333333333,78.9754673650282
47.859383333333334,78.9754673650282
47.93181666666667,78.9754673650282
47.938316666666665,78.9754673650282
47.96788333333333,78.9754673650282
48.04761666666667,78.9754673650282
48.085433333333334,78.9754673650282
48.0935,78.9754673650282
48.09766666666667,78.9754673650282
48.115883333333336,78.9754673650282
48.23258333333333,78.9754673650282
48.31751666666667,78.9754673650282
48.32255,78.9754673650282
48.33103333333333,78.9754673650282
48.35551666666667,78.9754673650282
48.38775,78.9754673650282
48.38921666666667,78.9754673650282
48.399966666666664,78.9754673650282
48.42263333333333,78.9754673650282
48.450433333333336,78.9754673650282
48.4803,78.9754673650282
48.54358333333333,78.9754673650282
48.56653333333333,78.9754673650282
48.589816666666664,78.9754673650282
48.6895,78.9754673650282
48.696216666666665,78.9754673650282
48.726866666666666,78.9754673650282
48.74725,78.9754673650282
48.800983333333335,78.9754673650282
48.832966666666664,78.9754673650282
48.9023,78.9754673650282
48.92138333333333,78.9754673650282
48.92595,78.9754673650282
48.93748333333333,78.9754673650282
48.991,78.9754673650282
48.99633333333333,78.9754673650282
48.99791666666667,78.9754673650282
48.99865,78.9754673650282
49.00633333333333,78.9754673650282
49.05425,78.9754673650282
49.0935,78.9754673650282
49.1064,78.9754673650282
49.11013333333333,78.9754673650282
49.14973333333333,78.9754673650282
49.1565,78.9754673650282
49.19675,78.9754673650282
49.25346666666667,78.9754673650282
49.25471666666667,78.9754673650282
49.314883333333334,78.9754673650282
49.37928333333333,78.9754673650282
49.401633333333336,78.9754673650282
49.402433333333335,78.9754673650282
49.40315,78.9754673650282
49.40813333333333,78.9754673650282
49.411366666666666,78.9754673650282
49.44035,78.9754673650282
49.44683333333333,78.9754673650282
49.44801666666667,78.9754673650282
49.50953333333333,78.9754673650282
49.5467,78.9754673650282
49.55048333333333,78.9754673650282
49.55361666666667,78.9754673650282
49.55858333333333,78.9754673650282
49.59761666666667,78.9754673650282
49.609716666666664,78.9754673650282
49.70106666666667,78.9754673650282
49.70108333333334,78.9754673650282
49.70126666666667,78.9754673650282
49.71456666666667,78.9754673650282
49.74615,78.9754673650282
49.84401666666667,78.9754673650282
49.88981666666667,78.9754673650282
49.89515,78.9754673650282
49.93593333333333,78.9754673650282
49.965466666666664,78.9754673650282
49.98375,78.9754673650282
49.99111666666667,78.9754673650282
49.99205,78.9754673650282
50.0195,78.9754673650282
50.054066666666664,78.9754673650282
50.08323333333333,78.9754673650282
50.11613333333333,78.9754673650282
50.13773333333334,78.9754673650282
50.24625,78.9754673650282
50.32585,78.9754673650282
50.40825,78.9754673650282
50.40855,78.9754673650282
50.41153333333333,78.9754673650282
50.41405,78.9754673650282
50.4291,78.9754673650282
50.45786666666667,78.9754673650282
50.46853333333333,78.9754673650282
50.48911666666667,78.9754673650282
50.53655,78.9754673650282
50.61761666666666,78.9754673650282
50.65425,78.9754673650282
50.67273333333333,78.9754673650282
50.71351666666666,78.9754673650282
50.777816666666666,78.9754673650282
50.780233333333335,78.9754673650282
50.81121666666667,78.9754673650282
50.87995,78.9754673650282
50.925266666666666,78.9754673650282
50.934,78.9754673650282
50.983983333333335,78.9754673650282
51.00515,78.9754673650282
51.008266666666664,78.9754673650282
51.009683333333335,78.9754673650282
51.060266666666664,78.9754673650282
51.072766666666666,78.9754673650282
51.0885,78.9754673650282
51.15683333333333,78.9754673650282
51.16845,78.9754673650282
51.193333333333335,78.9754673650282
51.19383333333333,78.9754673650282
51.30773333333333,78.9754673650282
51.34213333333334,78.9754673650282
51.38406666666667,78.9754673650282
51.3918,78.9754673650282
51.422716666666666,78.9754673650282
51.45235,78.9754673650282
51.526,78.9754673650282
51.536,78.9754673650282
51.54281666666667,78.9754673650282
51.54345,78.9754673650282
51.55158333333333,78.9754673650282
51.57581666666667,78.9754673650282
51.58636666666666,78.9754673650282
51.606633333333335,78.9754673650282
51.611066666666666,78.9754673650282
51.6392,78.9754673650282
51.66355,78.9754673650282
51.67281666666667,78.9754673650282
51.67576666666667,78.9754673650282
51.68926666666667,78.9754673650282
51.76065,78.9754673650282
51.76305,78.9754673650282
51.764116666666666,78.9754673650282
51.80806666666667,78.9754673650282
51.81068333333333,78.9754673650282
51.81895,78.9754673650282
51.83861666666667,78.9754673650282
51.870916666666666,78.9754673650282
51.94125,78.9754673650282
51.95766666666667,78.9754673650282
52.02981666666667,78.9754673650282
52.177283333333335,78.9754673650282
52.18503333333334,78.9754673650282
52.19595,78.9754673650282
52.21008333333333,78.9754673650282
52.254,78.9754673650282
52.32431666666667,78.9754673650282
52.324733333333334,78.9754673650282
52.416466666666665,78.9754673650282
52.474516666666666,78.9754673650282
52.495333333333335,78.9754673650282
52.517583333333334,78.9754673650282
52.549933333333335,78.9754673650282
52.55703333333334,78.9754673650282
52.686233333333334,78.9754673650282
52.70965,78.9754673650282
52.74828333333333,78.9754673650282
52.7724,78.9754673650282
52.78896666666667,78.9754673650282
52.8337,78.9754673650282
52.83723333333333,78.9754673650282
52.86226666666666,78.9754673650282
52.92438333333333,78.9754673650282
52.9261,78.9754673650282
52.98113333333333,78.9754673650282
53.0149,78.9754673650282
53.128566666666664,78.9754673650282
53.21726666666667,78.9754673650282
53.246433333333336,78.9754673650282
53.3002,78.9754673650282
53.30635,78.9754673650282
53.32063333333333,78.9754673650282
53.34558333333333,78.9754673650282
53.3699,78.9754673650282
53.485033333333334,78.9754673650282
53.51753333333333,78.9754673650282
53.545183333333334,78.9754673650282
53.56773333333334,78.9754673650282
53.58923333333333,78.9754673650282
53.63556666666667,78.9754673650282
53.6618,78.9754673650282
53.66265,78.9754673650282
53.66648333333333,78.9754673650282
53.67808333333333,78.9754673650282
53.68776666666667,78.9754673650282
53.70948333333333,78.9754673650282
53.759483333333336,78.9754673650282
53.7885,78.9754673650282
53.79975,78.9754673650282
53.805933333333336,78.9754673650282
53.81223333333333,78.9754673650282
53.815866666666665,78.9754673650282
53.834833333333336,78.9754673650282
53.84665,78.9754673650282
53.85648333333334,78.9754673650282
53.93565,78.9754673650282
53.95353333333333,78.9754673650282
53.95995,78.9754673650282
53.996833333333335,78.9754673650282
54.063833333333335,78.9754673650282
54.09073333333333,78.9754673650282
54.09635,78.9754673650282
54.1,78.9754673650282
54.105016666666664,78.9754673650282
54.11845,78.9754673650282
54.161233333333335,78.9754673650282
54.16511666666667,78.9754673650282
54.194066666666664,78.9754673650282
54.2006,78.9754673650282
54.25706666666667,78.9754673650282
54.27365,78.9754673650282
54.29723333333333,78.9754673650282
54.3434,78.9754673650282
54.396816666666666,78.9754673650282
54.43785,78.9754673650282
54.46103333333333,78.9754673650282
54.46358333333333,78.9754673650282
54.51573333333333,78.9754673650282
54.531483333333334,78.9754673650282
54.606433333333335,78.9754673650282
54.66941666666666,78.9754673650282
54.6806,78.9754673650282
54.70408333333334,78.9754673650282
54.7248,78.9754673650282
54.7374,78.9754673650282
54.762883333333335,78.9754673650282
54.79463333333333,78.9754673650282
54.81426666666667,78.9754673650282
54.82208333333333,78.9754673650282
54.8252,78.9754673650282
54.864583333333336,78.9754673650282
54.90425,78.9754673650282
54.91198333333333,78.9754673650282
54.915866666666666,78.9754673650282
54.92948333333333,78.9754673650282
54.9323,78.9754673650282
54.96495,78.9754673650282
54.97123333333333,78.9754673650282
54.9752,78.9754673650282
55.06528333333333,78.9754673650282
55.100316666666664,78.9754673650282
55.11671666666667,78.9754673650282
55.117383333333336,78.9754673650282
55.197066666666665,78.9754673650282
55.203966666666666,78.9754673650282
55.226533333333336,78.9754673650282
55.240966666666665,78.9754673650282
55.24271666666667,78.9754673650282
55.26058333333334,78.9754673650282
55.2655,78.9754673650282
55.280883333333335,78.9754673650282
55.30335,78.9754673650282
55.34866666666667,78.9754673650282
55.3815,78.9754673650282
55.38535,78.9754673650282
55.40461666666667,78.9754673650282
55.4129,78.9754673650282
55.42091666666666,78.9754673650282
55.52621666666667,78.9754673650282
55.58083333333333,78.9754673650282
55.5967,78.9754673650282
55.67385,78.9754673650282
55.72253333333333,78.9754673650282
55.73995,78.9754673650282
55.75665,78.9754673650282
55.780766666666665,78.9754673650282
55.79183333333334,78.9754673650282
55.86311666666667,78.9754673650282
55.91081666666667,78.9754673650282
55.92341666666667,78.9754673650282
55.92655,78.9754673650282
56.00033333333333,78.9754673650282
56.01445,78.9754673650282
56.06518333333333,78.9754673650282
56.07383333333333,78.9754673650282
56.09141666666667,78.9754673650282
56.180883333333334,78.9754673650282
56.22186666666666,78.9754673650282
56.33195,78.9754673650282
56.40505,78.9754673650282
56.4169,78.9754673650282
56.511433333333336,78.9754673650282
56.5412,78.9754673650282
56.57848333333333,78.9754673650282
56.7324,78.9754673650282
56.83,78.9754673650282
56.854683333333334,78.9754673650282
56.8698,78.9754673650282
56.99835,78.9754673650282
57.01785,78.9754673650282
57.01818333333333,78.9754673650282
57.02211666666667,78.9754673650282
57.04246666666667,78.9754673650282
57.04781666666667,78.9754673650282
57.055683333333334,78.9754673650282
57.14235,78.9754673650282
57.1483,78.9754673650282
57.1673,78.9754673650282
57.21405,78.9754673650282
57.29943333333333,78.9754673650282

==> Figures/data_for_plots/aco-n100-time-average.csv <==
time,value
0,71.19592513368991
0.12381666666666667,71.19592513368991
0.15916666666666668,71.19592513368991
0.16068333333333334,71.19592513368991
0.16086666666666666,71.19592513368991
0.22318333333333334,71.19592513368991
0.2252,71.19592513368991
0.23201666666666668,71.19592513368991
0.29685,71.19592513368991
0.29733333333333334,71.19592513368991
0.29785,71.19592513368991
0.3047166666666667,71.19592513368991
0.30598333333333333,71.19592513368991
0.31106666666666666,71.19592513368991
0.32548333333333335,71.19592513368991
0.33485,71.19592513368991
0.47068333333333334,71.19592513368991
0.47935,71.19592513368991
0.49035,71.19592513368991
0.49556666666666666,71.19592513368991
0.5409,71.19592513368991
0.5421833333333334,71.19592513368991
0.5452833333333333,71.19592513368991
0.6083333333333333,71.19592513368991
0.6387666666666667,71.19592513368991
0.6557833333333334,71.19592513368991
0.7092833333333334,71.19592513368991
0.7453166666666666,71.19592513368991
0.7565,71.19592513368991
0.7910333333333334,71.19592513368991
0.7954,71.19592513368991
0.8593,71.19592513368991
0.88745,71.19592513368991
0.8912,71.19592513368991
0.8936333333333333,71.19592513368991
0.8980333333333334,71.19592513368991
0.9628833333333333,71.19592513368991
1.0717833333333333,71.19592513368991
1.1612,71.19592513368991
1.1689333333333334,71.19592513368991
1.1722166666666667,71.19592513368991
1.1784833333333333,71.19592513368991
1.1821333333333333,71.19592513368991
1.19035,71.19592513368991
1.1948166666666666,71.19592513368991
1.2074166666666666,71.19592513368991
1.2150833333333333,71.19592513368991
1.28375,71.19592513368991
1.3253166666666667,71.19592513368991
1.3271666666666666,71.19592513368991
1.3293,71.19592513368991
1.3531,71.19592513368991
1.4634,71.19592513368991
1.46485,71.19592513368991
1.4734666666666667,71.19592513368991
1.4816666666666667,71.19592513368991
1.50475,71.19592513368991
1.5299,71.19592513368991
1.5336333333333334,71.19592513368991
1.59915,71.19592513368991
1.5995166666666667,71.19592513368991
1.6036333333333332,71.19592513368991
1.60855,71.19592513368991
1.6147166666666666,71.19592513368991
1.61655,71.19592513368991
1.6362666666666668,71.19592513368991
1.6387666666666667,71.19592513368991
1.6588333333333334,71.19592513368991
1.75725,71.19592513368991
1.7595666666666667,71.19592513368991
1.76005,71.19592513368991
1.7615333333333334,71.19592513368991
1.774,71.19592513368991
1.7838333333333334,71.19592513368991
1.90315,71.19592513368991
1.9042,71.19592513368991
1.9055333333333333,71.19592513368991
1.9062,71.19592513368991
1.9075,71.19592513368991
1.9197,71.19592513368991
1.9289666666666667,71.19592513368991
1.9743333333333333,71.19592513368991
2.04955,71.19592513368991
2.054466666666667,71.19592513368991
2.0676,71.19592513368991
2.146933333333333,71.19592513368991
2.1973,71.19592513368991
2.2163666666666666,71.19592513368991
2.2804,71.19592513368991
2.3389,71.19592513368991
2.4970666666666665,71.19592513368991
3.1078166666666664,71.19592513368991
3.2628,71.19592513368991
3.4739666666666666,71.19592513368991
5.799416666666667,71.19592513368991
5.80075,71.19592513368991
5.90035,71.19592513368991
5.912816666666667,71.19592513368991
5.9671666666666665,71.19592513368991
6.146366666666666,71.19592513368991
6.3452166666666665,71.19592513368991
6.444716666666666,71.19592513368991
6.537433333333333,71.19592513368991
6.5460666666666665,71.19592513368991
6.715633333333333,71.19592513368991
6.869383333333333,71.19592513368991
6.938933333333333,71.19592513368991
7.0453166666666664,71.19592513368991
7.045683333333334,71.19592513368991
7.04985,71.19592513368991
7.1469,71.19592513368991
7.150966666666666,71.19592513368991
7.15325,71.19592513368991
7.157583333333333,71.19592513368991
7.2118166666666665,71.19592513368991
7.216833333333334,71.19592513368991
7.26275,71.19592513368991
7.286883333333333,71.19592513368991
7.288283333333333,71.19592513368991
7.29655,71.19592513368991
7.300016666666667,71.19592513368991
7.355066666666667,71.19592513368991
7.357616666666667,71.19592513368991
7.4065,71.19592513368991
7.41215,71.19592513368991
7.448166666666666,71.19592513368991
7.51405,71.19592513368991
7.52205,71.19592513368991
7.625966666666667,71.19592513368991
7.6307,71.19592513368991
7.639916666666666,71.19592513368991
7.64505,71.19592513368991
7.67425,71.19592513368991
7.866616666666666,71.19592513368991
7.905683333333333,71.19592513368991
7.930366666666667,71.19592513368991
7.938116666666667,71.19592513368991
7.942333333333333,71.19592513368991
7.952083333333333,71.19592513368991
7.9527,71.19592513368991
7.953766666666667,71.19592513368991
8.010433333333333,71.19592513368991
8.016966666666667,71.19592513368991
8.072933333333333,71.19592513368991
8.1113,71.19592513368991
8.16505,71.19592513368991
8.210033333333334,71.19592513368991
8.215133333333334,71.19592513368991
8.251933333333334,71.19592513368991
8.462833333333334,71.19592513368991
8.501066666666667,71.19592513368991
8.557033333333333,71.19592513368991
8.612366666666667,71.19592513368991
8.929416666666667,71.19592513368991
9.520283333333333,71.19592513368991
9.7842,71.19592513368991
11.3485,71.19592513368991
11.530466666666667,71.19592513368991
11.536266666666666,71.19592513368991
11.538633333333333,71.19592513368991
11.601766666666666,71.19592513368991
11.657116666666667,71.19592513368991
11.72975,71.19592513368991
11.805833333333334,71.19592513368991
11.92705,71.19592513368991
12.001983333333333,71.19592513368991
12.02735,71.19592513368991
12.095916666666668,71.19592513368991
12.097383333333333,71.19592513368991
12.100766666666667,71.19592513368991
12.101766666666666,71.19592513368991
12.103683333333333,71.19592513368991
12.151316666666666,71.19592513368991
12.171516666666667,71.19592513368991
12.1899,71.19592513368991
12.196266666666666,71.19592513368991
12.20135,71.19592513368991
12.208766666666667,71.19592513368991
12.236783333333333,71.19592513368991
12.251766666666667,71.19592513368991
12.258033333333334,71.19592513368991
12.26135,71.19592513368991
12.32805,71.19592513368991
12.334583333333333,71.19592513368991
12.40615,71.19592513368991
12.442733333333333,71.19592513368991
12.483033333333333,71.19592513368991
12.5372,71.19592513368991
12.54345,71.19592513368991
12.543733333333334,71.19592513368991
12.553566666666667,71.19592513368991
12.628016666666667,71.19592513368991
12.630366666666667,71.19592513368991
12.660316666666667,71.19592513368991
12.691883333333333,71.19592513368991
12.701716666666666,71.19592513368991
12.7132,71.19592513368991
12.776,71.19592513368991
12.782616666666666,71.19592513368991
12.80855,71.19592513368991
12.837116666666667,71.19592513368991
12.84005,71.19592513368991
12.862433333333334,71.19592513368991
12.927033333333334,71.19592513368991
12.9865,71.19592513368991
13.00875,71.19592513368991
13.049716666666667,71.19592513368991
13.07535,71.19592513368991
13.105866666666667,71.19592513368991
13.13475,71.19592513368991
13.144316666666667,71.19592513368991
13.157883333333332,71.19592513368991
13.23365,71.19592513368991
13.2829,71.19592513368991
13.283783333333334,71.19592513368991
13.305383333333333,71.19592513368991
13.370016666666666,71.19592513368991
13.379616666666667,71.19592513368991
13.43215,71.19592513368991
13.49355,71.19592513368991
13.518083333333333,71.19592513368991
13.5341,71.19592513368991
13.549533333333333,71.19592513368991
13.580116666666667,71.19592513368991
13.5803,71.19592513368991
13.6001,71.19592513368991
13.602183333333333,71.19592513368991
13.641783333333333,71.19592513368991
13.674483333333333,71.19592513368991
13.69735,71.19592513368991
13.7283,71.19592513368991
13.748216666666666,71.19592513368991
13.7504,71.19592513368991
13.789966666666666,71.19592513368991
13.845283333333333,71.19592513368991
13.877,71.19592513368991
13.886933333333333,71.19592513368991
13.896483333333334,71.19592513368991
13.99425,71.19592513368991
14.027233333333333,71.19592513368991
14.034616666666667,71.19592513368991
14.044433333333334,71.19592513368991
14.182283333333332,71.19592513368991
14.3333,71.19592513368991
16.690333333333335,71.19592513368991
16.840216666666667,71.19592513368991
16.846233333333334,71.19592513368991
16.85546666666667,71.19592513368991
16.86435,71.19592513368991
16.9861,71.19592513368991
17.007716666666667,71.19592513368991
17.137483333333332,71.19592513368991
17.138983333333332,71.19592513368991
17.143533333333334,71.19592513368991
17.152833333333334,71.19592513368991
17.1617,71.19592513368991
17.301816666666667,71.19592513368991
17.30945,71.19592513368991
17.31065,71.19592513368991
17.35555,71.19592513368991
17.435733333333335,71.19592513368991
17.442166666666665,71.19592513368991
17.448216666666667,71.19592513368991
17.46145,71.19592513368991
17.581866666666667,71.19592513368991
17.600516666666667,71.19592513368991
17.60943333333333,71.19592513368991
17.653716666666668,71.19592513368991
17.739066666666666,71.19592513368991
17.7451,71.19592513368991
17.757266666666666,71.19592513368991
17.758383333333335,71.19592513368991
17.883866666666666,71.19592513368991
17.894583333333333,71.19592513368991
17.898866666666667,71.19592513368991
17.9492,71.19592513368991
18.030633333333334,71.19592513368991
18.037883333333333,71.19592513368991
18.053083333333333,71.19592513368991
18.057183333333334,71.19592513368991
18.189683333333335,71.19592513368991
18.193883333333332,71.19592513368991
18.19408333333333,71.19592513368991
18.19621666666667,71.19592513368991
18.214,71.19592513368991
18.322816666666668,71.19592513368991
18.34645,71.19592513368991
18.458166666666667,71.19592513368991
18.495733333333334,71.19592513368991
18.545033333333333,71.19592513368991
18.546016666666667,71.19592513368991
18.55505,71.19592513368991
18.622366666666668,71.19592513368991
18.651283333333332,71.19592513368991
18.6968,71.19592513368991
18.701216666666667,71.19592513368991
18.754966666666668,71.19592513368991
18.840416666666666,71.19592513368991
18.855433333333334,71.19592513368991
18.862833333333334,71.19592513368991
18.88746666666667,71.19592513368991
18.9921,71.19592513368991
18.9966,71.19592513368991
19.049133333333334,71.19592513368991
19.1372,71.19592513368991
19.143933333333333,71.19592513368991
19.150783333333333,71.19592513368991
19.152216666666668,71.19592513368991
19.288866666666667,71.19592513368991
19.29135,71.19592513368991
19.299916666666668,71.19592513368991
19.339716666666668,71.19592513368991
19.431233333333335,71.19592513368991
19.5788,71.19592513368991
19.58305,71.19592513368991
19.588116666666668,71.19592513368991
19.593883333333334,71.19592513368991
19.594283333333333,71.19592513368991
19.716566666666665,71.19592513368991
19.854133333333333,71.19592513368991
19.869316666666666,71.19592513368991
19.873916666666666,71.19592513368991
20.38365,71.19592513368991
20.797116666666668,71.19592513368991
22.69546666666667,71.19592513368991
22.858416666666667,71.19592513368991
22.869083333333332,71.19592513368991
22.878266666666665,71.19592513368991
22.887233333333334,71.19592513368991
23.015616666666666,71.19592513368991
23.01675,71.19592513368991
23.0227,71.19592513368991
23.15545,71.19592513368991
23.166066666666666,71.19592513368991
23.1661,71.19592513368991
23.175283333333333,71.19592513368991
23.178833333333333,71.19592513368991
23.310916666666667,71.19592513368991
23.323433333333334,71.19592513368991
23.608383333333332,71.19592513368991
23.782166666666665,71.19592513368991
23.7919,71.19592513368991
23.8889,71.19592513368991
23.899483333333333,71.19592513368991
23.900583333333334,71.19592513368991
23.90651666666667,71.19592513368991
23.908666666666665,71.19592513368991
24.1109,71.19592513368991
24.193883333333332,71.19592513368991
24.208383333333334,71.19592513368991
24.34115,71.19592513368991
24.34345,71.19592513368991
24.344083333333334,71.19592513368991
24.35333333333333,71.19592513368991
24.35775,71.19592513368991
24.5027,71.19592513368991
24.509766666666668,71.19592513368991
24.544766666666668,71.19592513368991
24.545116666666665,71.19592513368991
24.546216666666666,71.19592513368991
24.554733333333335,71.19592513368991
24.639783333333334,71.19592513368991
24.642533333333333,71.19592513368991
24.644116666666665,71.19592513368991
24.64545,71.19592513368991
24.659133333333333,71.19592513368991
24.684983333333335,71.19592513368991
24.756483333333332,71.19592513368991
24.804066666666667,71.19592513368991
24.886616666666665,71.19592513368991
24.9046,71.19592513368991
24.932833333333335,71.19592513368991
25.049366666666668,71.19592513368991
25.0547,71.19592513368991
25.072483333333334,71.19592513368991
25.082533333333334,71.19592513368991
25.128016666666667,71.19592513368991
25.135316666666668,71.19592513368991
25.153883333333333,71.19592513368991
25.16336666666667,71.19592513368991
25.198766666666668,71.19592513368991
25.20375,71.19592513368991
25.2155,71.19592513368991
25.226283333333335,71.19592513368991
25.2747,71.19592513368991
25.353133333333332,71.19592513368991
25.3754,71.19592513368991
25.424216666666666,71.19592513368991
25.42575,71.19592513368991
25.497233333333334,71.19592513368991
25.503066666666665,71.19592513368991
25.506283333333332,71.19592513368991
25.51096666666667,71.19592513368991
25.524866666666668,71.19592513368991
25.6045,71.19592513368991
25.621483333333334,71.19592513368991
25.6462,71.19592513368991
25.652283333333333,71.19592513368991
25.65315,71.19592513368991
25.80175,71.19592513368991
25.822783333333334,71.19592513368991
25.868033333333333,71.19592513368991
25.8819,71.19592513368991
25.953166666666668,71.19592513368991
25.955916666666667,71.19592513368991
25.9723,71.19592513368991
26.032616666666666,71.19592513368991
26.042166666666667,71.19592513368991
26.09945,71.19592513368991
26.115716666666668,71.19592513368991
26.121933333333335,71.19592513368991
26.16796666666667,71.19592513368991
26.271333333333335,71.19592513368991
26.294233333333334,71.19592513368991
26.40598333333333,71.19592513368991
26.569366666666667,71.19592513368991
26.609066666666667,71.19592513368991
26.811433333333333,71.19592513368991
26.829966666666667,71.19592513368991
26.830416666666668,71.19592513368991
26.838716666666667,71.19592513368991
27.08855,71.19592513368991
27.0936,71.19592513368991
27.096283333333332,71.19592513368991
27.371033333333333,71.19592513368991
27.596533333333333,71.19592513368991
30.108883333333335,71.19592513368991
30.1105,71.19592513368991
30.11355,71.19592513368991
30.114883333333335,71.19592513368991
30.116783333333334,71.19592513368991
30.2072,71.19592513368991
30.213716666666667,71.19592513368991
30.2284,71.19592513368991
30.2735,71.19592513368991
30.28305,71.19592513368991
30.491616666666665,71.19592513368991
30.576783333333335,71.19592513368991
30.60215,71.19592513368991
30.700483333333334,71.19592513368991
30.70928333333333,71.19592513368991
30.745833333333334,71.19592513368991
30.766416666666668,71.19592513368991
30.767983333333333,71.19592513368991
30.771183333333333,71.19592513368991
30.77245,71.19592513368991
30.774283333333333,71.19592513368991
30.832916666666666,71.19592513368991
30.861816666666666,71.19592513368991
30.868283333333334,71.19592513368991
30.881466666666668,71.19592513368991
30.924883333333334,71.19592513368991
30.9345,71.19592513368991
30.9653,71.19592513368991
31.005966666666666,71.19592513368991
31.049916666666668,71.19592513368991
31.054816666666667,71.19592513368991
31.136166666666668,71.19592513368991
31.19333333333333,71.19592513368991
31.1982,71.19592513368991
31.21175,71.19592513368991
31.413266666666665,71.19592513368991
31.417666666666666,71.19592513368991
31.4387,71.19592513368991
31.4396,71.19592513368991
31.444266666666667,71.19592513368991
31.44475,71.19592513368991
31.445683333333335,71.19592513368991
31.447616666666665,71.19592513368991
31.50525,71.19592513368991
31.512516666666667,71.19592513368991
31.54375,71.19592513368991
31.5579,71.19592513368991
31.5807,71.19592513368991
31.593066666666665,71.19592513368991
31.60245,71.19592513368991
31.609066666666667,71.19592513368991
31.61205,71.19592513368991
31.651733333333333,71.19592513368991
31.682516666666668,71.19592513368991
31.740983333333332,71.19592513368991
31.7587,71.19592513368991
31.889683333333334,71.19592513368991
31.912333333333333,71.19592513368991
31.91375,71.19592513368991
31.953166666666668,71.19592513368991
32.03783333333333,71.19592513368991
32.04091666666667,71.19592513368991
32.20635,71.19592513368991
32.21018333333333,71.19592513368991
32.341683333333336,71.19592513368991
32.34375,71.19592513368991
32.34445,71.19592513368991
32.34653333333333,71.19592513368991
32.357366666666664,71.19592513368991
32.42701666666667,71.19592513368991
32.55303333333333,71.19592513368991
32.60296666666667,71.19592513368991
32.617016666666665,71.19592513368991
32.621566666666666,71.19592513368991
32.62911666666667,71.19592513368991
32.73578333333333,71.19592513368991
32.859383333333334,71.19592513368991
32.900333333333336,71.19592513368991
33.33311666666667,71.19592513368991
33.373866666666665,71.19592513368991
34.83668333333333,71.19592513368991
34.84815,71.19592513368991
34.84851666666667,71.19592513368991
34.85743333333333,71.19592513368991
34.866566666666664,71.19592513368991
34.990766666666666,71.19592513368991
34.991166666666665,71.19592513368991
34.99666666666667,71.19592513368991
35.07098333333333,71.19592513368991
35.127766666666666,71.19592513368991
35.13921666666667,71.19592513368991
35.1485,71.19592513368991
35.1578,71.19592513368991
35.277316666666664,71.19592513368991
35.30258333333333,71.19592513368991
35.358533333333334,71.19592513368991
35.4238,71.19592513368991
35.49093333333333,71.19592513368991
35.49686666666667,71.19592513368991
35.639266666666664,71.19592513368991
35.6507,71.19592513368991
35.65765,71.19592513368991
35.65998333333334,71.19592513368991
35.795233333333336,71.19592513368991
35.80116666666667,71.19592513368991
35.810916666666664,71.19592513368991
35.932966666666665,71.19592513368991
35.9559,71.19592513368991
35.96525,71.19592513368991
36.08105,71.19592513368991
36.0873,71.19592513368991
36.09325,71.19592513368991
36.1078,71.19592513368991
36.11226666666666,71.19592513368991
36.25098333333333,71.19592513368991
36.377633333333335,71.19592513368991
36.3778,71.19592513368991
36.383916666666664,71.19592513368991
36.38993333333333,71.19592513368991
36.402966666666664,71.19592513368991
36.40736666666667,71.19592513368991
36.547583333333336,71.19592513368991
36.60268333333333,71.19592513368991
36.673233333333336,71.19592513368991
36.6744,71.19592513368991
36.685566666666666,71.19592513368991
36.691833333333335,71.19592513368991
36.6979,71.19592513368991
36.70393333333333,71.19592513368991
36.8235,71.19592513368991
36.85551666666667,71.19592513368991
36.8573,71.19592513368991
36.9737,71.19592513368991
36.98235,71.19592513368991
36.99028333333333,71.19592513368991
36.99666666666667,71.19592513368991
37.00266666666667,71.19592513368991
37.01201666666667,71.19592513368991
37.06518333333333,71.19592513368991
37.16023333333333,71.19592513368991
37.16203333333333,71.19592513368991
37.16206666666667,71.19592513368991
37.29593333333333,71.19592513368991
37.30833333333333,71.19592513368991
37.37085,71.19592513368991
37.44251666666667,71.19592513368991
37.449416666666664,71.19592513368991
37.4586,71.19592513368991
37.46585,71.19592513368991
37.46675,71.19592513368991
37.4677,71.19592513368991
37.5932,71.19592513368991
37.66813333333333,71.19592513368991
37.75581666666667,71.19592513368991
37.89358333333333,71.19592513368991
37.90606666666667,71.19592513368991
41.03705,71.19592513368991
41.37505,71.19592513368991
41.38558333333334,71.19592513368991
41.386,71.19592513368991
41.394783333333336,71.19592513368991
41.40396666666667,71.19592513368991
41.54096666666667,71.19592513368991
41.55246666666667,71.19592513368991
41.55845,71.19592513368991
41.57443333333333,71.19592513368991
41.69245,71.19592513368991
41.70296666666667,71.19592513368991
41.70826666666667,71.19592513368991
41.712183333333336,71.19592513368991
41.72135,71.19592513368991
41.85555,71.19592513368991
41.86105,71.19592513368991
41.89188333333333,71.19592513368991
41.9923,71.19592513368991
42.002766666666666,71.19592513368991
42.0072,71.19592513368991
42.01198333333333,71.19592513368991
42.0155,71.19592513368991
42.01645,71.19592513368991
42.15421666666666,71.19592513368991
42.16588333333333,71.19592513368991
42.1869,71.19592513368991
42.30853333333334,71.19592513368991
42.313,71.19592513368991
42.317616666666666,71.19592513368991
42.317816666666666,71.19592513368991
42.46573333333333,71.19592513368991
42.47161666666667,71.19592513368991
42.4744,71.19592513368991
42.49265,71.19592513368991
42.5292,71.19592513368991
42.53028333333334,71.19592513368991
42.53875,71.19592513368991
42.66416666666667,71.19592513368991
42.83075,71.19592513368991
42.831316666666666,71.19592513368991
42.83578333333333,71.19592513368991
42.9726,71.19592513368991
43.029133333333334,71.19592513368991
43.139633333333336,71.19592513368991
43.13966666666666,71.19592513368991
43.141133333333336,71.19592513368991
43.1418,71.19592513368991
43.14601666666667,71.19592513368991
43.14881666666667,71.19592513368991
43.28366666666667,71.19592513368991
43.44586666666667,71.19592513368991
43.459833333333336,71.19592513368991
43.47095,71.19592513368991
43.58978333333334,71.19592513368991
43.60026666666667,71.19592513368991
43.602783333333335,71.19592513368991
43.606633333333335,71.19592513368991
43.62766666666667,71.19592513368991
43.76605,71.19592513368991
43.78446666666667,71.19592513368991
43.90315,71.19592513368991
43.9138,71.19592513368991
43.9159,71.19592513368991
44.18,71.19592513368991
47.37883333333333,71.19592513368991
47.49695,71.19592513368991
47.50743333333333,71.19592513368991
47.50796666666667,71.19592513368991
47.5163,71.19592513368991
47.51665,71.19592513368991
47.64828333333333,71.19592513368991
47.654133333333334,71.19592513368991
47.65615,71.19592513368991
47.673516666666664,71.19592513368991
47.797,71.19592513368991
47.80746666666667,71.19592513368991
47.816516666666665,71.19592513368991
47.81668333333333,71.19592513368991
47.95243333333333,71.19592513368991
47.95301666666667,71.19592513368991
47.95885,71.19592513368991
47.9635,71.19592513368991
47.969766666666665,71.19592513368991
48.10913333333333,71.19592513368991
48.111133333333335,71.19592513368991
48.1216,71.19592513368991
48.13081666666667,71.19592513368991
48.164116666666665,71.19592513368991
48.2453,71.19592513368991
48.251083333333334,71.19592513368991
48.2653,71.19592513368991
48.27153333333333,71.19592513368991
48.38965,71.19592513368991
48.41076666666667,71.19592513368991
48.56381666666667,71.19592513368991
48.611666666666665,71.19592513368991
48.6221,71.19592513368991
48.63133333333333,71.19592513368991
48.9014,71.19592513368991
48.90668333333333,71.19592513368991
48.91665,71.19592513368991
48.91708333333333,71.19592513368991
48.9263,71.19592513368991
49.0399,71.19592513368991
49.20206666666667,71.19592513368991
49.214216666666665,71.19592513368991
49.3545,71.19592513368991
49.36443333333333,71.19592513368991
49.36481666666667,71.19592513368991
49.36573333333333,71.19592513368991
49.37405,71.19592513368991
49.4847,71.19592513368991
49.49035,71.19592513368991
49.65906666666667,71.19592513368991
53.48903333333333,71.19592513368991
53.49953333333333,71.19592513368991
53.50006666666667,71.19592513368991
53.5088,71.19592513368991
53.5144,71.19592513368991
53.526,71.19592513368991
53.64335,71.19592513368991
53.6465,71.19592513368991
53.652366666666666,71.19592513368991
53.78575,71.19592513368991
53.79408333333333,71.19592513368991
53.796283333333335,71.19592513368991
53.805566666666664,71.19592513368991
53.81121666666667,71.19592513368991
53.8228,71.19592513368991
53.94423333333334,71.19592513368991
53.95061666666667,71.19592513368991
54.082,71.19592513368991
54.090133333333334,71.19592513368991
54.09246666666667,71.19592513368991
54.09381666666667,71.19592513368991
54.10176666666667,71.19592513368991
54.10755,71.19592513368991
54.11901666666667,71.19592513368991
54.24518333333334,71.19592513368991
54.258833333333335,71.19592513368991
54.38466666666667,71.19592513368991
54.39185,71.19592513368991
54.41355,71.19592513368991
54.5535,71.19592513368991
54.58488333333333,71.19592513368991
54.5953,71.19592513368991
54.60465,71.19592513368991
54.8836,71.19592513368991
54.894083333333334,71.19592513368991
54.90345,71.19592513368991
54.903816666666664,71.19592513368991
55.04325,71.19592513368991
55.204683333333335,71.19592513368991
55.22163333333334,71.19592513368991
55.33591666666667,71.19592513368991
55.34323333333333,71.19592513368991
55.34641666666667,71.19592513368991
55.355783333333335,71.19592513368991
55.36151666666667,71.19592513368991
55.49478333333333,71.19592513368991
55.495466666666665,71.19592513368991
55.50716666666667,71.19592513368991
55.507416666666664,71.19592513368991
55.524433333333334,71.19592513368991
55.86715,71.19592513368991

==> Figures/data_for_plots/aco-n100-time-fail.csv <==
time,value
0,32.939
0.25311666666666666,46.9955
0.35775,36.129666666666665
0.3789,43.296
0.39725,46.4982
0.4373666666666667,41.96366666666666
0.45081666666666664,38.72528571428571
0.4787666666666667,36.575875
0.5006666666666667,35.11155555555556
0.50595,33.95240000000001
0.5278833333333334,37.00136363636364
0.53845,38.76016666666666
0.5502166666666667,41.07646153846154
0.5526333333333333,42.77171428571429
0.5984666666666667,41.80173333333333
0.6911166666666667,43.3966875
0.6914666666666667,44.58141176470588
0.6939833333333333,45.653277777777774
0.69425,46.597789473684216
0.6977333333333333,47.64039999999999
0.7188666666666667,47.056952380952374
0.7632,46.66486363636364
0.7662666666666667,45.48530434782608
0.7669333333333334,44.403666666666666
0.7698666666666667,43.410439999999994
0.7726333333333333,42.49696153846154
0.7736166666666666,42.34959259259261
0.8365666666666667,43.41739285714287
0.92445,42.22437931034482
1.0060333333333333,41.26373333333333
1.0281666666666667,40.37735483870967
1.0915833333333333,40.3171875
1.1019333333333334,40.2770303030303
1.11665,39.65826470588235
1.1262666666666667,39.10731428571429
1.1651333333333334,38.65533333333333
1.1718333333333333,38.244864864864866
1.2795833333333333,38.567605263157894
1.28345,38.885538461538474
1.2854,38.64920000000001
1.3796833333333334,39.07948780487805
1.3804,39.47523809523809
1.3827833333333333,39.86767441860466
1.3856166666666667,40.25406818181818
1.3892333333333333,40.62417777777778
1.4055833333333334,40.53643478260869
1.4064,41.52412765957446
1.4072,42.499479166666674
1.4096666666666666,43.61936734693878
1.4124166666666667,44.69352000000001
1.4140333333333333,45.361156862745105
1.4183833333333333,45.60446153846153
1.4184166666666667,46.594792452830184
1.4202833333333333,46.80294444444444
1.4255166666666668,47.74361818181818
1.4289166666666666,47.57617857142857
1.50905,47.075614035087725
1.5525666666666667,48.0994827586207
1.5548,49.07391525423729
1.5563333333333333,50.016183333333345
1.5700166666666666,50.789393442622945
1.6540666666666666,50.16437096774194
1.6722666666666666,49.567857142857115
1.6931833333333333,50.264578125000014
1.69375,51.10546153846155
1.6941333333333333,52.05378787878787
1.7008833333333333,52.68494029850746
1.7059666666666666,53.45954411764707
1.8083,52.998550724637695
1.8355333333333332,53.70407142857145
1.8424666666666667,54.53602816901408
1.8425833333333332,55.35738888888889
1.8459833333333333,56.00724657534246
1.8543666666666667,56.65899999999999
1.8669666666666667,57.03207999999999
1.8716166666666667,57.4035394736842
1.98265,58.101935064935084
1.98725,58.67097435897439
1.9876,59.4731898734177
1.9986166666666667,60.02742499999999
2.053533333333333,59.91375308641976
2.128633333333333,60.655170731707315
2.13325,61.260409638554215
2.1340833333333333,61.85274999999999
2.1408833333333335,62.436105882352955
2.1416666666666666,63.121162790697696
2.2752666666666665,63.8818735632184
2.2758166666666666,64.51561363636361
2.2771666666666666,65.13244943820224
2.27885,65.73735555555557
2.2923666666666667,66.33173626373622
2.2964166666666666,66.91509782608694
2.35985,67.42669892473114
2.424383333333333,67.97907446808509
2.4431333333333334,68.61965263157893
2.4921,69.19128125000005
2.8140833333333335,69.4794020618557
3.08005,69.92097959183677
3.2266,70.44246464646463
3.3376333333333332,71.01678000000001
6.017783333333333,70.51186138613863
6.371,70.21134313725496
6.6849,70.10626213592238
6.754716666666667,69.61708653846155
6.7612,69.13709523809527
6.7621,68.6661698113207
6.9327,68.29457943925236
6.933133333333333,67.92937962962961
7.087533333333333,67.65656880733943
7.094366666666667,67.38929999999999
7.2651,67.22613513513515
7.2664,67.06584821428571
7.2672,66.91269026548673
7.27145,66.75691228070177
7.365483333333334,66.65648695652166
7.3665666666666665,66.564224137931
7.372016666666667,66.4728034188034
7.37545,66.38427966101695
7.407816666666666,66.30854621848741
7.412966666666667,66.23653333333336
7.512533333333334,65.84852892561982
7.513,65.4667213114754
7.833966666666667,65.24673170731705
7.8468,65.40223387096773
7.8578166666666664,65.557736
7.886866666666666,66.0409523809524
8.087766666666667,66.65126771653544
8.096933333333334,67.25328906249997
8.120783333333334,67.1593333333333
8.14565,67.73972307692304
8.151483333333333,68.30628244274808
8.1631,68.87599999999998
8.319583333333334,69.50191729323305
8.37475,69.84214925373131
8.406783333333333,70.49471111111116
8.408,71.06713970588238
8.412366666666667,71.69849635036499
8.468733333333333,72.34357971014494
8.478683333333333,72.84889928057555
8.495833333333334,73.35064999999996
8.552016666666667,73.87044680851062
8.61845,74.48281690140846
8.667483333333333,75.17554545454547
8.8564,75.34619444444444
9.50725,75.78084137931036
9.87575,76.36634246575345
11.513816666666667,76.09368707482994
11.571366666666666,75.8496891891892
11.660133333333333,75.64253691275165
11.7469,75.25558000000005
11.765133333333333,74.88181456953644
11.770533333333333,74.51055263157895
11.822416666666667,74.35884967320261
11.871383333333334,74.22553896103905
11.879816666666667,74.05950967741931
11.962983333333334,73.78296794871791
11.96795,73.51115923566879
11.970833333333333,73.38577215189875
12.022583333333333,73.2772201257861
12.0281,73.17584999999997
12.028366666666667,73.07785093167705
12.102116666666667,72.98462962962962
12.2513,72.89349693251532
12.269666666666666,72.82477439024389
12.312416666666667,72.45327272727272
12.3226,72.34879518072283
12.327183333333334,72.30672455089817
12.334366666666666,71.94863690476191
12.3943,71.91050295857988
12.431983333333333,71.59822352941183
12.462216666666666,71.30156140350884
12.467216666666667,71.00945348837206
12.485133333333334,70.89530635838148
12.5607,70.87113793103445
12.604566666666667,70.51854285714288
12.6333,70.42325000000001
12.6459,70.20047457627118
12.691666666666666,69.9977640449438
12.6943,70.01908938547487
12.707433333333332,69.71973888888887
12.708833333333333,69.70962983425417
12.75405,69.42697252747256
12.757233333333334,69.5304535519126
12.771183333333333,69.58067934782608
12.842516666666667,69.61167027027027
12.8718,69.63682795698921
12.90175,69.40889839572196
12.905483333333333,69.55585638297877
12.920383333333334,69.50873544973547
12.929866666666667,69.50063157894739
12.929933333333333,69.45896858638744
12.962283333333334,69.25969270833335
13.016,69.3360777202072
13.047916666666667,69.16133505154642
13.07805,69.19897948717953
13.078216666666666,69.18972959183675
13.149633333333334,69.30496446700509
13.1642,69.38528787878789
13.168166666666666,69.45262814070354
13.205366666666666,69.63048500000014
13.21515,69.66269651741298
13.22555,69.70994059405942
13.226,69.5955073891625
13.3163,69.70105882352938
13.36335,69.77431219512195
13.372666666666667,69.84594660194172
13.373133333333334,69.8723043478261
13.4608,70.02043750000001
13.4643,70.11968899521531
13.482583333333332,70.0797904761905
13.512083333333333,70.18945023696683
13.512533333333334,70.39457075471697
13.519116666666667,70.4600375586854
13.5208,70.56721495327106
13.52125,70.63051627906977
13.609116666666667,70.81026388888883
13.660216666666667,70.91396313364054
13.7419,70.99814220183488
13.742866666666666,71.02580365296807
13.759316666666667,71.19170909090906
13.809433333333333,71.42054751131225
13.817566666666666,71.52552252252258
13.81815,71.65883856502245
13.81825,71.79243750000002
13.903583333333334,71.99446666666661
13.957366666666667,72.16472123893801
13.964733333333333,72.29206607929514
13.966516666666667,72.42099122807018
13.999883333333333,72.50714410480356
14.048533333333333,72.69949565217392
14.056716666666667,72.84900432900436
14.10495,73.04832758620692
14.1148,73.20842489270395
14.2625,73.40432905982911
14.401316666666666,73.67164680851069
14.651833333333334,73.55425000000001
14.722016666666667,73.28674261603379
14.80075,73.08338235294113
14.9434,72.83379916317995
15.084766666666667,72.57995000000001
15.196216666666666,72.31436099585065
15.2531,72.06544214876044
15.369866666666667,71.80586831275723
15.531816666666666,71.54723770491805
15.8394,71.28480000000006
16.49665,71.02218292682932
17.0654,70.77340890688258
17.067883333333334,70.52723790322585
17.071566666666666,70.2829156626506
17.086666666666666,70.045484
17.16336666666667,69.79303187250997
17.212416666666666,69.58781349206356
17.236483333333332,69.37596047430831
17.251,69.14398425196852
17.36275,68.96563529411772
17.383883333333333,68.76950390624998
17.506166666666665,68.60313618677047
17.511766666666666,68.43937984496117
17.538116666666667,68.26811969111972
17.5526,68.10141538461542
17.65815,67.97389655172414
17.66995,67.7739389312977
17.688633333333332,67.61904942965784
17.701616666666666,67.46703787878789
17.810533333333332,67.36538113207543
17.833283333333334,67.23163533834588
17.9584,67.14143445692878
17.958683333333333,67.05078731343282
17.985716666666665,66.93111524163565
18.107766666666667,66.87619629629634
18.13475,66.776553505535
18.15201666666667,66.65791176470583
18.254483333333333,66.59906593406592
18.284483333333334,66.51214233576641
18.328466666666667,66.39218181818181
18.399983333333335,66.39036594202898
18.415116666666666,66.24825631768955
18.427583333333335,66.18060071942449
18.463566666666665,66.01515770609318
18.5431,66.0230571428572
18.54975,65.9955943060498
18.623783333333332,65.90780496453897
18.65915,65.86901766784449
18.791616666666666,65.85964436619723
18.8427,65.89592280701753
18.919716666666666,65.86503146853143
18.936533333333333,65.87237630662021
18.96485,65.88675694444443
18.978983333333332,65.69861937716263
18.990433333333332,65.7174793103449
19.057833333333335,65.61648109965634
19.064033333333334,65.66286301369863
19.068366666666666,65.4913105802048
19.09326666666667,65.51108163265305
19.122533333333333,65.53551525423728
19.127533333333332,65.38432094594592
19.1323,65.23225925925922
19.138,65.19118120805372
19.212866666666667,65.18936120401337
19.219416666666667,65.12295666666665
19.233333333333334,65.15834883720927
19.28535,65.13745033112586
19.310266666666667,65.02419141914197
19.3211,64.98457894736846
19.3593,64.99178688524594
19.367433333333334,65.06585947712419
19.396233333333335,65.11281107491851
19.429633333333335,65.18554220779218
19.505766666666666,65.22037540453078
19.522583333333333,65.27813870967749
19.551666666666666,65.35346945337618
19.652233333333335,65.40983653846156
19.667383333333333,65.5007060702875
19.7342,65.59836305732483
19.80825,65.67666349206353
19.850383333333333,65.77492088607598
19.8919,65.87933753943221
19.902533333333334,65.95160377358492
19.941933333333335,66.05328213166148
19.947333333333333,66.13580937499998
20.10635,66.24654517133955
20.1473,66.36546583850935
20.16145,66.48082662538698
20.1755,66.45848148148146
20.192916666666665,66.60378461538465
20.307833333333335,66.74387423312884
20.317733333333333,66.75485626911319
20.3507,66.90107317073168
20.472816666666667,67.01731914893614
20.625816666666665,67.10003939393941
20.8216,67.32652265861017
20.98775,67.44308433734938
21.144383333333334,67.55712612612605
21.31015,67.67030838323342
21.4556,67.77899402985072
21.6047,67.88387499999997
21.97286666666667,68.02399109792277
22.12195,68.16014497041425
22.157766666666667,68.09763716814157
22.27103333333333,68.22965588235292
22.420116666666665,68.35778885630498
22.473783333333333,68.35069883040937
22.77865,68.51128279883379
22.925283333333333,68.6674127906977
23.084666666666667,68.82135652173916
23.088433333333334,68.68290173410406
23.105616666666666,68.56578386167149
23.162316666666666,68.38775287356324
23.2351,68.53793409742111
23.23885,68.42758285714284
23.245633333333334,68.30809401709405
23.256033333333335,68.17383522727266
23.25605,68.06768838526905
23.36095,67.94705084745765
23.385516666666668,68.09317746478867
23.530266666666666,68.00702528089896
23.547466666666665,67.94132212885164
23.69943333333333,67.88367318435762
23.827333333333332,67.71271030640676
23.836516666666668,67.65204999999997
24.109716666666667,67.53467867036007
24.112866666666665,67.48466574585646
24.129416666666668,67.46268870523413
24.13985,67.42590384615382
24.265516666666667,67.3798356164384
24.2685,67.39167213114753
24.294533333333334,67.30483923705725
24.4103,67.280285326087
24.42275,67.27980216802176
24.440566666666665,67.2384891891892
24.44173333333333,67.22485175202144
24.446383333333333,67.26037365591401
24.50075,67.09857640750678
24.590033333333334,67.08152406417113
24.621366666666667,67.05258666666666
24.716816666666666,67.0754893617021
24.718516666666666,67.10634217506633
24.727266666666665,67.12820105820097
24.743116666666666,67.13646437994723
24.7449,67.1400105263158
24.7516,67.19672703412071
24.874183333333335,67.08987958115178
24.87575,66.98265274151431
24.876916666666666,66.8767291666667
24.895216666666666,66.77333246753248
24.921133333333334,66.67337823834188
24.98495,66.68502067183456
25.0193,66.72914432989691
25.0221,66.7810462724936
25.090466666666668,66.82554615384613
25.111716666666666,66.75511508951399
25.114966666666668,66.80377806122449
25.132266666666666,66.99409160305348
25.146133333333335,66.93096192893407
25.16496666666667,66.77861265822786
25.208716666666668,66.95387121212126
25.224033333333335,66.90181612090682
25.2472,66.98525125628146
25.281233333333333,67.01524561403511
25.2861,67.02249750000006
25.28785,66.98054613466337
25.3368,66.94803980099513
25.347216666666668,66.91513151364767
25.3839,67.00970049504954
25.390433333333334,66.98257037037038
25.439,67.01211576354677
25.5364,67.10502702702703
25.58235,67.1538284313726
25.58888333333333,67.20446454767725
25.623583333333332,67.10421463414639
25.68776666666667,67.19654014598544
25.690816666666667,67.10556796116506
25.6917,67.2222348668281
25.730733333333333,67.31707246376808
25.734683333333333,67.4363975903615
25.740883333333333,67.50566105769231
25.76095,67.58189688249404
25.830883333333333,67.43625837320583
25.839683333333333,67.54532219570403
25.856566666666666,67.47729523809522
25.886533333333333,67.59402850356297
25.89235,67.66362559241716
25.89255,67.73253664302607
25.919233333333334,67.82849292452836
25.991,67.93344941176478
26.04465,68.01986854460107
26.06355,68.08950819672144
26.1308,68.28438317757013
26.1479,68.25758275058273
26.1974,68.34653255813939
26.2009,68.45380278422276
26.22675,68.56440972222232
26.330416666666668,68.6911939953811
26.353283333333334,68.80126497695855
26.3562,68.90748275862079
26.36735,68.8084151376147
26.371033333333333,68.91463157894728
26.415266666666668,68.82262557077627
26.50123333333333,68.68161958997722
26.520016666666667,68.85502954545457
26.557133333333333,68.88433106575968
26.57475,69.01754298642527
26.726266666666668,69.16979458239278
26.758866666666666,69.23186936936939
26.921566666666667,69.37468988764047
26.9833,69.56054708520183
27.053583333333332,69.75474049216996
27.07625,69.8938258928571
27.079066666666666,69.9913251670379
27.153066666666668,69.89768444444444
27.15965,69.7569401330377
27.167616666666667,69.86535398230095
27.308616666666666,69.96718322295807
27.311216666666667,70.1901497797356
27.3162,70.41554285714281
27.571983333333332,70.59402631578943
27.605633333333333,70.55998249452941
27.859933333333334,70.4610742358078
28.66255,70.4056187363834
29.13515,70.37605
29.191983333333333,70.40808242950105
29.419033333333335,70.40810606060604
29.486416666666667,70.32704751619873
29.52235,70.25080818965519
29.81305,70.1943956989247
29.817,70.15481759656659
29.88935,70.29792719486068
29.891983333333332,70.35527777777779
29.899433333333334,70.45598720682294
29.923716666666667,70.33576595744674
30.062083333333334,70.26268789808918
30.092916666666667,70.15291313559324
30.208183333333334,70.03808668076113
30.2329,69.90480801687771
30.2332,69.81328631578947
30.253066666666665,69.85316806722699
30.274333333333335,69.77864150943398
30.3035,69.65880334728043
30.325766666666667,69.53958872651359
30.334033333333334,69.42213541666663
30.3475,69.30498544698541
30.37375,69.40195020746884
30.380733333333332,69.32988819875779
30.439033333333334,69.22612603305785
30.474066666666666,69.3144412371134
30.503766666666667,69.27247119341568
30.524266666666666,69.303090349076
30.5294,69.23686270491807
30.545416666666668,69.31093456032725
30.597516666666667,69.18744081632657
30.649633333333334,69.21472505091654
30.681533333333334,69.14212601626032
30.689783333333335,69.0952068965517
30.73225,69.0284574898786
30.79655,69.09385656565657
30.814766666666667,69.0588608870968
30.84485,69.14835613682096
30.847516666666667,69.17538755020081
30.850233333333332,69.14649699398805
30.885183333333334,69.20491400000007
30.8943,69.07984431137723
30.90835,68.9988764940239
30.917933333333334,68.91820079522864
30.9301,68.96210714285715
30.966666666666665,68.8498673267327
30.977216666666667,68.86443083003951
30.983266666666665,68.75227218934909
30.991566666666667,68.6417559055118
30.99995,68.63112377210209
31.004983333333332,68.52110196078436
31.072316666666666,68.49989432485322
31.088283333333333,68.57910351562501
31.09195,68.4810584795323
31.145516666666666,68.54499027237361
31.1487,68.5518077669903
31.20405,68.62723643410855
31.231133333333332,68.58496711798846
31.293283333333335,68.60805019305029
31.329466666666665,68.53822350674388
31.3671,68.59060000000012
31.374483333333334,68.52545873320547
31.382483333333333,68.50228735632182
31.431983333333335,68.61727915869989
31.436416666666666,68.65627480916034
31.45085,68.56358666666667
31.511733333333332,68.66660266159701
31.517083333333332,68.73451802656542
31.51975,68.81290340909081
31.569583333333334,68.88962570888474
31.57655,68.94283018867934
31.580116666666665,69.05510734463273
31.610033333333334,69.09361842105258
31.62925,68.98656285178237
31.65625,68.8801029962546
31.66475,68.77564859813086
31.708816666666667,68.78795335820908
31.716783333333332,68.85546554934837
31.726616666666665,68.96227137546465
31.73015,69.06121521335811
31.8047,68.97198703703698
31.82875,69.07082255083176
31.846116666666667,69.19129704797054
31.85546666666667,69.21965377532226
31.868033333333333,69.30228492647052
31.878383333333332,69.36883669724764
31.886816666666668,69.47524358974356
31.934066666666666,69.51227605118822
31.978,69.60820437956207
31.993933333333334,69.74259380692165
32.01851666666666,69.82729636363642
32.020716666666665,69.7263085299456
32.057766666666666,69.6646376811594
32.087133333333334,69.82588065099455
32.1437,69.91909747292415
32.16785,70.01711891891883
32.19573333333334,70.1869910071942
32.24705,70.34511310592461
32.27558333333333,70.48810394265233
32.2959,70.38352415026834
32.296366666666664,70.52781428571431
32.3099,70.63737611408202
32.40655,70.7556476868328
32.407583333333335,70.83785079928946
32.43075,70.95974822695041
32.43253333333333,71.08032212389378
32.45303333333333,71.18865371024745
32.499716666666664,71.36890476190474
32.503,71.46230809859154
32.56046666666666,71.61273813708267
32.66361666666667,71.72103508771936
32.67321666666667,71.86317338003501
32.67366666666667,71.8937447552448
32.70928333333333,71.97210296684123
32.764716666666665,72.14197386759588
32.772016666666666,72.05000000000001
32.855333333333334,72.10585937500002
32.88375,72.22436741767771
32.9475,72.11864878892735
32.95336666666667,72.02817443868736
33.0312,72.10971551724134
33.06688333333334,72.1696213425129
33.08663333333333,72.27354295532643
33.11796666666667,72.38969982847351
33.21045,72.52273801369873
33.21261666666667,72.5816290598291
33.23685,72.69176279863481
33.238216666666666,72.58023509369677
33.294983333333334,72.6696326530613
33.351683333333334,72.793
33.35646666666667,72.86402542372873
33.436566666666664,72.90839424703901
33.47488333333333,73.01695945945949
33.49333333333333,73.13637268128167
33.50131666666667,73.20413299663296
33.599833333333336,73.31675798319323
33.610616666666665,73.3607248322147
33.61425,73.25647068676709
33.6463,73.32139632107031
33.703966666666666,73.23198998330557
33.74895,73.32298999999996
33.798883333333336,73.31878202995013
33.80048333333333,73.22899501661132
33.852066666666666,73.34639800995022
33.89575,73.23601324503318
33.90893333333333,73.1740148760331
33.96828333333333,73.1778894389438
33.99668333333333,73.2999060955519
34.068083333333334,73.4232582236843
34.126866666666665,73.573722495895
34.129133333333336,73.64193278688538
34.149816666666666,73.75577414075296
34.15091666666667,73.75005882352949
34.29343333333333,73.74199021207183
34.34721666666667,73.64153908794789
34.409283333333335,73.622562601626
34.41128333333333,73.5774837662337
34.51815,73.67534521880059
34.62695,73.5731877022655
34.65855,73.70052180936995
34.65866666666667,73.69569193548388
34.70075,73.66271336553946
34.91186666666667,73.77280546623797
35.102066666666666,73.90958908507228
35.11006666666667,73.81971955128213
35.11475,73.74893920000007
35.17228333333333,73.83521246006386
35.1743,73.94602711323762
35.26445,73.87824522292993
35.46958333333333,73.87743561208262
35.5093,73.97917619047618
35.5507,73.92303011093503
35.56355,73.89943987341762
35.591566666666665,73.79330331753563
35.59311666666667,73.73750946372249
35.72996666666667,73.66866614173223
35.77328333333333,73.69292767295593
36.00196666666667,73.68140502354797
36.059016666666665,73.6584686520376
36.23623333333333,73.64677777777771
36.296033333333334,73.64567499999995
36.350966666666665,73.68094851794072
36.3559,73.67032242990652
36.53138333333333,73.67067029548986
36.61828333333333,73.7578229813664
36.64006666666667,73.70715038759695
36.65103333333333,73.70847832817337
36.68691666666667,73.71169242658414
36.710116666666664,73.74886574074064
36.7912,73.71216949152534
36.79183333333334,73.63728153846151
36.7958,73.65315207373271
36.8925,73.6714110429448
36.9242,73.67782695252673
36.93985,73.65444648318038
36.94513333333333,73.6784641221375
36.947833333333335,73.73274847560965
36.95255,73.74632420091316
36.96718333333333,73.83291033434648
36.980583333333335,73.86001062215479
36.996566666666666,73.93597424242422
36.99823333333333,73.95283055975794
37.012483333333336,73.99964652567976
37.04278333333333,74.018886877828
37.07901666666667,74.0282515060241
37.09048333333333,74.00804812030071
37.10783333333333,74.03452252252245
37.234316666666665,74.05729985007491
37.23545,74.15124550898213
37.24075,74.20013303437969
37.241083333333336,74.19115522388059
37.2857,74.24799254843515
37.28641666666667,74.28579910714282
37.302416666666666,74.35495096582463
37.35155,74.39845845697333
37.358866666666664,74.41667999999993
37.38915,74.45019970414194
37.3912,74.45359231905469
37.40748333333333,74.50204277286137
37.45911666666667,74.57161266568484
37.49183333333333,74.59777205882348
37.50846666666666,74.62416005873703
37.548966666666665,74.68426246334313
37.5929,74.73241581259161
37.63965,74.7707573099415
37.64763333333333,74.70741459854015
37.65736666666667,74.76194460641399
37.65865,74.78874235807868
37.69141666666667,74.81714389534882
37.6991,74.87517126269945
37.74215,74.99450000000002
37.7445,75.05797395079594
37.79156666666667,75.09787138728328
37.81015,75.13670707070706
37.839133333333336,75.1768775216138
37.84535,75.23546906474822
37.85418333333333,75.3051249999999
37.901666666666664,75.3653916786226
37.93905,75.41575787965624
37.9607,75.46593419170256
37.9648,75.5170757142858
37.989016666666664,75.56825677603423
38.00901666666667,75.63762535612543
38.11306666666667,75.69964722617345
38.13916666666667,75.75085369318184
38.15238333333333,75.7928354609929
38.236266666666666,75.85451416430597
38.26525,75.9170820367751
38.30308333333333,75.96018502824855
38.35195,76.03116925246817
38.35198333333334,76.07049295774644
38.36865,76.0051518987341
38.4125,76.03658988764042
38.414,76.11025105189346
38.43971666666667,76.1577507002801
38.460033333333335,76.1992741258741
38.50515,76.20137569832409
38.5199,76.25599302649931
38.564033333333334,76.29895403899718
38.58161666666667,76.32120166898476
38.5921,76.43590416666675
38.60346666666667,76.5371234396671
38.61643333333333,76.58788365650962
38.65271666666667,76.65701383125868
38.66943333333333,76.70904972375692
38.69825,76.61594206896555
38.71541666666667,76.6698498622589
38.750816666666665,76.60900412654746
38.77311666666667,76.64064148351656
38.80318333333334,76.707792866941
38.8161,76.83807808219174
38.81871666666667,76.88721751026003
38.82906666666667,76.81071721311486
38.83453333333333,76.91491132332878
38.86286666666667,76.83621662125337
38.86708333333333,76.88793605442176
38.9028,76.82633831521744
38.92975,76.85647354138402
38.9534,76.91678455284558
38.96816666666667,76.96388362652223
38.98166666666667,76.8869608108107
39.008433333333336,76.81463697705807
39.042833333333334,76.93502964959569
39.04618333333333,76.86552220726783
39.06645,76.7908252688171
39.08638333333333,76.81987248322153
39.096466666666664,76.75480563002678
39.098483333333334,76.87844444444447
39.10381666666667,76.93661096256689
39.11783333333333,76.99395994659534
39.22015,76.9186440000001
39.24301666666667,76.93316378162451
39.25423333333333,76.989647606383
39.26708333333333,77.0463081009296
39.2711,76.9826564986736
39.3499,76.92324900662234
39.362766666666666,76.84670899470898
39.384933333333336,76.77223381770149
39.40025,76.78548284960435
39.40475,76.84035968379446
39.416516666666666,76.89533026315792
39.50536666666667,76.81742444152438
39.506566666666664,76.75798556430448
39.542116666666665,76.68346395806034
39.55515,76.74817408376961
39.565983333333335,76.80155294117642
39.607883333333334,76.91522323759777
39.61233333333333,76.82928422425029
39.6467,76.7501874999999
39.672333333333334,76.69130039011698
39.70548333333333,76.75595844155835
39.71576666666667,76.81951102464343
39.768966666666664,76.85410621761655
39.79995,76.7716972833116
39.8178,76.71151421188621
39.84435,76.64885548387086
39.85596666666667,76.71181185567
39.85948333333333,76.81177992277999
39.86488333333333,76.87438046272482
39.88745,76.93055969191268
39.9058,76.8727833333333
39.92565,76.90026120358509
40.00618333333333,76.83727621483375
40.0683,76.90136526181351
40.17661666666667,76.85648469387753
40.19213333333333,76.94244203821665
40.276466666666664,76.85834860050896
40.3023,76.8056785260483
40.4141,76.8574961928934
40.47691666666667,76.82311280101385
40.592333333333336,76.78004936708861
40.61298333333333,76.69524399494306
40.61898333333333,76.63581439393931
40.648983333333334,76.67324085750312
40.712316666666666,76.77256423173796
40.771116666666664,76.74816729559737
40.779133333333334,76.70107537688432
40.93705,76.77246800501885
41.07208333333333,76.71007017543856
41.21456666666667,76.64912140175211
41.35065,76.58896624999994
41.4079,76.51505992509365
41.589866666666666,76.58519201995009
41.6167,76.50383561643831
41.75331666666667,76.43100870646778
41.7582,76.38695403726715
41.77985,76.39075186104225
41.83068333333333,76.40140024783148
41.869566666666664,76.3614851485149
41.89985,76.27562917181706
41.91356666666667,76.25677037037026
42.022216666666665,76.21929346485817
42.056216666666664,76.1851613300492
42.07671666666667,76.13716728167284
42.078316666666666,76.10526904176909
42.12405,76.06049815950928
42.1304,75.9984068627452
42.13765,76.0197062423501
42.14678333333333,75.95987163814182
42.15195,75.91804639804633
42.22285,75.93036951219514
42.22813333333333,75.84588063337388
42.23138333333333,75.80482846715324
42.317116666666664,75.72732806804376
42.31718333333333,75.70945266990299
42.325516666666665,75.63299636363642
42.350516666666664,75.60942130750605
42.37265,75.58792261185019
42.426183333333334,75.5187560386474
42.435716666666664,75.44859589867318
42.459516666666666,75.38397349397597
42.46281666666667,75.34812515042115
42.47395,75.3332367788461
42.48758333333333,75.26856902761102
42.50775,75.25577218225416
42.54275,75.23166467065866
42.5615,75.23298564593279
42.56405,75.15116965352433
42.58311666666667,75.17977684964194
42.61161666666667,75.18651251489865
42.67178333333333,75.18407619047629
42.70935,75.13597621878723
42.71596666666667,75.14816270783862
42.748266666666666,75.1865943060498
42.75438333333334,75.2018921800947
42.7801,75.20667218934909
42.7959,75.14764066193857
42.8232,75.10847933884288
42.86853333333333,75.05480896226412
42.87388333333333,74.99584923439357
42.90906666666667,74.9932176470589
42.92828333333333,74.91320799059939
43.01018333333333,74.86527816901409
43.01525,74.79527432590851
43.22071666666667,74.80816276346604
43.3222,74.78218362573098
43.40743333333333,74.76232943925231
43.4815,74.79646324387384
43.53543333333333,74.81973426573441
43.60775,74.74508847497083
43.614716666666666,74.69232093023254
43.62265,74.63541114982583
43.63336666666667,74.63195359628774
43.69555,74.66631865585164
43.7199,74.6678819444444
43.950183333333335,74.74353757225431
44.25835,74.66497113163966
44.39511666666667,74.73694579008065
44.39541666666667,74.79927419354831
44.43203333333334,74.87550402761795
44.6908,74.91016206896542
44.790333333333336,74.93967623421348
44.83906666666667,74.97291169724768
44.92881666666667,74.89496792668955
45.011266666666664,74.95204347826086
45.05656666666667,75.00066285714287
45.14768333333333,74.95081392694061
45.171483333333335,75.01089623717222
45.200916666666664,75.05006719817774
45.20761666666667,75.09385551763361
45.21803333333333,75.145615909091
45.3488,75.1784994324631
45.35613333333333,75.19807709750563
45.367333333333335,75.25517327293318
45.41866666666667,75.31621606334835
45.46895,75.38420677966096
45.496916666666664,75.4153758465011
45.566633333333336,75.47476324689964
45.587183333333336,75.39699774774772
45.61718333333334,75.4520933633296
45.70568333333333,75.48596629213482
45.71418333333333,75.51787429854102
45.714816666666664,75.57556614349782
45.74151666666667,75.58244008958555
45.831466666666664,75.62917897091717
45.84916666666667,75.57642681564238
45.8628,75.63254129464279
45.8718,75.66346153846148
45.88698333333333,75.66877839643655
45.984833333333334,75.72524360400456
46.01991666666667,75.75471666666661
46.168,75.78288124306331
46.24563333333333,75.8008082039912
46.2559,75.74847951273532
46.3161,75.77532079646019
46.3431,75.84399337016578
46.394733333333335,75.86060596026506
46.436816666666665,75.78731642778394
46.49678333333333,75.85488656387666
46.49685,75.80774037403741
46.543816666666665,75.82315604395602
46.60338333333333,75.76720417124024
46.63973333333333,75.83293750000003
46.673766666666666,75.87196933187305
46.693,75.88609518599579
46.78106666666667,75.94981967213123
46.79085,75.92258078602616
46.82185,75.94921374045798
46.8421,75.96204139433559
46.9396,75.93370293797597
46.96995,75.95902065217379
47.00315,75.93449619978271
47.09441666666667,75.9895607375271
47.11063333333333,75.92907042253512
47.13916666666667,76.00455411255402
47.20518333333333,76.02996108108101
47.28575,76.1038682505399
47.33205,76.1414563106796
47.36926666666667,76.09132112068968
47.43495,76.16379224973095
47.49896666666667,76.19708817204302
47.514183333333335,76.19682706766918
47.59256666666667,76.26836587982834
47.62473333333333,76.31363665594856
47.74248333333333,76.30649143468952
47.76343333333333,76.3204342245989
47.80598333333333,76.36234188034186
47.859383333333334,76.41437246531491
47.93181666666667,76.46822388059702
47.938316666666665,76.45062726304589
47.96788333333333,76.48688829787241
48.04761666666667,76.48843889479281
48.085433333333334,76.48011040339709
48.0935,76.4270159066807
48.09766666666667,76.37605190677952
48.115883333333336,76.39059682539676
48.23258333333333,76.39136046511618
48.31751666666667,76.3225353748681
48.32255,76.25478059071739
48.33103333333333,76.1880800842993
48.35551666666667,76.1988568421054
48.38775,76.17740694006307
48.38921666666667,76.18797794117646
48.399966666666664,76.18939979013639
48.42263333333333,76.1283406708595
48.450433333333336,76.06903141361254
48.4803,76.01214853556495
48.54358333333333,76.02234273772193
48.56653333333333,76.00018162839243
48.589816666666664,75.9761564129301
48.6895,75.96358020833327
48.696216666666665,75.98303225806438
48.726866666666666,75.94127962577967
48.74725,75.88916199376956
48.800983333333335,75.84049688796694
48.832966666666664,75.78861450777197
48.9023,75.7174099378881
48.92138333333333,75.66905584281288
48.92595,75.62072830578511
48.93748333333333,75.57268833849324
48.991,75.50675463917524
48.99633333333333,75.53699588053554
48.99791666666667,75.47225411522636
48.99865,75.48045837615608
49.00633333333333,75.41679055441469
49.05425,75.50024615384625
49.0935,75.44194364754092
49.1064,75.3932085889571
49.11013333333333,75.39964249233903
49.14973333333333,75.43749489795914
49.1565,75.44949847094806
49.19675,75.53084012219954
49.25346666666667,75.54424923702946
49.25471666666667,75.55754268292677
49.314883333333334,75.58638781725882
49.37928333333333,75.5665243407706
49.401633333333336,75.58031712259356
49.402433333333335,75.56213360323883
49.40315,75.52290798786646
49.40813333333333,75.5042535353536
49.411366666666666,75.46049041372352
49.44035,75.48472177419359
49.44683333333333,75.52987210473304
49.44801666666667,75.55215090543264
49.50953333333333,75.58601809045216
49.5467,75.57900100401605
49.55048333333333,75.59885957873618
49.55361666666667,75.6294078156313
49.55858333333333,75.70087987987984
49.59761666666667,75.72610599999994
49.609716666666664,75.76771928071932
49.70106666666667,75.79635728542917
49.70108333333334,75.84598404785636
49.70126666666667,75.88458964143415
49.71456666666667,75.82609850746262
49.74615,75.85792445328038
49.84401666666667,75.89438033763658
49.88981666666667,75.8629166666667
49.89515,75.9030227948463
49.93593333333333,75.95537524752481
49.965466666666664,75.98113550939661
49.98375,76.01621640316208
49.99111666666667,76.05988746298125
49.99205,76.09634023668653
50.0195,76.16282068965526
50.054066666666664,76.20431692913387
50.08323333333333,76.24547787610615
50.11613333333333,76.27877013752466
50.13773333333334,76.32269676153088
50.24625,76.27305294117652
50.32585,76.22315964740449
50.40825,76.26136399217228
50.40855,76.25835874877798
50.41153333333333,76.2993251953124
50.41405,76.25249853658543
50.4291,76.20576803118914
50.45786666666667,76.2532083739047
50.46853333333333,76.32651653696509
50.48911666666667,76.40953158406224
50.53655,76.36099417475724
50.61761666666666,76.43189039767229
50.65425,76.47156395348827
50.67273333333333,76.54616747337847
50.71351666666666,76.58197775628614
50.777816666666666,76.61496908212551
50.780233333333335,76.66082335907348
50.81121666666667,76.74243490838955
50.87995,76.82771194605006
50.925266666666666,76.86567757459096
50.934,76.90671826923078
50.983983333333335,76.96017002881842
51.00515,76.91147120921303
51.008266666666664,76.97317066155334
51.009683333333335,76.97961494252871
51.060266666666664,76.93419521531091
51.072766666666666,76.97696080305911
51.0885,77.01656160458465
51.15683333333333,77.01493225190849
51.16845,76.96470543374635
51.193333333333335,77.02369428571417
51.19383333333333,77.06999524262594
51.30773333333333,77.12446387832699
51.34213333333334,77.17850807217467
51.38406666666667,77.19441745730549
51.3918,77.24634028436017
51.422716666666666,77.30369696969707
51.45235,77.35643897824035
51.526,77.38970699432902
51.536,77.43756185080261
51.54281666666667,77.4834405660378
51.54345,77.54227426955708
51.55158333333333,77.60194632768358
51.57581666666667,77.62093791157103
51.58636666666666,77.55396710526324
51.606633333333335,77.59423943661979
51.611066666666666,77.53165666041292
51.6392,77.598770384255
51.66355,77.65449157303382
51.67281666666667,77.68801028999061
51.67576666666667,77.62813925233651
51.68926666666667,77.67223436041083
51.76065,77.67582929104483
51.76305,77.62830848089467
51.764116666666666,77.70183985102413
51.80806666666667,77.76214883720922
51.81068333333333,77.81621282527904
51.81895,77.77184679665736
51.83861666666667,77.814555658627
51.870916666666666,77.87048192771087
51.94125,77.83504166666664
51.95766666666667,77.8846873265495
52.02981666666667,77.90768484288351
52.177283333333335,77.92957248384126
52.18503333333334,77.98122232472333
52.19595,78.00050322580654
52.21008333333333,78.04700368324117
52.254,77.98110763569444
52.32431666666667,77.92095496323516
52.324733333333334,77.9416473829199
52.416466666666665,77.93514862385307
52.474516666666666,77.88450595783692
52.495333333333335,77.83664468864475
52.517583333333334,77.87241994510538
52.549933333333335,77.9281919561243
52.55703333333334,77.94885936073068
52.686233333333334,77.98005474452577
52.70965,77.9998659981768
52.74828333333333,77.96593989071044
52.7724,77.9672993630573
52.78896666666667,78.00843636363649
52.8337,78.03838601271562
52.83723333333333,78.00689473684211
52.86226666666666,78.02580779691752
52.92438333333333,78.02879619565199
52.9261,77.96428235294123
52.98113333333333,77.99309041591313
53.0149,78.01118428184276
53.128566666666664,78.0388519855595
53.21726666666667,78.05494499549148
53.246433333333336,78.00776216216207
53.3002,77.96356255625564
53.30635,78.0231798561151
53.32063333333333,78.02058131176994
53.34558333333333,78.0078114901256
53.3699,78.03589417040352
53.485033333333334,78.07354301075272
53.51753333333333,78.07038048343773
53.545183333333334,78.08871288014312
53.56773333333334,78.1529204647006
53.58923333333333,78.08896696428585
53.63556666666667,78.08261106155209
53.6618,78.11714616755778
53.66265,78.11280854853081
53.66648333333333,78.13503380782923
53.67808333333333,78.0722284444444
53.68776666666667,78.10423534635886
53.70948333333333,78.05269742679688
53.759483333333336,78.0618732269503
53.7885,78.10633215234722
53.79975,78.05685221238929
53.805933333333336,78.05985145888596
53.81223333333333,78.05377561837447
53.815866666666665,78.08355604589588
53.834833333333336,78.14340828924156
53.84665,78.14139118942738
53.85648333333334,78.12912940140859
53.93565,78.1300967458223
53.95353333333333,78.12318541300529
53.95995,78.16409306409129
53.996833333333335,78.12820789473686
54.063833333333335,78.08281507449605
54.09073333333333,78.03740192644486
54.09635,78.04664829396327
54.1,78.09813111888108
54.105016666666664,78.0986995633187
54.11845,78.13521727748696
54.161233333333335,78.09161726242392
54.16511666666667,78.04810365853652
54.194066666666664,78.04556309834634
54.2006,78.00409826086955
54.25706666666667,77.9420538662034
54.27365,77.90668836805567
54.29723333333333,77.91100433651359
54.3434,77.84989774696699
54.396816666666666,77.86638787878798
54.43785,77.89360207612457
54.46103333333333,77.9049187554019
54.46358333333333,77.87704576856643
54.51573333333333,77.88186108714396
54.531483333333334,77.89710000000002
54.606433333333335,77.85483548664946
54.66941666666666,77.83750774526679
54.6806,77.85970593293197
54.70408333333334,77.94582560137464
54.7248,77.9703965665236
54.7374,77.92069554030883
54.762883333333335,77.94733333333339
54.79463333333333,77.90215753424665
54.81426666666667,77.93072711719422
54.82208333333333,77.94286666666657
54.8252,77.96368915456881
54.864583333333336,78.02082935153578
54.90425,78.05431969309461
54.91198333333333,78.0118245315163
54.915866666666666,77.96941276595753
54.92948333333333,77.94411394557822
54.9323,77.88392523364467
54.96495,77.9030458404076
54.97123333333333,77.93087616624263
54.9752,77.96728644067804
55.06528333333333,77.91033276884008
55.100316666666664,77.88409898477151
55.11671666666667,77.91077430262051
55.117383333333336,77.93831672297297
55.197066666666665,77.88880759493672
55.203966666666666,77.94600168634058
55.226533333333336,78.01266638584654
55.240966666666665,78.03146380471391
55.24271666666667,78.00817577796468
55.26058333333334,78.04139327731095
55.2655,78.07552141057928
55.280883333333335,78.11901090604023
55.30335,78.17229086336961
55.34866666666667,78.2106423785594
55.3815,78.19223179916314
55.38535,78.1734038461539
55.40461666666667,78.21253884711776
55.4129,78.25338898163602
55.42091666666666,78.21223102585482
55.52621666666667,78.26779916666678
55.58083333333333,78.22396586178193
55.5967,78.16467970049922
55.67385,78.10570324189523
55.72253333333333,78.14217607973413
55.73995,78.20834522821579
55.75665,78.26681011608622
55.780766666666665,78.29937779618881
55.79183333333334,78.36691970198673
55.86311666666667,78.33537386269637
55.91081666666667,78.40059586776856
55.92341666666667,78.37153839801796
55.92655,78.40455198019788
56.00033333333333,78.48259109645518
56.01445,78.56083772652384
56.06518333333333,78.59406337448554
56.07383333333333,78.62638240131574
56.09141666666667,78.60598356614622
56.180883333333334,78.56566584564867
56.22186666666666,78.59475963904835
56.33195,78.55139098360667
56.40505,78.54590499590499
56.4169,78.50491080196399
56.511433333333336,78.54267702371217
56.5412,78.49423856209152
56.57848333333333,78.53038122448983
56.7324,78.57856851549776
56.83,78.63916788916063
56.854683333333334,78.6712475570034
56.8698,78.71258096013028
56.99835,78.74886829268291
57.01785,78.77762063363114
57.01818333333333,78.82333116883115
57.02211666666667,78.86433576642337
57.04246666666667,78.91918800648297
57.04781666666667,78.87582834008116
57.055683333333334,78.82020145631067
57.14235,78.85509458367035
57.1483,78.81536025848148
57.1673,78.86534463276845
57.21405,78.93533467741938
57.29943333333333,78.97546736502817

==> Figures/data_for_plots/aco-n100-time.csv <==
time,value
0,58.388
0.12381666666666667,35.708
0.15916666666666668,43.242666666666665
0.16068333333333334,48.431
0.16086666666666666,51.644800000000004
0.22318333333333334,46.27033333333333
0.2252,42.415571428571425
0.23201666666666668,39.524625
0.29685,37.75022222222223
0.29733333333333334,36.2532
0.29785,38.988727272727274
0.3047166666666667,37.653
0.30598333333333333,36.59176923076923
0.31106666666666666,38.778642857142856
0.32548333333333335,40.53073333333333
0.33485,42.025
0.47068333333333334,43.305470588235295
0.47935,44.6385
0.49035,45.69552631578947
0.49556666666666666,45.21835
0.5409,43.99476190476191
0.5421833333333334,42.88218181818181
0.5452833333333333,41.86652173913044
0.6083333333333333,43.09416666666667
0.6387666666666667,42.410680000000006
0.6557833333333334,41.780692307692306
0.7092833333333334,41.32992592592593
0.7453166666666666,42.71267857142856
0.7565,43.99941379310344
0.7910333333333334,42.93723333333334
0.7954,41.96048387096774
0.8593,41.838468750000004
0.88745,41.153939393939396
0.8912,40.509470588235295
0.8936333333333333,39.90505714285714
0.8980333333333334,39.33108333333334
0.9628833333333333,38.903675675675686
1.0717833333333333,39.23152631578948
1.1612,39.150794871794865
1.1689333333333334,39.56337499999999
1.1722166666666667,39.98899999999998
1.1784833333333333,40.921595238095236
1.1821333333333333,42.00016279069766
1.19035,42.349204545454555
1.1948166666666666,42.708088888888895
1.2074166666666666,43.70147826086958
1.2150833333333333,43.59072340425531
1.28375,43.078583333333334
1.3253166666666667,44.34755102040816
1.3271666666666666,45.227740000000004
1.3293,46.21329411764707
1.3531,47.187730769230775
1.4634,48.054264150943396
1.46485,48.89833333333335
1.4734666666666667,50.06452727272729
1.4816666666666667,50.735142857142854
1.50475,51.17494736842106
1.5299,50.59937931034484
1.5336333333333334,50.71650847457626
1.59915,50.232616666666665
1.5995166666666667,49.751754098360664
1.6036333333333332,50.74824193548388
1.60855,50.29190476190476
1.6147166666666666,51.119343750000006
1.61655,51.9127076923077
1.6362666666666668,52.56510606060607
1.6387666666666667,53.47047761194032
1.6588333333333334,53.949249999999985
1.75725,54.629768115942014
1.7595666666666667,55.29592857142856
1.76005,56.08242253521126
1.7615333333333334,56.73916666666668
1.774,57.36163013698629
1.7838333333333334,58.113283783783785
1.90315,58.93369333333333
1.9042,59.61363157894739
1.9055333333333333,60.268623376623374
1.9062,61.02148717948718
1.9075,61.6606835443038
1.9197,62.27279999999998
1.9289666666666667,63.00353086419753
1.9743333333333333,63.53001219512195
2.04955,64.18961445783133
2.054466666666667,64.83201190476191
2.0676,65.38372941176468
2.146933333333333,65.95776744186047
2.1973,66.66358620689657
2.2163666666666666,67.37892045454544
2.2804,68.01386516853933
2.3389,68.6738
2.4970666666666665,69.42267032967035
3.1078166666666664,70.06438043478258
3.2628,70.7808817204301
3.4739666666666666,71.61244680851064
5.799416666666667,71.06944210526311
5.80075,70.53769791666669
5.90035,70.08571134020619
5.912816666666667,69.64420408163264
5.9671666666666665,69.24453535353538
6.146366666666666,68.94918000000001
6.3452166666666665,68.78332673267325
6.444716666666666,68.67927450980392
6.537433333333333,68.19908737864077
6.5460666666666665,67.72835576923076
6.715633333333333,67.35806666666669
6.869383333333333,67.07208490566039
6.938933333333333,67.31779439252335
7.0453166666666664,67.15588888888888
7.045683333333334,66.98242201834863
7.04985,66.82837272727271
7.1469,66.72450450450448
7.150966666666666,66.62907142857141
7.15325,66.53712389380532
7.157583333333333,66.4548157894737
7.2118166666666665,66.91337391304347
7.216833333333334,66.8596379310345
7.26275,67.33776068376069
7.286883333333333,66.93039830508476
7.288283333333333,66.52986554621852
7.29655,66.13600000000002
7.300016666666667,66.50433884297522
7.355066666666667,66.9292459016393
7.357616666666667,67.5111219512195
7.4065,67.5433387096774
7.41215,68.05659200000002
7.448166666666666,67.74607142857141
7.51405,68.18027559055119
7.52205,68.64986718750004
7.625966666666667,68.76157364341084
7.6307,68.88375384615382
7.639916666666666,69.010106870229
7.64505,69.13701515151512
7.67425,69.64673684210527
7.866616666666666,70.1935373134328
7.905683333333333,70.08842222222223
7.930366666666667,69.98257352941175
7.938116666666667,70.51787591240874
7.942333333333333,71.04317391304349
7.952083333333333,71.56909352517981
7.9527,72.0880142857143
7.953766666666667,72.59803546099292
8.010433333333333,73.16148591549297
8.016966666666667,73.68953846153843
8.072933333333333,73.9498333333333
8.1113,74.2215724137931
8.16505,74.78760273972601
8.210033333333334,75.35401360544219
8.215133333333334,75.92264189189193
8.251933333333334,76.43410738255031
8.462833333333334,77.08248666666668
8.501066666666667,77.47752980132451
8.557033333333333,78.02746052631579
8.612366666666667,78.65322222222224
8.929416666666667,79.19239610389612
9.520283333333333,79.66868387096774
9.7842,80.24032692307692
11.3485,79.95909554140127
11.530466666666667,79.5631898734177
11.536266666666666,79.17030817610068
11.538633333333333,78.788475
11.601766666666666,78.6377888198758
11.657116666666667,78.42766666666664
11.72975,78.3053865030675
11.805833333333334,78.1131890243902
11.92705,77.90614545454551
12.001983333333333,77.79061445783131
12.02735,77.68344311377244
12.095916666666668,77.2884523809524
12.097383333333333,76.89327810650892
12.100766666666667,76.51175294117647
12.101766666666666,76.13745614035086
12.103683333333333,75.76442441860463
12.151316666666666,75.71659537572248
12.171516666666667,75.65497126436776
12.1899,75.32049714285712
12.196266666666666,74.98982954545453
12.20135,74.9078926553672
12.208766666666667,74.58504494382028
12.236783333333333,74.46227932960896
12.251766666666667,74.16432777777781
12.258033333333334,74.08963535911603
12.26135,73.79879120879124
12.32805,73.76673224043716
12.334583333333333,73.77645108695656
12.40615,73.7181297297297
12.442733333333333,73.725
12.483033333333333,73.77883957219251
12.5372,73.80775531914894
12.54345,73.77628571428573
12.543733333333334,73.69954210526318
12.553566666666667,73.67546073298433
12.628016666666667,73.68759375
12.630366666666667,73.681518134715
12.660316666666667,73.6823092783506
12.691883333333333,73.64791794871793
12.701716666666666,73.6688418367347
12.7132,73.69057360406092
12.776,73.73827272727274
12.782616666666666,73.83219597989951
12.80855,73.84682000000005
12.837116666666667,73.9510049751244
12.84005,73.95942574257425
12.862433333333334,74.02144334975368
12.927033333333334,74.05694607843137
12.9865,74.06063902439024
13.00875,74.120567961165
13.049716666666667,74.15658937198064
13.07535,74.22831249999997
13.105866666666667,74.2787799043062
13.13475,74.3218761904762
13.144316666666667,74.46312322274878
13.157883333333332,74.52736792452836
13.23365,74.64841314553992
13.2829,74.69948130841122
13.283783333333334,74.74083255813953
13.305383333333333,74.83494444444445
13.370016666666666,74.94012903225807
13.379616666666667,75.05207339449538
13.43215,75.13043835616439
13.49355,75.22180909090908
13.518083333333333,75.3594162895928
13.5341,75.42116216216223
13.549533333333333,75.52291479820629
13.580116666666667,75.63336607142855
13.5803,75.71109333333334
13.6001,75.86636283185837
13.602183333333333,75.98045374449335
13.641783333333333,76.07232017543858
13.674483333333333,76.24818777292575
13.69735,76.3802956521739
13.7283,76.52192207792201
13.748216666666666,76.67327155172416
13.7504,76.81744206008588
13.789966666666666,76.93532478632483
13.845283333333333,77.06594893617024
13.877,77.2395423728813
13.886933333333333,77.37859493670882
13.896483333333334,77.55861344537811
13.99425,77.72110041841003
14.027233333333333,77.92300416666663
14.034616666666667,78.09140248962652
14.044433333333334,78.29986363636368
14.182283333333332,78.49957613168728
14.3333,78.7346803278689
16.690333333333335,78.48080408163275
16.840216666666667,78.1971504065041
16.846233333333334,77.91839676113355
16.85546666666667,77.64271370967741
16.86435,77.37195582329318
16.9861,77.15956799999995
17.007716666666667,76.91240239043825
17.137483333333332,76.67280952380953
17.138983333333332,76.47545849802371
17.143533333333334,76.24199606299213
17.152833333333334,76.0392039215687
17.1617,75.83546874999999
17.301816666666667,75.6428249027237
17.30945,75.44234496124031
17.31065,75.2553011583012
17.35555,75.03001153846155
17.435733333333335,74.90057471264366
17.442166666666665,74.70940076335872
17.448216666666667,74.52211406844113
17.46145,74.36233333333344
17.581866666666667,74.24582264150945
17.600516666666667,74.095447368421
17.60943333333333,73.97053183520602
17.653716666666668,73.7861902985074
17.739066666666666,73.63317100371746
17.7451,73.48364814814823
17.757266666666666,73.37408118081181
17.758383333333335,73.2519448529412
17.883866666666666,73.19655311355307
17.894583333333333,73.08295255474448
17.898866666666667,72.97044727272723
17.9492,72.82306159420281
18.030633333333334,72.77824187725633
18.037883333333333,72.6623129496403
18.053083333333333,72.60745878136198
18.057183333333334,72.51984999999999
18.189683333333335,72.43945907473311
18.193883333333332,72.24277304964536
18.19408333333333,72.16366077738516
18.19621666666667,72.12126760563379
18.214,71.9432456140351
18.322816666666668,71.95205944055935
18.34645,71.89448432055751
18.458166666666667,71.82827430555545
18.495733333333334,71.81534256055357
18.545033333333333,71.7779689655172
18.546016666666667,71.59934707903776
18.55505,71.42183561643836
18.622366666666668,71.43655631399317
18.651283333333332,71.28026530612253
18.6968,71.27712203389831
18.701216666666667,71.27375000000006
18.754966666666668,71.23791582491589
18.840416666666666,71.229389261745
18.855433333333334,71.24522073578595
18.862833333333334,71.06475666666671
18.88746666666667,70.95876079734215
18.9921,70.98229801324499
18.9966,71.00606600660059
19.049133333333334,70.9970888157895
19.1372,71.01513442622948
19.143933333333333,71.06684640522883
19.150783333333333,71.12000325732902
19.152216666666668,71.16106168831173
19.288866666666667,71.20866666666669
19.29135,71.28368064516127
19.299916666666668,71.33222508038584
19.339716666666668,71.34625
19.431233333333335,71.40931309904154
19.5788,71.47805732484082
19.58305,71.54802857142867
19.588116666666668,71.6452341772152
19.593883333333334,71.71135962145114
19.594283333333333,71.78140251572326
19.716566666666665,71.84331034482759
19.854133333333333,71.920578125
19.869316666666666,72.03099999999993
19.873916666666666,72.12039130434788
20.38365,72.29616099071212
20.797116666666668,72.55079320987659
22.69546666666667,72.40997846153844
22.858416666666667,72.24847239263799
22.869083333333332,72.09072782874613
22.878266666666665,71.93459451219512
22.887233333333334,71.78142857142863
23.015616666666666,71.67297575757576
23.01675,71.53380664652575
23.0227,71.3986807228915
23.15545,71.26708708708705
23.166066666666666,71.16893413173656
23.1661,71.0415134328358
23.175283333333333,70.91548809523815
23.178833333333333,70.80846884273001
23.310916666666667,70.73810355029593
23.323433333333334,70.64067846607674
23.608383333333332,70.61393529411757
23.782166666666665,70.46246041055713
23.7919,70.31189181286544
23.8889,70.28644314868801
23.899483333333333,70.2637587209303
23.900583333333334,70.23003188405791
23.90651666666667,70.19957225433525
23.908666666666665,70.17795100864555
24.1109,70.0842068965517
24.193883333333332,70.07313753581661
24.208383333333334,70.06663714285715
24.34115,70.06276353276351
24.34345,70.05566193181821
24.344083333333334,70.05309348441928
24.35333333333333,70.05170056497177
24.35775,70.05087042253518
24.5027,70.07413764044942
24.509766666666668,70.09038655462189
24.544766666666668,69.94972067039106
24.545116666666665,69.8098412256267
24.546216666666666,69.67073611111111
24.554733333333335,69.53240443213295
24.639783333333334,69.51929005524859
24.642533333333333,69.53931129476584
24.644116666666665,69.42054395604397
24.64545,69.44193698630136
24.659133333333333,69.46487158469947
24.684983333333335,69.35243596730254
24.756483333333332,69.33719021739142
24.804066666666667,69.38016802168019
24.886616666666665,69.29831351351352
24.9046,69.30237466307275
24.932833333333335,69.31061021505371
25.049366666666668,69.33901876675604
25.0547,69.3629652406417
25.072483333333334,69.31517866666663
25.082533333333334,69.26842553191487
25.128016666666667,69.22963129973483
25.135316666666668,69.1941190476191
25.153883333333333,69.15902638522424
25.16336666666667,69.24501052631577
25.198766666666668,69.29213385826773
25.20375,69.33669109947651
25.2155,69.30819582245437
25.226283333333335,69.35886197916669
25.2747,69.45911168831168
25.353133333333332,69.51078238341974
25.3754,69.56093023255818
25.424216666666666,69.67134536082474
25.42575,69.79158097686378
25.497233333333334,69.86078974358973
25.503066666666665,69.93364194373406
25.506283333333332,70.05176530612242
25.51096666666667,70.07022900763364
25.524866666666668,70.14043654822328
25.6045,70.1723367088607
25.621483333333334,70.20745202020203
25.6462,70.29583879093202
25.652283333333333,70.3857487437187
25.65315,70.47694736842102
25.80175,70.58821250000001
25.822783333333334,70.67888528678313
25.868033333333333,70.63484079601994
25.8819,70.70751364764273
25.953166666666668,70.81110643564358
25.955916666666667,70.78227654320989
25.9723,70.89187192118229
26.032616666666666,71.06055773955768
26.042166666666667,71.15492401960779
26.09945,71.30325427872852
26.115716666666668,71.40455853658536
26.121933333333335,71.53213381995135
26.16796666666667,71.66664077669901
26.271333333333335,71.81435108958846
26.294233333333334,72.01433091787442
26.40598333333333,72.17865783132525
26.569366666666667,72.4138533653846
26.609066666666667,72.5808009592326
26.811433333333333,72.67217703349286
26.829966666666667,72.87432935560861
26.830416666666668,73.07419047619051
26.838716666666667,73.16748693586707
27.08855,73.401289099526
27.0936,73.6356926713948
27.096283333333332,73.86938915094335
27.371033333333333,74.1402070588236
27.596533333333333,74.33301408450706
30.108883333333335,74.1872388758783
30.1105,74.04025233644856
30.11355,73.89747086247083
30.114883333333335,73.7565046511627
30.116783333333334,73.61495359628773
30.2072,73.48655324074078
30.213716666666667,73.3587528868361
30.2284,73.2325875576038
30.2735,73.11509655172422
30.28305,72.99887614678902
30.491616666666665,72.97411212814646
30.576783333333335,73.01398858447492
30.60215,73.05963553530748
30.700483333333334,72.9583454545455
30.70928333333333,72.85739455782314
30.745833333333334,72.8807579185521
30.766416666666668,72.74227539503384
30.767983333333333,72.60257882882881
30.771183333333333,72.46693483146065
30.77245,72.333004484305
30.774283333333333,72.19846085011186
30.832916666666666,72.23004241071423
30.861816666666666,72.10797104677057
30.868283333333334,71.98643999999992
30.881466666666668,71.86625277161865
30.924883333333334,71.75415265486718
30.9345,71.64327373068433
30.9653,71.68352863436117
31.005966666666666,71.72561978021986
31.049916666666668,71.80935964912287
31.054816666666667,71.86911159737413
31.136166666666668,71.92120305676856
31.19333333333333,72.01929847494564
31.1982,72.11983478260856
31.21175,72.22427331887204
31.413266666666665,72.31833982683983
31.417666666666666,72.22409503239737
31.4387,72.32270043103456
31.4396,72.19279139784945
31.444266666666667,72.0649549356223
31.44475,72.15388436830834
31.445683333333335,72.02775427350433
31.447616666666665,71.90101705756925
31.50525,72.01539361702123
31.512516666666667,72.13354352441611
31.54375,72.0187309322034
31.5579,71.90529809725155
31.5807,72.00932067510557
31.593066666666665,72.11513894736845
31.60245,72.00953571428568
31.609066666666667,72.09528511530395
31.61205,71.9908451882844
31.651733333333333,71.9287807933194
31.682516666666668,71.98412916666673
31.740983333333332,72.10674428274429
31.7587,72.17278423236517
31.889683333333334,72.31156521739136
31.912333333333333,72.46423760330576
31.91375,72.56585360824745
31.953166666666668,72.63111934156382
32.03783333333333,72.78508008213547
32.04091666666667,72.86021721311474
32.20635,72.99737423312894
32.21018333333333,73.11275102040807
32.341683333333336,73.28457230142557
32.34375,73.45711991869914
32.34445,73.62553955375246
32.34653333333333,73.79561336032383
32.357366666666664,73.9659757575757
32.42701666666667,74.08413911290317
32.55303333333333,74.27734808853111
32.60296666666667,74.47575702811253
32.617016666666665,74.67424448897795
32.621566666666666,74.85317599999995
32.62911666666667,75.04924750498998
32.73578333333333,75.20088645418332
32.859383333333334,75.36795825049694
32.900333333333336,75.53747222222218
33.33311666666667,75.75747524752471
33.373866666666665,75.97911067193675
34.83668333333333,75.86544970414208
34.84815,75.75411614173227
34.84851666666667,75.64323182711192
34.85743333333333,75.53325882352945
34.866566666666664,75.42498825831709
34.990766666666666,75.32440625000002
34.991166666666665,75.23169785575054
34.99666666666667,75.13395914396898
35.07098333333333,75.08357864077662
35.127766666666666,74.98809302325581
35.13921666666667,74.89482011605415
35.1485,74.80239575289578
35.1578,74.72277263969167
35.277316666666664,74.64645769230768
35.30258333333333,74.57297888675619
35.358533333333334,74.53823754789279
35.4238,74.47931166347996
35.49093333333333,74.42101526717555
35.49686666666667,74.3649733333333
35.639266666666664,74.31199239543726
35.6507,74.26101897533204
35.65765,74.24230871212121
35.65998333333334,74.19214366729686
35.795233333333336,74.1506226415095
35.80116666666667,74.11126365348404
35.810916666666664,74.07884022556385
35.932966666666665,74.06063039399616
35.9559,74.02635018726593
35.96525,73.99274953271029
36.08105,73.95356902985063
36.0873,73.92703724394785
36.09325,73.90258736059472
36.1078,73.8854601113173
36.11226666666666,73.86870925925929
36.25098333333333,73.8494584103512
36.377633333333335,73.82535424354248
36.3778,73.82025414364648
36.383916666666664,73.80862499999999
36.38993333333333,73.79898165137621
36.402966666666664,73.79637728937733
36.40736666666667,73.7940859232176
36.547583333333336,73.78943613138688
36.60268333333333,73.80268670309655
36.673233333333336,73.73553818181826
36.6744,73.74481851179678
36.685566666666666,73.73669021739121
36.691833333333335,73.74071609403249
36.6979,73.74664440433219
36.70393333333333,73.75633873873863
36.8235,73.70598201438837
36.85551666666667,73.71677558348297
36.8573,73.72737275985676
36.9737,73.69127012522362
36.98235,73.71561071428577
36.99028333333333,73.7224260249555
36.99666666666667,73.7411548042705
37.00266666666667,73.76169449378341
37.01201666666667,73.7887145390072
37.06518333333333,73.81529026548678
37.16023333333333,73.84034805653708
37.16203333333333,73.88050440917112
37.16206666666667,73.9052095070423
37.29593333333333,73.9262478031634
37.30833333333333,73.96295964912288
37.37085,74.00354991243444
37.44251666666667,74.04012412587413
37.449416666666664,74.07042931937171
37.4586,74.10584320557496
37.46585,74.14449565217383
37.46675,74.19787152777785
37.4677,74.23608492201039
37.5932,74.28307093425607
37.66813333333333,74.33607426597587
37.75581666666667,74.40049310344835
37.89358333333333,74.46075559380377
37.90606666666667,74.52395360824742
41.03705,74.44258662092625
41.37505,74.36752568493155
41.38558333333334,74.29424786324789
41.386,74.22124573378836
41.394783333333336,74.14891993185685
41.40396666666667,74.07793197278907
41.54096666666667,74.02129541595919
41.55246666666667,73.95950677966104
41.55845,73.89970727580376
41.57443333333333,73.85819425675665
41.69245,73.80050421585162
41.70296666666667,73.74451010101009
41.70826666666667,73.69863193277311
41.712183333333336,73.6434463087248
41.72135,73.58951926298158
41.85555,73.54411538461534
41.86105,73.50483305509186
41.89188333333333,73.47960499999999
41.9923,73.43660399334445
42.002766666666666,73.39522425249166
42.0072,73.36446102819237
42.01198333333333,73.32377980132456
42.0155,73.3004148760331
42.01645,73.27010726072605
42.15421666666666,73.23894563426686
42.16588333333333,73.21407565789474
42.1869,73.20233497536945
42.30853333333334,73.17555409836072
42.313,73.15920785597389
42.317616666666666,73.14980228758165
42.317816666666666,73.12372593800987
42.46573333333333,73.10730944625416
42.47161666666667,73.09649918699195
42.4744,73.08585064935069
42.49265,73.08798865478134
42.5292,73.00008737864084
42.53028333333334,72.91246849757675
42.53875,72.82510161290332
42.66416666666667,72.81724154589374
42.83075,72.77241157556269
42.831316666666666,72.78116853932583
42.83578333333333,72.73878525641037
42.9726,72.74471840000001
43.029133333333334,72.70580830670917
43.139633333333336,72.72816427432217
43.13966666666666,72.74527707006371
43.141133333333336,72.76761526232104
43.1418,72.78369999999988
43.14601666666667,72.80609667194912
43.14881666666667,72.82854905063296
43.28366666666667,72.84794154818337
43.44586666666667,72.87835646687701
43.459833333333336,72.91233543307088
43.47095,72.9440566037736
43.58978333333334,72.98732653061218
43.60026666666667,73.02081504702197
43.602783333333335,73.06435524256656
43.606633333333335,73.09792343750004
43.62766666666667,73.129647425897
43.76605,73.17590031152646
43.78446666666667,73.22168895800944
43.90315,73.27771739130435
43.9138,73.33720155038762
43.9159,73.3959489164086
44.18,73.46223183925817
47.37883333333333,73.40679938271602
47.49695,73.33665023112485
47.50743333333333,73.26808307692305
47.50796666666667,73.19974807987712
47.5163,73.1321349693251
47.51665,73.06460796324652
47.64828333333333,73.00374923547409
47.654133333333334,72.94469618320613
47.65615,72.89081859756102
47.673516666666664,72.84870167427702
47.797,72.79251671732537
47.80746666666667,72.73784370257964
47.816516666666665,72.6926303030303
47.81668333333333,72.6386792738276
47.95243333333333,72.59760271903326
47.95301666666667,72.55076319758668
47.95885,72.50566265060245
47.9635,72.46572180451132
47.969766666666665,72.43648198198201
48.10913333333333,72.41000599700153
48.111133333333335,72.36856137724556
48.1216,72.32855605381182
48.13081666666667,72.289076119403
48.164116666666665,72.23818032786887
48.2453,72.20371428571424
48.251083333333334,72.17092273402662
48.2653,72.1440370919882
48.27153333333333,72.1276681481482
48.38965,72.10569526627224
48.41076666666667,72.09215805022157
48.56381666666667,72.08705014749266
48.611666666666665,72.07625184094259
48.6221,72.06676911764703
48.63133333333333,72.05772099853151
48.9014,72.05345161290326
48.90668333333333,72.05403806734999
48.91665,72.05560526315783
48.91708333333333,72.05745401459849
48.9263,72.0597040816326
49.0399,72.06651965065507
49.20206666666667,72.0739563953489
49.214216666666665,72.09655732946297
49.3545,72.10702173913035
49.36443333333333,72.1184254703329
49.36481666666667,72.13006936416181
49.36573333333333,72.14174603174597
49.37405,72.15373487031705
49.4847,72.16994244604324
49.49035,72.18762499999997
49.65906666666667,72.21939167862261
53.48903333333333,72.15514756446994
53.49953333333333,72.09232761087269
53.50006666666667,72.02971714285727
53.5088,71.96767189728966
53.5144,71.90642592592603
53.526,71.85582076813665
53.64335,71.80603693181826
53.6465,71.75115035460999
53.652366666666666,71.6979376770539
53.78575,71.64627581329565
53.79408333333333,71.60370338983063
53.796283333333335,71.55355148095909
53.805566666666664,71.50395492957756
53.81121666666667,71.45511673699022
53.8228,71.41674578651684
53.94423333333334,71.3795680224403
53.95061666666667,71.33852380952382
54.082,71.29881398601395
54.090133333333334,71.26868016759775
54.09246666666667,71.23038912133883
54.09381666666667,71.20616016713085
54.10176666666667,71.16847426981923
54.10755,71.13950416666668
54.11901666666667,71.112826629681
54.24518333333334,71.08323130193914
54.258833333333335,71.05909820193638
54.38466666666667,71.0402140883978
54.39185,71.02741517241392
54.41355,71.01163911845735
54.5535,71.00620770288862
54.58488333333333,70.99536950549457
54.5953,70.98574622770916
54.60465,70.97656027397258
54.8836,70.97664295485646
54.894083333333334,70.97790983606563
54.90345,70.97958526602994
54.903816666666664,70.97723433242507
55.04325,70.98528027210894
55.204683333333335,70.99386413043484
55.22163333333334,71.00343826322936
55.33591666666667,71.01315040650411
55.34323333333333,71.02372259810556
55.34641666666667,71.03455540540543
55.355783333333335,71.04576113360334
55.36151666666667,71.05754043126676
55.49478333333333,71.08018304172266
55.495466666666665,71.09757258064518
55.50716666666667,71.11927651006718
55.507416666666664,71.13850402144779
55.524433333333334,71.15868674698794
55.86715,71.19592513368991

==> Figures/data_for_plots/aco-n25-time-average-fail.csv <==
time,value
0,85.80394117647059
0.005966666666666667,85.80394117647059
0.1105,85.80394117647059
0.11758333333333333,85.80394117647059
0.29985,85.80394117647059
0.3104166666666667,85.80394117647059
0.5329666666666667,85.80394117647059
0.5371833333333333,85.80394117647059
0.6063166666666666,85.80394117647059
0.6888166666666666,85.80394117647059
0.6980666666666666,85.80394117647059
0.8603166666666666,85.80394117647059
1.1721666666666666,85.80394117647059
1.1756166666666668,85.80394117647059
1.1862833333333334,85.80394117647059
1.187,85.80394117647059
1.3205333333333333,85.80394117647059
1.3463333333333334,85.80394117647059
1.3838,85.80394117647059
1.4321333333333333,85.80394117647059
1.4593,85.80394117647059
1.4626166666666667,85.80394117647059
1.7435666666666667,85.80394117647059
1.74795,85.80394117647059
1.7573666666666667,85.80394117647059
1.8863666666666667,85.80394117647059
1.90225,85.80394117647059
2.1226666666666665,85.80394117647059
2.145016666666667,85.80394117647059
2.1787,85.80394117647059
2.3246333333333333,85.80394117647059
5.958233333333333,85.80394117647059
6.436416666666666,85.80394117647059
6.633266666666667,85.80394117647059
7.060316666666667,85.80394117647059
7.1584,85.80394117647059
7.161883333333333,85.80394117647059
7.408216666666666,85.80394117647059
7.4885166666666665,85.80394117647059
7.600833333333333,85.80394117647059
7.648983333333334,85.80394117647059
7.7736,85.80394117647059
7.94695,85.80394117647059
7.957866666666667,85.80394117647059
8.115633333333333,85.80394117647059
8.3434,85.80394117647059
8.390033333333333,85.80394117647059
8.475233333333334,85.80394117647059
11.2795,85.80394117647059
11.431416666666667,85.80394117647059
11.525083333333333,85.80394117647059
11.701533333333334,85.80394117647059
11.727066666666667,85.80394117647059
12.019283333333334,85.80394117647059
12.027716666666667,85.80394117647059
12.088533333333332,85.80394117647059
12.090583333333333,85.80394117647059
12.1695,85.80394117647059
12.610533333333333,85.80394117647059
12.620483333333333,85.80394117647059
12.90755,85.80394117647059
12.9313,85.80394117647059
13.23175,85.80394117647059
13.351166666666666,85.80394117647059
13.651166666666667,85.80394117647059
13.797383333333334,85.80394117647059
13.991816666666667,85.80394117647059
14.094416666666667,85.80394117647059
14.4008,85.80394117647059
16.34725,85.80394117647059
16.792733333333334,85.80394117647059
17.10033333333333,85.80394117647059
17.391783333333333,85.80394117647059
17.542733333333334,85.80394117647059
17.643183333333333,85.80394117647059
17.846233333333334,85.80394117647059
18.139966666666666,85.80394117647059
19.0969,85.80394117647059
19.534216666666666,85.80394117647059
20.051083333333334,85.80394117647059
20.41785,85.80394117647059
20.560483333333334,85.80394117647059
20.697,85.80394117647059
20.92215,85.80394117647059
21.028666666666666,85.80394117647059
21.072316666666666,85.80394117647059
21.432516666666668,85.80394117647059
21.577683333333333,85.80394117647059
21.72725,85.80394117647059
21.881866666666667,85.80394117647059
22.037016666666666,85.80394117647059
22.3926,85.80394117647059
22.859366666666666,85.80394117647059
23.819183333333335,85.80394117647059
23.883633333333332,85.80394117647059
23.933616666666666,85.80394117647059
24.128466666666668,85.80394117647059
24.20755,85.80394117647059
24.351966666666666,85.80394117647059
24.42455,85.80394117647059
24.504333333333335,85.80394117647059
24.64525,85.80394117647059
24.65041666666667,85.80394117647059
24.703633333333332,85.80394117647059
24.711183333333334,85.80394117647059
24.746616666666668,85.80394117647059
24.843066666666665,85.80394117647059
24.896433333333334,85.80394117647059
24.98506666666667,85.80394117647059
25.029933333333332,85.80394117647059
25.0474,85.80394117647059
25.0515,85.80394117647059
25.190133333333332,85.80394117647059
25.2003,85.80394117647059
25.34735,85.80394117647059
25.357133333333334,85.80394117647059
25.397116666666665,85.80394117647059
25.504083333333334,85.80394117647059
25.5133,85.80394117647059
25.514666666666667,85.80394117647059
25.710616666666667,85.80394117647059
25.809966666666668,85.80394117647059
25.829883333333335,85.80394117647059
25.939933333333332,85.80394117647059
25.955733333333335,85.80394117647059
26.040733333333332,85.80394117647059
26.148716666666665,85.80394117647059
26.456216666666666,85.80394117647059
26.6493,85.80394117647059
26.695266666666665,85.80394117647059
27.132366666666666,85.80394117647059
27.361283333333333,85.80394117647059
27.449583333333333,85.80394117647059
27.493666666666666,85.80394117647059
27.842,85.80394117647059
27.916433333333334,85.80394117647059
28.113183333333332,85.80394117647059
28.176816666666667,85.80394117647059
28.18875,85.80394117647059
28.242916666666666,85.80394117647059
28.535466666666668,85.80394117647059
28.639716666666665,85.80394117647059
28.8156,85.80394117647059
29.070133333333334,85.80394117647059
29.220283333333334,85.80394117647059
29.352283333333332,85.80394117647059
29.516216666666665,85.80394117647059
29.5333,85.80394117647059
29.54756666666667,85.80394117647059
29.82855,85.80394117647059
29.93925,85.80394117647059
30.010166666666667,85.80394117647059
30.0369,85.80394117647059
30.184733333333334,85.80394117647059
30.184916666666666,85.80394117647059
30.3562,85.80394117647059
30.44495,85.80394117647059
30.5734,85.80394117647059
30.67885,85.80394117647059
30.68488333333333,85.80394117647059
30.743166666666667,85.80394117647059
30.762,85.80394117647059
30.838366666666666,85.80394117647059
30.8733,85.80394117647059
31.033066666666667,85.80394117647059
31.047016666666668,85.80394117647059
31.145183333333332,85.80394117647059
31.215866666666667,85.80394117647059
31.243466666666666,85.80394117647059
31.351016666666666,85.80394117647059
31.395783333333334,85.80394117647059
31.434466666666665,85.80394117647059
31.445533333333334,85.80394117647059
31.52466666666667,85.80394117647059
31.699266666666666,85.80394117647059
32.02251666666667,85.80394117647059
32.02425,85.80394117647059
32.10081666666667,85.80394117647059
32.10895,85.80394117647059
32.5005,85.80394117647059
32.558283333333335,85.80394117647059
32.8923,85.80394117647059
33.0007,85.80394117647059
33.07358333333333,85.80394117647059
33.09106666666667,85.80394117647059
33.426833333333335,85.80394117647059
33.44396666666667,85.80394117647059
33.45701666666667,85.80394117647059
33.60811666666667,85.80394117647059
33.65228333333334,85.80394117647059
33.7993,85.80394117647059
33.95276666666667,85.80394117647059
33.9913,85.80394117647059
34.00338333333333,85.80394117647059
34.16956666666667,85.80394117647059
34.18915,85.80394117647059
34.23243333333333,85.80394117647059
34.28391666666667,85.80394117647059
34.33528333333334,85.80394117647059
34.4832,85.80394117647059
34.83851666666666,85.80394117647059
34.88433333333333,85.80394117647059
34.95826666666667,85.80394117647059
34.960033333333335,85.80394117647059
34.97695,85.80394117647059
35.134883333333335,85.80394117647059
35.14978333333333,85.80394117647059
35.171416666666666,85.80394117647059
35.1816,85.80394117647059
35.427533333333336,85.80394117647059
35.430616666666666,85.80394117647059
35.472766666666665,85.80394117647059
35.56313333333333,85.80394117647059
35.649,85.80394117647059
35.738533333333336,85.80394117647059
35.92986666666667,85.80394117647059
35.99453333333334,85.80394117647059
36.01845,85.80394117647059
36.10583333333334,85.80394117647059
36.124633333333335,85.80394117647059
36.13328333333333,85.80394117647059
36.220933333333335,85.80394117647059
36.30101666666667,85.80394117647059
36.3567,85.80394117647059
36.44801666666667,85.80394117647059
36.68083333333333,85.80394117647059
36.704433333333334,85.80394117647059
36.80793333333333,85.80394117647059
37.2319,85.80394117647059
37.37468333333333,85.80394117647059
37.749966666666666,85.80394117647059
37.897083333333335,85.80394117647059
38.25306666666667,85.80394117647059
38.2631,85.80394117647059
38.32833333333333,85.80394117647059
38.44088333333333,85.80394117647059
38.59036666666667,85.80394117647059
38.701816666666666,85.80394117647059
38.748016666666665,85.80394117647059
38.84328333333333,85.80394117647059
38.90575,85.80394117647059
38.99646666666667,85.80394117647059
39.063633333333335,85.80394117647059
39.147216666666665,85.80394117647059
39.22125,85.80394117647059
39.379083333333334,85.80394117647059
39.49393333333333,85.80394117647059
39.50618333333333,85.80394117647059
39.7365,85.80394117647059
39.75686666666667,85.80394117647059
39.876083333333334,85.80394117647059
40.020633333333336,85.80394117647059
40.1004,85.80394117647059
40.17261666666667,85.80394117647059
40.18265,85.80394117647059
40.32355,85.80394117647059
40.383966666666666,85.80394117647059
40.463883333333335,85.80394117647059
40.47056666666667,85.80394117647059
40.61946666666667,85.80394117647059
40.693466666666666,85.80394117647059
40.76315,85.80394117647059
40.86163333333333,85.80394117647059
40.98631666666667,85.80394117647059
40.994933333333336,85.80394117647059
41.15878333333333,85.80394117647059
41.164116666666665,85.80394117647059
41.212716666666665,85.80394117647059
41.2867,85.80394117647059
41.345616666666665,85.80394117647059
41.36776666666667,85.80394117647059
41.371583333333334,85.80394117647059
41.50411666666667,85.80394117647059
41.51318333333333,85.80394117647059
41.5206,85.80394117647059
41.546,85.80394117647059
41.5867,85.80394117647059
41.656016666666666,85.80394117647059
41.8055,85.80394117647059
41.88503333333333,85.80394117647059
41.88571666666667,85.80394117647059
41.890566666666665,85.80394117647059
41.95405,85.80394117647059
42.02451666666666,85.80394117647059
42.03313333333333,85.80394117647059
42.1046,85.80394117647059
42.40035,85.80394117647059
42.62365,85.80394117647059
42.65293333333333,85.80394117647059
42.70515,85.80394117647059
43.040216666666666,85.80394117647059
43.46808333333333,85.80394117647059
43.89593333333333,85.80394117647059
44.4079,85.80394117647059
45.04253333333333,85.80394117647059
45.13305,85.80394117647059
45.192433333333334,85.80394117647059
45.28776666666667,85.80394117647059
45.30976666666667,85.80394117647059
45.442566666666664,85.80394117647059
45.8113,85.80394117647059
45.9678,85.80394117647059
46.163183333333336,85.80394117647059
46.3269,85.80394117647059
46.49065,85.80394117647059
46.86365,85.80394117647059
47.13281666666666,85.80394117647059
47.15501666666667,85.80394117647059
47.471583333333335,85.80394117647059
47.68541666666667,85.80394117647059
47.763,85.80394117647059
48.010083333333334,85.80394117647059
48.017516666666666,85.80394117647059
48.10296666666667,85.80394117647059
48.10873333333333,85.80394117647059
48.15416666666667,85.80394117647059
48.2593,85.80394117647059
48.30636666666667,85.80394117647059
48.38563333333333,85.80394117647059
48.408483333333336,85.80394117647059
48.52965,85.80394117647059
48.566116666666666,85.80394117647059
48.569633333333336,85.80394117647059
48.6331,85.80394117647059
48.691433333333336,85.80394117647059
48.723816666666664,85.80394117647059
48.8126,85.80394117647059
48.881366666666665,85.80394117647059
48.89233333333333,85.80394117647059
48.9411,85.80394117647059
49.0388,85.80394117647059
49.19651666666667,85.80394117647059
49.34838333333333,85.80394117647059
49.49281666666667,85.80394117647059
49.563433333333336,85.80394117647059
49.72128333333333,85.80394117647059
49.75765,85.80394117647059
49.87891666666667,85.80394117647059
49.93913333333333,85.80394117647059
50.371766666666666,85.80394117647059
50.39686666666667,85.80394117647059
50.728116666666665,85.80394117647059
50.737716666666664,85.80394117647059
50.770316666666666,85.80394117647059
50.798633333333335,85.80394117647059
51.00973333333334,85.80394117647059
51.06955,85.80394117647059
51.150983333333336,85.80394117647059
51.1587,85.80394117647059
51.2925,85.80394117647059
51.43738333333334,85.80394117647059
51.50873333333333,85.80394117647059
51.65123333333333,85.80394117647059
51.656,85.80394117647059
51.676633333333335,85.80394117647059
51.68278333333333,85.80394117647059
51.69083333333333,85.80394117647059
51.76365,85.80394117647059
51.79371666666667,85.80394117647059
51.79756666666667,85.80394117647059
51.95113333333333,85.80394117647059
51.99625,85.80394117647059
52.102066666666666,85.80394117647059
52.14971666666667,85.80394117647059
52.29436666666667,85.80394117647059
52.507983333333335,85.80394117647059
52.525933333333334,85.80394117647059
52.59045,85.80394117647059
52.641866666666665,85.80394117647059
52.660466666666665,85.80394117647059
52.67283333333334,85.80394117647059
52.7511,85.80394117647059
52.811816666666665,85.80394117647059
52.8188,85.80394117647059
52.891866666666665,85.80394117647059
52.96073333333333,85.80394117647059
53.11366666666667,85.80394117647059
53.19415,85.80394117647059
53.3744,85.80394117647059
53.37535,85.80394117647059
53.43728333333333,85.80394117647059
53.47708333333333,85.80394117647059
53.48148333333334,85.80394117647059
53.5987,85.80394117647059
53.693866666666665,85.80394117647059
53.77576666666667,85.80394117647059
53.789883333333336,85.80394117647059
54.08181666666667,85.80394117647059
54.26201666666667,85.80394117647059
54.32523333333334,85.80394117647059
54.557716666666664,85.80394117647059
54.75255,85.80394117647059
54.7948,85.80394117647059
55.104216666666666,85.80394117647059
55.45985,85.80394117647059
55.51891666666667,85.80394117647059
55.60995,85.80394117647059
55.74503333333333,85.80394117647059
56.20255,85.80394117647059
56.21935,85.80394117647059
56.35301666666667,85.80394117647059
56.483266666666665,85.80394117647059
56.50298333333333,85.80394117647059
56.51003333333333,85.80394117647059
56.654016666666664,85.80394117647059

==> Figures/data_for_plots/aco-n25-time-average.csv <==
time,value
0,70.26017427385898
0.00605,70.26017427385898
0.20693333333333333,70.26017427385898
0.21173333333333333,70.26017427385898
0.28121666666666667,70.26017427385898
0.3051833333333333,70.26017427385898
0.4438666666666667,70.26017427385898
0.4656666666666667,70.26017427385898
0.5325333333333333,70.26017427385898
0.5421333333333334,70.26017427385898
0.7036,70.26017427385898
0.8712333333333333,70.26017427385898
0.9471333333333334,70.26017427385898
1.06305,70.26017427385898
1.1799333333333333,70.26017427385898
1.1922,70.26017427385898
1.31475,70.26017427385898
1.3246166666666668,70.26017427385898
1.3251833333333334,70.26017427385898
1.3341666666666667,70.26017427385898
1.6012166666666667,70.26017427385898
1.6108833333333332,70.26017427385898
1.6151,70.26017427385898
1.65485,70.26017427385898
1.7573833333333333,70.26017427385898
1.7588166666666667,70.26017427385898
1.9027833333333333,70.26017427385898
2.04805,70.26017427385898
2.34285,70.26017427385898
2.6046833333333335,70.26017427385898
2.6251,70.26017427385898
5.796566666666667,70.26017427385898
6.4562333333333335,70.26017427385898
6.5396833333333335,70.26017427385898
6.6351,70.26017427385898
7.05065,70.26017427385898
7.287933333333333,70.26017427385898
7.417166666666667,70.26017427385898
7.708433333333334,70.26017427385898
7.898633333333334,70.26017427385898
8.101683333333334,70.26017427385898
8.171816666666667,70.26017427385898
8.175866666666666,70.26017427385898
8.379983333333334,70.26017427385898
9.343066666666667,70.26017427385898
11.274266666666668,70.26017427385898
11.335833333333333,70.26017427385898
11.4263,70.26017427385898
11.524866666666666,70.26017427385898
11.7242,70.26017427385898
11.726933333333333,70.26017427385898
11.875533333333333,70.26017427385898
11.994316666666666,70.26017427385898
12.013866666666667,70.26017427385898
12.169333333333332,70.26017427385898
12.236416666666667,70.26017427385898
12.23655,70.26017427385898
12.323316666666667,70.26017427385898
12.327833333333333,70.26017427385898
12.475916666666667,70.26017427385898
12.63025,70.26017427385898
12.778333333333334,70.26017427385898
12.782983333333334,70.26017427385898
12.9312,70.26017427385898
12.99175,70.26017427385898
13.074933333333334,70.26017427385898
13.1386,70.26017427385898
13.227666666666666,70.26017427385898
13.436116666666667,70.26017427385898
13.584266666666666,70.26017427385898
13.671516666666667,70.26017427385898
13.676466666666666,70.26017427385898
13.732133333333334,70.26017427385898
13.819733333333334,70.26017427385898
13.88065,70.26017427385898
13.9677,70.26017427385898
14.115883333333333,70.26017427385898
14.186333333333334,70.26017427385898
14.334033333333334,70.26017427385898
14.4833,70.26017427385898
16.8565,70.26017427385898
16.998316666666668,70.26017427385898
17.15363333333333,70.26017427385898
17.299916666666668,70.26017427385898
17.302766666666667,70.26017427385898
17.595016666666666,70.26017427385898
17.601333333333333,70.26017427385898
17.749366666666667,70.26017427385898
17.896466666666665,70.26017427385898
18.044966666666667,70.26017427385898
18.1882,70.26017427385898
18.189266666666665,70.26017427385898
18.33565,70.26017427385898
18.487616666666668,70.26017427385898
18.542616666666667,70.26017427385898
18.6264,70.26017427385898
18.63515,70.26017427385898
18.660966666666667,70.26017427385898
18.698216666666667,70.26017427385898
18.774,70.26017427385898
18.921266666666668,70.26017427385898
18.994983333333334,70.26017427385898
19.2891,70.26017427385898
19.333116666666665,70.26017427385898
19.57968333333333,70.26017427385898
19.5861,70.26017427385898
19.727283333333332,70.26017427385898
20.272166666666667,70.26017427385898
22.853816666666667,70.26017427385898
23.0074,70.26017427385898
23.013333333333332,70.26017427385898
23.3046,70.26017427385898
23.4566,70.26017427385898
23.77938333333333,70.26017427385898
23.891183333333334,70.26017427385898
24.18445,70.26017427385898
24.48581666666667,70.26017427385898
24.490833333333335,70.26017427385898
24.542316666666668,70.26017427385898
24.614766666666668,70.26017427385898
24.764116666666666,70.26017427385898
24.871133333333333,70.26017427385898
25.056966666666668,70.26017427385898
25.143933333333333,70.26017427385898
25.206466666666667,70.26017427385898
25.4995,70.26017427385898
25.637933333333333,70.26017427385898
25.649016666666668,70.26017427385898
25.79906666666667,70.26017427385898
25.946866666666665,70.26017427385898
25.955766666666666,70.26017427385898
26.096383333333332,70.26017427385898
26.1314,70.26017427385898
26.79555,70.26017427385898
26.8076,70.26017427385898
27.118833333333335,70.26017427385898
29.333616666666668,70.26017427385898
30.000966666666667,70.26017427385898
30.186783333333334,70.26017427385898
30.258133333333333,70.26017427385898
30.663233333333334,70.26017427385898
30.743166666666667,70.26017427385898
30.749833333333335,70.26017427385898
30.84135,70.26017427385898
30.909533333333332,70.26017427385898
31.04075,70.26017427385898
31.058666666666667,70.26017427385898
31.1529,70.26017427385898
31.189266666666665,70.26017427385898
31.29083333333333,70.26017427385898
31.333233333333332,70.26017427385898
31.563366666666667,70.26017427385898
31.59958333333333,70.26017427385898
31.626766666666665,70.26017427385898
31.659916666666668,70.26017427385898
31.755933333333335,70.26017427385898
31.9435,70.26017427385898
32.042233333333336,70.26017427385898
32.10015,70.26017427385898
32.41256666666666,70.26017427385898
32.600233333333335,70.26017427385898
34.844683333333336,70.26017427385898
34.981033333333336,70.26017427385898
34.98721666666667,70.26017427385898
35.27341666666667,70.26017427385898
35.481183333333334,70.26017427385898
35.64248333333333,70.26017427385898
35.785466666666665,70.26017427385898
35.94035,70.26017427385898
36.07748333333333,70.26017427385898
36.37405,70.26017427385898
36.38518333333333,70.26017427385898
36.435233333333336,70.26017427385898
36.585483333333336,70.26017427385898
36.68176666666667,70.26017427385898
36.68196666666667,70.26017427385898
36.89103333333333,70.26017427385898
36.98668333333333,70.26017427385898
36.989666666666665,70.26017427385898
37.04141666666667,70.26017427385898
37.19148333333333,70.26017427385898
37.43938333333333,70.26017427385898
37.44985,70.26017427385898
37.48866666666667,70.26017427385898
37.74008333333333,70.26017427385898
37.78901666666667,70.26017427385898
38.251216666666664,70.26017427385898
41.383183333333335,70.26017427385898
41.53808333333333,70.26017427385898
41.548516666666664,70.26017427385898
41.84563333333333,70.26017427385898
41.85543333333333,70.26017427385898
41.99713333333333,70.26017427385898
42.00705,70.26017427385898
42.00986666666667,70.26017427385898
42.14425,70.26017427385898
42.312016666666665,70.26017427385898
42.45575,70.26017427385898
42.5263,70.26017427385898
42.52665,70.26017427385898
42.83768333333333,70.26017427385898
42.994416666666666,70.26017427385898
43.12968333333333,70.26017427385898
43.13548333333333,70.26017427385898
43.30056666666667,70.26017427385898
43.45741666666667,70.26017427385898
43.59255,70.26017427385898
43.614383333333336,70.26017427385898
43.77105,70.26017427385898
44.08445,70.26017427385898
47.5051,70.26017427385898
47.638466666666666,70.26017427385898
47.65325,70.26017427385898
47.943133333333336,70.26017427385898
47.94945,70.26017427385898
48.106116666666665,70.26017427385898
48.23535,70.26017427385898
48.40775,70.26017427385898
48.826683333333335,70.26017427385898
48.88568333333333,70.26017427385898
49.18635,70.26017427385898
49.3627,70.26017427385898
49.47463333333334,70.26017427385898
49.50691666666667,70.26017427385898
50.442683333333335,70.26017427385898
53.49725,70.26017427385898
53.63668333333333,70.26017427385898
53.64046666666667,70.26017427385898
53.93493333333333,70.26017427385898
53.941266666666664,70.26017427385898
54.0908,70.26017427385898
54.22945,70.26017427385898
54.38885,70.26017427385898
54.75266666666667,70.26017427385898
54.88803333333333,70.26017427385898
54.96143333333333,70.26017427385898
55.18888333333334,70.26017427385898
55.19055,70.26017427385898
55.4914,70.26017427385898
55.49163333333333,70.26017427385898
56.72303333333333,70.26017427385898

==> Figures/data_for_plots/aco-n25-time-fail.csv <==
time,value
0,57.893
0.005966666666666667,58.2375
0.1105,43.44733333333333
0.11758333333333333,36.1495
0.29985,42.0956
0.3104166666666667,44.497666666666674
0.5329666666666667,40.943285714285715
0.5371833333333333,38.27762499999999
0.6063166666666666,42.19611111111111
0.6888166666666666,38.832699999999996
0.6980666666666666,36.399454545454546
0.8603166666666666,36.60966666666666
1.1721666666666666,38.23330769230769
1.1756166666666668,39.63357142857143
1.1862833333333334,39.54939999999999
1.187,40.756187499999996
1.3205333333333333,44.03111764705883
1.3463333333333334,42.02988888888889
1.3838,41.15231578947368
1.4321333333333333,39.7505
1.4593,42.508428571428574
1.4626166666666667,45.34504545454546
1.7435666666666667,48.234695652173905
1.74795,50.59895833333335
1.7573666666666667,52.320400000000014
1.8863666666666667,54.936346153846166
1.90225,56.67122222222224
2.1226666666666665,57.13807142857144
2.145016666666667,57.62762068965519
2.1787,59.96906666666667
2.3246333333333333,62.445451612903234
5.958233333333333,61.435500000000005
6.436416666666666,61.356060606060616
6.633266666666667,60.30514705882354
7.060316666666667,60.037514285714295
7.1584,59.94983333333332
7.161883333333333,59.87021621621621
7.408216666666666,60.19255263157895
7.4885166666666665,60.613461538461536
7.600833333333333,62.690075
7.648983333333334,64.24787804878048
7.7736,65.66564285714287
7.94695,67.26488372093027
7.957866666666667,68.57895454545456
8.115633333333333,70.7119111111111
8.3434,70.9838695652174
8.390033333333333,71.30382978723406
8.475233333333334,73.06600000000005
11.2795,72.28032653061224
11.431416666666667,71.71516000000003
11.525083333333333,70.67531372549023
11.701533333333334,70.27553846153849
11.727066666666667,69.731
12.019283333333334,69.51868518518519
12.027716666666667,68.46989090909094
12.088533333333332,67.47098214285715
12.090583333333333,66.50849122807017
12.1695,66.39979310344825
12.610533333333333,66.40418644067796
12.620483333333333,66.7030166666667
12.90755,66.83045901639342
12.9313,67.25220967741933
13.23175,67.78792063492068
13.351166666666666,68.15203125000004
13.651166666666667,68.73856923076923
13.797383333333334,69.43903030303028
13.991816666666667,69.12935820895524
14.094416666666667,69.96102941176473
14.4008,70.99421739130435
16.34725,70.14404285714286
16.792733333333334,69.41247887323945
17.10033333333333,68.81862500000003
17.391783333333333,68.34354794520549
17.542733333333334,67.98362162162162
17.643183333333333,68.13362666666666
17.846233333333334,67.9134605263158
18.139966666666666,67.77870129870132
19.0969,67.87033333333335
19.534216666666666,68.03844303797469
20.051083333333334,68.214825
20.41785,68.41153086419753
20.560483333333334,68.4638292682927
20.697,68.97510843373496
20.92215,68.69438095238098
21.028666666666666,69.18967058823533
21.072316666666666,68.90139534883723
21.432516666666668,68.75314942528735
21.577683333333333,68.59355681818184
21.72725,68.42596629213485
21.881866666666667,68.26041111111111
22.037016666666666,68.19446153846151
22.3926,68.15064130434784
22.859366666666666,68.19377419354839
23.819183333333335,68.42296808510639
23.883633333333332,67.9690736842105
23.933616666666666,67.55582291666667
24.128466666666668,67.87268041237114
24.20755,67.2780612244898
24.351966666666666,66.78235353535354
24.42455,67.17506000000002
24.504333333333335,66.78032673267329
24.64525,66.38362745098041
24.65041666666667,65.99452427184463
24.703633333333332,66.5079519230769
24.711183333333334,66.95308571428569
24.746616666666668,66.99966037735847
24.843066666666665,66.74356074766355
24.896433333333334,66.8741018518518
24.98506666666667,67.32728440366968
25.029933333333332,67.88763636363632
25.0474,67.90571171171169
25.0515,67.74911607142857
25.190133333333332,67.93328318584071
25.2003,67.8563421052632
25.34735,68.11753913043472
25.357133333333334,68.1209137931034
25.397116666666665,67.76179487179486
25.504083333333334,68.03694915254239
25.5133,68.62455462184877
25.514666666666667,68.70205000000001
25.710616666666667,68.87970247933885
25.809966666666668,69.26386065573769
25.829883333333335,69.42269918699186
25.939933333333332,69.33597580645159
25.955733333333335,68.99252799999998
26.040733333333332,69.71165873015869
26.148716666666665,69.9338267716535
26.456216666666666,70.21849999999996
26.6493,70.11002325581391
26.695266666666665,69.76896923076924
27.132366666666666,69.63335114503816
27.361283333333333,70.247606060606
27.449583333333333,69.91512781954887
27.493666666666666,70.27878358208957
27.842,70.64368148148155
27.916433333333334,70.36043382352942
28.113183333333332,70.3274817518248
28.176816666666667,70.11590579710148
28.18875,69.79401438848923
28.242916666666666,69.49995714285714
28.535466666666668,70.0080354609929
28.639716666666665,70.20073943661974
28.8156,70.67442657342657
29.070133333333334,70.41454861111113
29.220283333333334,70.44946206896553
29.352283333333332,70.04431506849316
29.516216666666665,69.96241496598641
29.5333,70.29463513513517
29.54756666666667,70.44946979865776
29.82855,70.69205333333338
29.93925,70.49141059602651
30.010166666666667,70.86802631578946
30.0369,70.48569934640527
30.184733333333334,70.14646103896108
30.184916666666666,70.04965806451618
30.3562,70.446
30.44495,70.84964968152867
30.5734,70.82532278481018
30.67885,70.44834591194972
30.68488333333333,70.68704375000002
30.743166666666667,71.003900621118
30.762,70.64508641975313
30.838366666666666,70.51437423312888
30.8733,70.99609756097567
31.033066666666667,71.34812121212128
31.047016666666668,71.49103614457837
31.145183333333332,71.4001377245509
31.215866666666667,71.82896428571429
31.243466666666666,72.20330177514792
31.351016666666666,71.84453529411762
31.395783333333334,72.42358479532166
31.434466666666665,72.07938372093024
31.445533333333334,72.45283815028903
31.52466666666667,72.55668965517242
31.699266666666666,72.46202285714286
32.02251666666667,72.83678977272729
32.02425,72.49084180790962
32.10081666666667,72.46726966292141
32.10895,72.1388938547486
32.5005,72.50078333333336
32.558283333333335,72.44568508287296
32.8923,72.22597802197808
33.0007,72.56399453551917
33.07358333333333,72.89442934782605
33.09106666666667,73.28103243243251
33.426833333333335,73.26144623655921
33.44396666666667,73.1667700534759
33.45701666666667,73.39651595744687
33.60811666666667,73.61886772486775
33.65228333333334,73.80017894736842
33.7993,73.9733979057592
33.95276666666667,74.14066666666668
33.9913,74.16270466321242
34.00338333333333,74.72268556701034
34.16956666666667,74.63624615384614
34.18915,74.6728469387755
34.23243333333333,74.33138071065989
34.28391666666667,74.34011111111114
34.33528333333334,74.37144221105525
34.4832,74.39681999999996
34.83851666666666,74.47824378109449
34.88433333333333,74.71336138613859
34.95826666666667,75.14104926108371
34.960033333333335,75.1383774509804
34.97695,74.83073658536593
35.134883333333335,74.94583980582523
35.14978333333333,74.93004830917873
35.171416666666666,74.97517788461538
35.1816,75.02275119617221
35.427533333333336,75.35388571428567
35.430616666666666,75.50046919431279
35.472766666666665,75.57725471698112
35.56313333333333,75.25641784037556
35.649,75.16890654205608
35.738533333333336,75.35302790697676
35.92986666666667,75.81355555555551
35.99453333333334,75.9852857142857
36.01845,76.2243348623853
36.10583333333334,76.43945662100455
36.124633333333335,76.47700909090902
36.13328333333333,76.3150407239818
36.220933333333335,76.00147747747747
36.30101666666667,76.22170403587441
36.3567,76.45457589285712
36.44801666666667,76.69381333333331
36.68083333333333,76.48070796460182
36.704433333333334,76.72835242290745
36.80793333333333,77.0300877192982
37.2319,76.81318340611352
37.37468333333333,77.22491304347827
37.749966666666666,77.63738095238094
37.897083333333335,78.041224137931
38.25306666666667,78.59361538461539
38.2631,78.95200000000001
38.32833333333333,79.39596186440683
38.44088333333333,79.58986075949366
38.59036666666667,79.77778571428573
38.701816666666666,79.95022175732217
38.748016666666665,80.15468750000005
38.84328333333333,80.31784647302905
38.90575,80.5168801652892
38.99646666666667,80.69551028806579
39.063633333333335,80.86763934426237
39.147216666666665,81.05886530612251
39.22125,81.24728048780477
39.379083333333334,81.37021457489877
39.49393333333333,81.68131854838711
39.50618333333333,81.6494297188755
39.7365,81.63305999999994
39.75686666666667,81.9225179282868
39.876083333333334,81.89873015873013
40.020633333333336,81.89771146245057
40.1004,81.62712598425205
40.17261666666667,81.6237137254902
40.18265,81.9682734375
40.32355,81.97138521400778
40.383966666666666,81.75174806201547
40.463883333333335,81.6861621621621
40.47056666666667,81.71286923076924
40.61946666666667,81.73527969348662
40.693466666666666,81.46816030534359
40.76315,81.4348821292776
40.86163333333333,81.1977803030303
40.98631666666667,81.26710566037744
40.994933333333336,81.38657518796992
41.15878333333333,81.18332958801498
41.164116666666665,80.98155970149254
41.212716666666665,80.97704832713751
41.2867,81.08655925925929
41.345616666666665,81.02372324723254
41.36776666666667,81.05299999999997
41.371583333333334,80.80164835164834
41.50411666666667,80.76448540145991
41.51318333333333,80.95856727272728
41.5206,81.0078768115942
41.546,80.78727075812274
41.5867,80.92307553956836
41.656016666666666,80.91711111111113
41.8055,80.93456428571434
41.88503333333333,80.73678647686825
41.88571666666667,80.85304609929076
41.890566666666665,81.01529328621915
41.95405,81.06185211267605
42.02451666666666,80.81815438596482
42.03313333333333,80.65647552447554
42.1046,80.70208710801386
42.40035,80.88852430555558
42.62365,80.69515916955021
42.65293333333333,80.92094827586213
42.70515,81.05447766323027
43.040216666666666,80.94698630136983
43.46808333333333,80.77539249146754
43.89593333333333,80.6911462585034
44.4079,80.8534542372881
45.04253333333333,81.04192905405412
45.13305,81.29708754208752
45.192433333333334,81.47942617449667
45.28776666666667,81.72900334448161
45.30976666666667,81.91458999999999
45.442566666666664,82.15868770764126
45.8113,82.40819205298014
45.9678,82.39502310231022
46.163183333333336,82.38760197368427
46.3269,82.37964262295081
46.49065,82.3711568627451
46.86365,82.40304560260583
47.13281666666666,82.21737012987009
47.15501666666667,82.27375728155332
47.471583333333335,82.35878064516126
47.68541666666667,82.17479099678458
47.763,82.28356410256414
48.010083333333334,82.30040255591052
48.017516666666666,82.07391401273887
48.10296666666667,81.85561904761907
48.10873333333333,81.86040189873411
48.15416666666667,81.90531545741321
48.2593,81.91780188679239
48.30636666666667,81.97042633228838
48.38563333333333,81.88725000000002
48.408483333333336,81.91859501557636
48.52965,81.7598074534162
48.566116666666666,81.81909907120749
48.569633333333336,81.98170987654322
48.6331,81.78099692307693
48.691433333333336,81.565763803681
48.723816666666664,81.6247889908257
48.8126,81.7591707317073
48.881366666666665,81.84447112462001
48.89233333333333,81.69449999999996
48.9411,81.91118731117834
49.0388,82.00238253012039
49.19651666666667,82.11416816816826
49.34838333333333,82.07225748503002
49.49281666666667,82.0171731343283
49.563433333333336,82.13389583333328
49.72128333333333,82.2383501483679
49.75765,82.209798816568
49.87891666666667,82.29939823008849
49.93913333333333,82.13191470588232
50.371766666666666,82.27558651026395
50.39686666666667,82.40888304093569
50.728116666666665,82.5118688046647
50.737716666666664,82.35421220930233
50.770316666666666,82.20953913043479
50.798633333333335,82.0641994219653
51.00973333333334,82.25823631123917
51.06955,82.11178735632181
51.150983333333336,82.25263896848135
51.1587,82.4127028571428
51.2925,82.56622792022792
51.43738333333334,82.71515624999994
51.50873333333333,82.89037110481578
51.65123333333333,83.01746045197741
51.656,82.8916676056338
51.676633333333335,82.77009269662926
51.68278333333333,82.67041736694684
51.69083333333333,82.90176815642455
51.76365,82.70435933147628
51.79371666666667,82.8258083333333
51.79756666666667,82.91228531855954
51.95113333333333,82.9756740331491
51.99625,82.87627272727266
52.102066666666666,82.95711813186813
52.14971666666667,83.10732328767122
52.29436666666667,83.19842349726783
52.507983333333335,83.09291825613089
52.525933333333334,83.20343478260871
52.59045,83.09324390243901
52.641866666666665,83.01062162162161
52.660466666666665,83.05211051212935
52.67283333333334,83.17604032258063
52.7511,83.25826005361931
52.811816666666665,83.30036631016043
52.8188,83.43903199999997
52.891866666666665,83.36628989361702
52.96073333333333,83.50702917771882
53.11366666666667,83.66438624338628
53.19415,83.52850526315787
53.3744,83.53149868766405
53.37535,83.44769371727749
53.43728333333333,83.62772845953002
53.47708333333333,83.69358333333341
53.48148333333334,83.82696103896109
53.5987,83.77800777202074
53.693866666666665,83.96925581395355
53.77576666666667,83.88876288659799
53.789883333333336,83.97563496143958
54.08181666666667,84.12396923076923
54.26201666666667,84.06154219948851
54.32523333333334,84.09477295918374
54.557716666666664,84.07791603053444
54.75255,84.22634771573597
54.7948,84.32929367088603
55.104216666666666,84.28110101010094
55.45985,84.45921158690173
55.51891666666667,84.48768671679191
55.60995,84.63644999999995
55.74503333333333,84.76771321695752
56.20255,84.92884577114414
56.21935,85.128429280397
56.35301666666667,85.30897524752469
56.483266666666665,85.35265432098767
56.50298333333333,85.53052216748769
56.51003333333333,85.65110810810812
56.654016666666664,85.80394117647057

==> Figures/data_for_plots/aco-n25-time.csv <==
time,value
0,67.474
0.00605,62.65
0.20693333333333333,48.22933333333334
0.21173333333333333,41.05075
0.28121666666666667,37.6472
0.3051833333333333,42.334333333333326
0.4438666666666667,46.871
0.4656666666666667,49.102
0.5325333333333333,45.815
0.5421333333333334,43.1863
0.7036,41.938272727272725
0.8712333333333333,40.04683333333334
0.9471333333333334,38.811076923076925
1.06305,39.6835
1.1799333333333333,40.92726666666667
1.1922,40.76543749999999
1.31475,44.59176470588235
1.3246166666666668,48.035999999999994
1.3251833333333334,50.08378947368419
1.3341666666666667,47.92195
1.6012166666666667,51.0207619047619
1.6108833333333332,53.87236363636364
1.6151,56.051913043478265
1.65485,57.311833333333325
1.7573833333333333,59.53812000000002
1.7588166666666667,61.573153846153836
1.9027833333333333,63.429296296296286
2.04805,65.45300000000002
2.34285,67.61289655172413
2.6046833333333335,68.63496666666666
2.6251,71.7346129032258
5.796566666666667,70.11875
6.4562333333333335,69.79269696969696
6.5396833333333335,68.30979411764704
6.6351,67.09139999999998
7.05065,66.62383333333332
7.287933333333333,65.34383783783784
7.417166666666667,65.53394736842108
7.708433333333334,67.30833333333334
7.898633333333334,68.15415000000002
8.101683333333334,69.75026829268293
8.171816666666667,71.83947619047622
8.175866666666666,73.604488372093
8.379983333333334,74.88120454545455
9.343066666666667,76.38515555555556
11.274266666666668,75.45980434782608
11.335833333333333,74.0018085106383
11.4263,73.3547083333333
11.524866666666666,72.23420408163261
11.7242,71.80573999999999
11.726933333333333,71.20696078431374
11.875533333333333,70.79698076923076
11.994316666666666,69.5826603773585
12.013866666666667,69.19177777777777
12.169333333333332,68.24492727272727
12.236416666666667,67.40712500000005
12.23655,67.46775438596495
12.323316666666667,67.44679310344824
12.327833333333333,67.42793220338983
12.475916666666667,67.40733333333333
12.63025,67.5344754098361
12.778333333333334,67.79277419354841
12.782983333333334,68.04428571428569
12.9312,68.28137499999998
12.99175,68.4053846153846
13.074933333333334,68.75286363636364
13.1386,68.99482089552238
13.227666666666666,69.45539705882351
13.436116666666667,69.6589565217391
13.584266666666666,69.98357142857144
13.671516666666667,70.50953521126763
13.676466666666666,70.75515277777777
13.732133333333334,71.17034246575341
13.819733333333334,71.77637837837837
13.88065,72.28426666666665
13.9677,72.97399999999999
14.115883333333333,73.6421948051948
14.186333333333334,74.33919230769227
14.334033333333334,75.12831645569618
14.4833,75.89504999999997
16.8565,75.06543209876544
16.998316666666668,74.35996341463412
17.15363333333333,73.66659036144578
17.299916666666668,73.09088095238096
17.302766666666667,72.53061176470584
17.595016666666666,72.07106976744186
17.601333333333333,71.62966666666665
17.749366666666667,71.29592045454542
17.896466666666665,70.95657303370785
18.044966666666667,70.72688888888891
18.1882,70.59345054945054
18.189266666666665,70.35504347826091
18.33565,69.88624731182799
18.487616666666668,69.85385106382977
18.542616666666667,69.32661052631576
18.6264,68.8665
18.63515,68.93382474226806
18.660966666666667,68.29601020408165
18.698216666666667,68.30507070707066
18.774,67.95900000000003
18.921266666666668,67.70582178217826
18.994983333333334,67.79690196078424
19.2891,67.96043689320388
19.333116666666665,67.37190384615386
19.57968333333333,67.6071523809524
19.5861,67.84425471698115
19.727283333333332,68.14713084112148
20.272166666666667,68.84436111111111
22.853816666666667,68.38514678899084
23.0074,68.01547272727271
23.013333333333332,67.65536036036036
23.3046,67.37124107142859
23.4566,67.17001769911505
23.77938333333333,66.74714035087717
23.891183333333334,66.69490434782605
24.18445,66.70900000000005
24.48581666666667,66.79188888888893
24.490833333333335,66.87841525423728
24.542316666666668,66.4822268907563
24.614766666666668,66.46241666666664
24.764116666666666,66.51599999999996
24.871133333333333,66.2924672131147
25.056966666666668,66.48532520325203
25.143933333333333,66.40208870967743
25.206466666666667,66.58675199999996
25.4995,66.9040238095238
25.637933333333333,67.05034645669296
25.649016666666668,67.35491406250004
25.79906666666667,67.6430930232558
25.946866666666665,68.07200769230771
25.955766666666666,68.35295419847331
26.096383333333332,68.76599242424243
26.1314,69.11248120300749
26.79555,69.82511940298504
26.8076,70.46007407407404
27.118833333333335,70.89119117647051
29.333616666666668,70.42318978102183
30.000966666666667,69.96224637681162
30.186783333333334,69.5895035971223
30.258133333333333,69.25399285714282
30.663233333333334,68.8092056737589
30.743166666666667,68.90278169014087
30.749833333333335,68.9956223776224
30.84135,68.63747222222221
30.909533333333332,68.31375172413793
31.04075,68.59251369863013
31.058666666666667,68.9462721088435
31.1529,68.86350675675672
31.189266666666665,69.12903355704694
31.29083333333333,69.36159333333332
31.333233333333332,68.94684768211916
31.563366666666667,69.32225657894737
31.59958333333333,69.60799346405229
31.626766666666665,69.7067077922078
31.659916666666668,70.2032322580645
31.755933333333335,70.41253205128203
31.9435,70.87919108280254
32.042233333333336,71.3760759493671
32.10015,71.63764779874215
32.41256666666666,72.14104375000001
32.600233333333335,72.7666521739131
34.844683333333336,72.4296296296296
34.981033333333336,72.1448834355828
34.98721666666667,71.86586585365856
35.27341666666667,71.6357151515152
35.481183333333334,71.48140361445786
35.64248333333333,71.38689820359278
35.785466666666665,71.28502976190478
35.94035,71.24135502958583
36.07748333333333,71.18576470588232
36.37405,71.17638596491231
36.38518333333333,71.17297674418604
36.435233333333336,71.06592485549129
36.585483333333336,70.95735632183903
36.68176666666667,70.99976571428572
36.68196666666667,71.03985227272726
36.89103333333333,71.03394915254238
36.98668333333333,71.11991011235959
36.989666666666665,71.20777094972065
37.04141666666667,71.2007444444444
37.19148333333333,71.24125414364642
37.43938333333333,71.363489010989
37.44985,71.48785245901637
37.48866666666667,71.62023913043481
37.74008333333333,71.78146486486486
37.78901666666667,71.95395698924725
38.251216666666664,72.43613368983952
41.383183333333335,72.21268617021273
41.53808333333333,72.03907936507936
41.548516666666664,71.87056315789472
41.84563333333333,71.74476963350789
41.85543333333333,71.62503645833333
41.99713333333333,71.28792227979275
42.00705,71.11083505154639
42.00986666666667,71.04208717948721
42.14425,70.96410714285716
42.312016666666665,70.93965989847715
42.45575,70.90685858585863
42.5263,70.64479396984926
42.52665,70.58210000000004
42.83768333333333,70.56310447761194
42.994416666666666,70.54395049504953
43.12968333333333,70.61454679802955
43.13548333333333,70.68775490196074
43.30056666666667,70.75529268292681
43.45741666666667,70.82375242718447
43.59255,70.929154589372
43.614383333333336,71.03987980769229
43.77105,71.19418181818179
44.08445,71.43402857142858
47.5051,71.22678199052126
47.638466666666666,71.05771698113207
47.65325,70.89444131455402
47.943133333333336,70.7671869158878
47.94945,70.64437674418608
48.106116666666665,70.56476851851848
48.23535,70.47549769585254
48.40775,70.43597247706423
48.826683333333335,70.2823607305936
48.88568333333333,70.28201818181816
49.18635,70.31804524886874
49.3627,70.35781081081085
49.47463333333334,70.42588340807178
49.50691666666667,70.50203571428574
50.442683333333335,70.82680444444445
53.49725,70.6338008849557
53.63668333333333,70.4779251101322
53.64046666666667,70.32445175438599
53.93493333333333,70.20575109170302
53.941266666666664,70.09114347826086
54.0908,70.01500432900434
54.22945,69.93222413793097
54.38885,69.89259656652361
54.75266666666667,69.77181196581196
54.88803333333333,69.77413191489362
54.96143333333333,69.66862288135596
55.18888333333334,69.70530801687765
55.19055,69.74349579831934
55.4914,69.81504184100416
55.49163333333333,69.88466250000005
56.72303333333333,70.260174273859

==> Figures/data_for_plots/aco-n50-time-average-fail.csv <==
time,value
0,70.8722130044843
0.5262666666666667,70.8722130044843
0.5923666666666667,70.8722130044843
0.5999666666666666,70.8722130044843
0.6384166666666666,70.8722130044843
0.6597,70.8722130044843
0.7109333333333333,70.8722130044843
0.9310833333333334,70.8722130044843
0.93165,70.8722130044843
0.9343,70.8722130044843
0.9367833333333333,70.8722130044843
1.0663166666666666,70.8722130044843
1.0967666666666667,70.8722130044843
1.1259,70.8722130044843
1.1671166666666666,70.8722130044843
1.1736833333333334,70.8722130044843
1.2311833333333333,70.8722130044843
1.25995,70.8722130044843
1.3013166666666667,70.8722130044843
1.3313833333333334,70.8722130044843
1.3467,70.8722130044843
1.4766166666666667,70.8722130044843
1.5015,70.8722130044843
1.5444166666666668,70.8722130044843
1.5805333333333333,70.8722130044843
1.5839166666666666,70.8722130044843
1.5920833333333333,70.8722130044843
1.6603,70.8722130044843
1.7256333333333334,70.8722130044843
1.7865,70.8722130044843
1.7890166666666667,70.8722130044843
1.7907833333333334,70.8722130044843
1.9128833333333333,70.8722130044843
1.9344166666666667,70.8722130044843
1.9413,70.8722130044843
1.9470666666666667,70.8722130044843
1.9932666666666667,70.8722130044843
2.0768833333333334,70.8722130044843
2.0826,70.8722130044843
2.22005,70.8722130044843
2.2220333333333335,70.8722130044843
2.2354833333333333,70.8722130044843
2.3045333333333335,70.8722130044843
2.3642833333333333,70.8722130044843
2.3774166666666665,70.8722130044843
2.517716666666667,70.8722130044843
2.611083333333333,70.8722130044843
2.662316666666667,70.8722130044843
2.80995,70.8722130044843
3.7248833333333335,70.8722130044843
6.382366666666667,70.8722130044843
6.5272,70.8722130044843
6.930116666666667,70.8722130044843
6.936583333333333,70.8722130044843
7.089733333333333,70.8722130044843
7.160066666666666,70.8722130044843
7.2505,70.8722130044843
7.254066666666667,70.8722130044843
7.319633333333333,70.8722130044843
7.530266666666667,70.8722130044843
7.570316666666667,70.8722130044843
7.640516666666667,70.8722130044843
7.89725,70.8722130044843
8.002133333333333,70.8722130044843
8.362316666666667,70.8722130044843
8.387833333333333,70.8722130044843
8.57045,70.8722130044843
8.638383333333334,70.8722130044843
8.7417,70.8722130044843
8.90035,70.8722130044843
8.909216666666667,70.8722130044843
8.94395,70.8722130044843
11.750533333333333,70.8722130044843
11.833933333333333,70.8722130044843
11.910216666666667,70.8722130044843
12.058966666666667,70.8722130044843
12.208366666666667,70.8722130044843
12.2549,70.8722130044843
12.334516666666667,70.8722130044843
12.355166666666667,70.8722130044843
12.4248,70.8722130044843
12.497366666666666,70.8722130044843
12.5006,70.8722130044843
12.509583333333333,70.8722130044843
12.632216666666666,70.8722130044843
12.635016666666667,70.8722130044843
12.65585,70.8722130044843
12.687716666666667,70.8722130044843
12.704916666666668,70.8722130044843
12.741366666666666,70.8722130044843
12.800633333333334,70.8722130044843
12.92065,70.8722130044843
12.934933333333333,70.8722130044843
12.955666666666668,70.8722130044843
13.004833333333334,70.8722130044843
13.10775,70.8722130044843
13.184633333333334,70.8722130044843
13.242016666666666,70.8722130044843
13.26395,70.8722130044843
13.31195,70.8722130044843
13.404366666666666,70.8722130044843
13.4109,70.8722130044843
13.481783333333333,70.8722130044843
13.53865,70.8722130044843
13.608783333333333,70.8722130044843
13.629916666666666,70.8722130044843
13.69905,70.8722130044843
13.707916666666666,70.8722130044843
13.778533333333334,70.8722130044843
13.83335,70.8722130044843
13.847116666666667,70.8722130044843
13.9036,70.8722130044843
13.99535,70.8722130044843
14.051633333333333,70.8722130044843
14.0848,70.8722130044843
14.14355,70.8722130044843
14.151366666666666,70.8722130044843
14.232166666666666,70.8722130044843
14.289133333333334,70.8722130044843
14.348733333333334,70.8722130044843
14.380516666666667,70.8722130044843
14.4407,70.8722130044843
14.528383333333334,70.8722130044843
14.677416666666666,70.8722130044843
14.824766666666667,70.8722130044843
17.3172,70.8722130044843
17.58405,70.8722130044843
17.6111,70.8722130044843
17.883266666666668,70.8722130044843
17.915683333333334,70.8722130044843
18.183583333333335,70.8722130044843
18.2126,70.8722130044843
18.331383333333335,70.8722130044843
18.45415,70.8722130044843
18.501133333333332,70.8722130044843
18.518466666666665,70.8722130044843
18.61255,70.8722130044843
18.661583333333333,70.8722130044843
18.81126666666667,70.8722130044843
18.83428333333333,70.8722130044843
18.943183333333334,70.8722130044843
18.982066666666668,70.8722130044843
19.04125,70.8722130044843
19.12775,70.8722130044843
19.16968333333333,70.8722130044843
19.27005,70.8722130044843
19.27701666666667,70.8722130044843
19.464083333333335,70.8722130044843
19.571366666666666,70.8722130044843
19.627766666666666,70.8722130044843
19.760883333333332,70.8722130044843
19.91,70.8722130044843
19.96525,70.8722130044843
20.004766666666665,70.8722130044843
20.0066,70.8722130044843
20.151233333333334,70.8722130044843
20.28548333333333,70.8722130044843
20.34561666666667,70.8722130044843
20.4935,70.8722130044843
20.663433333333334,70.8722130044843
20.86115,70.8722130044843
21.362283333333334,70.8722130044843
22.266083333333334,70.8722130044843
23.328316666666666,70.8722130044843
23.34005,70.8722130044843
23.6301,70.8722130044843
23.631533333333334,70.8722130044843
23.78345,70.8722130044843
23.98385,70.8722130044843
24.2532,70.8722130044843
24.277916666666666,70.8722130044843
24.362183333333334,70.8722130044843
24.571233333333332,70.8722130044843
24.80685,70.8722130044843
24.8178,70.8722130044843
24.945816666666666,70.8722130044843
25.015583333333332,70.8722130044843
25.14905,70.8722130044843
25.255366666666667,70.8722130044843
25.344433333333335,70.8722130044843
25.3644,70.8722130044843
25.371133333333333,70.8722130044843
25.463683333333332,70.8722130044843
25.529116666666667,70.8722130044843
25.58315,70.8722130044843
25.611416666666667,70.8722130044843
25.80275,70.8722130044843
25.8306,70.8722130044843
25.87375,70.8722130044843
25.986416666666667,70.8722130044843
26.0177,70.8722130044843
26.087616666666666,70.8722130044843
26.105733333333333,70.8722130044843
26.126133333333332,70.8722130044843
26.1418,70.8722130044843
26.303116666666668,70.8722130044843
26.311633333333333,70.8722130044843
26.409983333333333,70.8722130044843
26.45425,70.8722130044843
26.470666666666666,70.8722130044843
26.565683333333332,70.8722130044843
26.61065,70.8722130044843
26.639433333333333,70.8722130044843
26.76575,70.8722130044843
26.982516666666665,70.8722130044843
27.167166666666667,70.8722130044843
27.196516666666668,70.8722130044843
27.312616666666667,70.8722130044843
27.4245,70.8722130044843
27.461716666666668,70.8722130044843
27.610916666666668,70.8722130044843
28.062,70.8722130044843
28.1854,70.8722130044843
28.322533333333332,70.8722130044843
28.3345,70.8722130044843
28.9263,70.8722130044843
29.0754,70.8722130044843
30.2897,70.8722130044843
30.460533333333334,70.8722130044843
30.528416666666665,70.8722130044843
30.655716666666667,70.8722130044843
30.91015,70.8722130044843
30.948116666666667,70.8722130044843
31.08495,70.8722130044843
31.153583333333334,70.8722130044843
31.187533333333334,70.8722130044843
31.230733333333333,70.8722130044843
31.257616666666667,70.8722130044843
31.303433333333334,70.8722130044843
31.55375,70.8722130044843
31.559516666666667,70.8722130044843
31.5657,70.8722130044843
31.593616666666666,70.8722130044843
31.860616666666665,70.8722130044843
32.03216666666667,70.8722130044843
32.18268333333334,70.8722130044843
32.21965,70.8722130044843
32.23883333333333,70.8722130044843
32.491216666666666,70.8722130044843
32.5077,70.8722130044843
32.5297,70.8722130044843
32.54853333333333,70.8722130044843
32.564766666666664,70.8722130044843
32.64078333333333,70.8722130044843
32.920683333333336,70.8722130044843
33.095333333333336,70.8722130044843
33.13675,70.8722130044843
33.2804,70.8722130044843
33.94343333333333,70.8722130044843
34.09153333333333,70.8722130044843
34.23968333333333,70.8722130044843
34.38778333333333,70.8722130044843
34.5359,70.8722130044843
34.89373333333333,70.8722130044843
35.04188333333333,70.8722130044843
35.319516666666665,70.8722130044843
35.383066666666664,70.8722130044843
35.40768333333333,70.8722130044843
35.52563333333333,70.8722130044843
35.585566666666665,70.8722130044843
35.605783333333335,70.8722130044843
35.69721666666667,70.8722130044843
36.03723333333333,70.8722130044843
36.11415,70.8722130044843
36.22385,70.8722130044843
36.3499,70.8722130044843
36.365883333333336,70.8722130044843
36.41943333333333,70.8722130044843
36.48726666666666,70.8722130044843
36.657466666666664,70.8722130044843
36.66363333333334,70.8722130044843
36.71465,70.8722130044843
36.78385,70.8722130044843
36.94735,70.8722130044843
37.01123333333334,70.8722130044843
37.091833333333334,70.8722130044843
37.10628333333333,70.8722130044843
37.25953333333333,70.8722130044843
37.3192,70.8722130044843
37.3966,70.8722130044843
37.57625,70.8722130044843
37.61495,70.8722130044843
37.65435,70.8722130044843
37.7169,70.8722130044843
37.779383333333335,70.8722130044843
37.84936666666667,70.8722130044843
37.910916666666665,70.8722130044843
38.076683333333335,70.8722130044843
38.149633333333334,70.8722130044843
38.161516666666664,70.8722130044843
38.28726666666667,70.8722130044843
38.30895,70.8722130044843
38.368066666666664,70.8722130044843
38.52016666666667,70.8722130044843
38.666333333333334,70.8722130044843
38.814366666666665,70.8722130044843
38.963633333333334,70.8722130044843
39.11038333333333,70.8722130044843
39.2536,70.8722130044843
39.61335,70.8722130044843
39.760783333333336,70.8722130044843
39.908233333333335,70.8722130044843
40.05566666666667,70.8722130044843
40.203116666666666,70.8722130044843
40.34053333333333,70.8722130044843
40.5699,70.8722130044843
40.642583333333334,70.8722130044843
40.71735,70.8722130044843
40.94611666666667,70.8722130044843
41.182883333333336,70.8722130044843
41.45745,70.8722130044843
41.48206666666667,70.8722130044843
41.75906666666667,70.8722130044843
41.77888333333333,70.8722130044843
41.85675,70.8722130044843
41.944766666666666,70.8722130044843
42.05521666666667,70.8722130044843
42.174216666666666,70.8722130044843
42.2419,70.8722130044843
42.30453333333333,70.8722130044843
42.35601666666667,70.8722130044843
42.46921666666667,70.8722130044843
42.54058333333333,70.8722130044843
42.617733333333334,70.8722130044843
42.77498333333333,70.8722130044843
42.992866666666664,70.8722130044843
43.0597,70.8722130044843
43.21515,70.8722130044843
43.36196666666667,70.8722130044843
43.449466666666666,70.8722130044843
43.51898333333333,70.8722130044843
43.72201666666667,70.8722130044843
43.76051666666667,70.8722130044843
43.81791666666667,70.8722130044843
43.968516666666666,70.8722130044843
44.06675,70.8722130044843
44.223483333333334,70.8722130044843
44.334466666666664,70.8722130044843
44.48185,70.8722130044843
44.5231,70.8722130044843
44.64836666666667,70.8722130044843
44.67406666666667,70.8722130044843
44.817566666666664,70.8722130044843
45.013616666666664,70.8722130044843
45.18,70.8722130044843
45.33711666666667,70.8722130044843
45.486583333333336,70.8722130044843
47.89221666666667,70.8722130044843
48.18425,70.8722130044843
48.4841,70.8722130044843
48.49895,70.8722130044843
48.720933333333335,70.8722130044843
48.72763333333333,70.8722130044843
48.9151,70.8722130044843
49.028483333333334,70.8722130044843
49.0548,70.8722130044843
49.15153333333333,70.8722130044843
49.22291666666667,70.8722130044843
49.30051666666667,70.8722130044843
49.36686666666667,70.8722130044843
49.4435,70.8722130044843
49.44871666666667,70.8722130044843
49.589733333333335,70.8722130044843
49.688233333333336,70.8722130044843
49.75011666666666,70.8722130044843
49.7571,70.8722130044843
49.8992,70.8722130044843
49.89983333333333,70.8722130044843
49.93376666666666,70.8722130044843
50.2427,70.8722130044843
50.31055,70.8722130044843
50.32503333333333,70.8722130044843
50.476733333333335,70.8722130044843
50.5486,70.8722130044843
50.64045,70.8722130044843
51.0096,70.8722130044843
51.15785,70.8722130044843
51.21426666666667,70.8722130044843
51.30611666666667,70.8722130044843
51.353766666666665,70.8722130044843
51.45438333333333,70.8722130044843
51.61963333333333,70.8722130044843
51.792316666666665,70.8722130044843
51.81225,70.8722130044843
51.96051666666666,70.8722130044843
52.108783333333335,70.8722130044843
52.189933333333336,70.8722130044843
52.25705,70.8722130044843
52.333483333333334,70.8722130044843
52.36185,70.8722130044843
52.61931666666667,70.8722130044843
52.76756666666667,70.8722130044843
53.39436666666667,70.8722130044843
53.457116666666664,70.8722130044843
53.9625,70.8722130044843
54.120866666666664,70.8722130044843
54.26165,70.8722130044843
54.31633333333333,70.8722130044843
54.37243333333333,70.8722130044843
54.551383333333334,70.8722130044843
54.913133333333334,70.8722130044843
54.92008333333333,70.8722130044843
55.16948333333333,70.8722130044843
55.21731666666667,70.8722130044843
55.22665,70.8722130044843
55.4028,70.8722130044843
55.447,70.8722130044843
55.4816,70.8722130044843
55.5018,70.8722130044843
55.53135,70.8722130044843
55.53255,70.8722130044843
55.651633333333336,70.8722130044843
55.692766666666664,70.8722130044843
55.69975,70.8722130044843
55.8378,70.8722130044843
55.853516666666664,70.8722130044843
55.9989,70.8722130044843
56.01208333333334,70.8722130044843
56.1386,70.8722130044843
56.14825,70.8722130044843
56.162216666666666,70.8722130044843
56.2972,70.8722130044843
56.3121,70.8722130044843
56.32403333333333,70.8722130044843
56.64488333333333,70.8722130044843
56.655,70.8722130044843
56.8026,70.8722130044843
57.01445,70.8722130044843
57.01825,70.8722130044843
57.053383333333336,70.8722130044843
57.09195,70.8722130044843
57.16158333333333,70.8722130044843
57.3118,70.8722130044843
57.462,70.8722130044843
57.4631,70.8722130044843
57.474783333333335,70.8722130044843
57.8102,70.8722130044843
58.48106666666666,70.8722130044843
58.70568333333333,70.8722130044843
58.8165,70.8722130044843
59.234116666666665,70.8722130044843
59.49175,70.8722130044843
59.7957,70.8722130044843
59.822383333333335,70.8722130044843
59.90463333333334,70.8722130044843
59.990433333333335,70.8722130044843

==> Figures/data_for_plots/aco-n50-time-average.csv <==
time,value
0,71.27677260273973
0.0502,71.27677260273973
0.13995,71.27677260273973
0.19446666666666668,71.27677260273973
0.29495,71.27677260273973
0.42966666666666664,71.27677260273973
0.43378333333333335,71.27677260273973
0.4452833333333333,71.27677260273973
0.45038333333333336,71.27677260273973
0.60765,71.27677260273973
0.6085333333333334,71.27677260273973
0.7359,71.27677260273973
0.7505333333333334,71.27677260273973
0.7929,71.27677260273973
0.8429,71.27677260273973
0.85035,71.27677260273973
0.9337166666666666,71.27677260273973
0.9412166666666667,71.27677260273973
0.9961,71.27677260273973
1.0425333333333333,71.27677260273973
1.1411666666666667,71.27677260273973
1.1566833333333333,71.27677260273973
1.19365,71.27677260273973
1.37185,71.27677260273973
1.4205666666666668,71.27677260273973
1.42755,71.27677260273973
1.4442333333333333,71.27677260273973
1.4495,71.27677260273973
1.4570166666666666,71.27677260273973
1.4915166666666666,71.27677260273973
1.57125,71.27677260273973
1.5736666666666668,71.27677260273973
1.5762166666666666,71.27677260273973
1.58175,71.27677260273973
1.6035333333333333,71.27677260273973
1.6679666666666666,71.27677260273973
1.7394666666666667,71.27677260273973
1.8120333333333334,71.27677260273973
1.8600333333333334,71.27677260273973
1.8781333333333334,71.27677260273973
1.8838666666666666,71.27677260273973
1.8907666666666667,71.27677260273973
2.008183333333333,71.27677260273973
2.0296,71.27677260273973
2.0688166666666667,71.27677260273973
2.1763166666666667,71.27677260273973
2.3197,71.27677260273973
2.5561666666666665,71.27677260273973
2.8168,71.27677260273973
3.0445333333333333,71.27677260273973
5.758816666666666,71.27677260273973
5.891366666666666,71.27677260273973
5.903366666666667,71.27677260273973
6.440616666666667,71.27677260273973
6.677533333333334,71.27677260273973
6.762883333333333,71.27677260273973
6.775066666666667,71.27677260273973
6.833516666666666,71.27677260273973
6.9589,71.27677260273973
7.16755,71.27677260273973
7.1901,71.27677260273973
7.24635,71.27677260273973
7.342783333333333,71.27677260273973
7.439116666666667,71.27677260273973
7.645383333333333,71.27677260273973
7.706183333333334,71.27677260273973
7.734766666666666,71.27677260273973
7.8883833333333335,71.27677260273973
8.0828,71.27677260273973
8.215516666666666,71.27677260273973
8.399716666666666,71.27677260273973
8.4385,71.27677260273973
8.459866666666667,71.27677260273973
8.519166666666667,71.27677260273973
8.880183333333333,71.27677260273973
9.393083333333333,71.27677260273973
11.421666666666667,71.27677260273973
11.491966666666666,71.27677260273973
11.719666666666667,71.27677260273973
11.783533333333333,71.27677260273973
11.930083333333334,71.27677260273973
12.006083333333333,71.27677260273973
12.018483333333334,71.27677260273973
12.0409,71.27677260273973
12.13775,71.27677260273973
12.224,71.27677260273973
12.239566666666667,71.27677260273973
12.2859,71.27677260273973
12.309566666666667,71.27677260273973
12.358066666666666,71.27677260273973
12.402266666666666,71.27677260273973
12.43425,71.27677260273973
12.5466,71.27677260273973
12.582233333333333,71.27677260273973
12.585266666666667,71.27677260273973
12.60005,71.27677260273973
12.60945,71.27677260273973
12.734383333333334,71.27677260273973
12.843366666666666,71.27677260273973
12.889283333333333,71.27677260273973
12.895183333333334,71.27677260273973
12.917033333333332,71.27677260273973
13.03745,71.27677260273973
13.042883333333334,71.27677260273973
13.138283333333334,71.27677260273973
13.176616666666666,71.27677260273973
13.324883333333334,71.27677260273973
13.33405,71.27677260273973
13.340216666666667,71.27677260273973
13.3606,71.27677260273973
13.473183333333333,71.27677260273973
13.48215,71.27677260273973
13.4885,71.27677260273973
13.5935,71.27677260273973
13.657333333333334,71.27677260273973
13.741566666666667,71.27677260273973
13.770566666666667,71.27677260273973
13.776866666666667,71.27677260273973
13.79405,71.27677260273973
13.918433333333333,71.27677260273973
13.942533333333333,71.27677260273973
13.963216666666666,71.27677260273973
14.06685,71.27677260273973
14.090366666666666,71.27677260273973
14.238583333333333,71.27677260273973
14.386616666666667,71.27677260273973
16.848833333333335,71.27677260273973
16.910533333333333,71.27677260273973
17.14625,71.27677260273973
17.169616666666666,71.27677260273973
17.212183333333332,71.27677260273973
17.295183333333334,71.27677260273973
17.5134,71.27677260273973
17.59405,71.27677260273973
17.616816666666665,71.27677260273973
17.65935,71.27677260273973
17.7419,71.27677260273973
17.912333333333333,71.27677260273973
17.96078333333333,71.27677260273973
18.037766666666666,71.27677260273973
18.18445,71.27677260273973
18.220916666666668,71.27677260273973
18.290633333333332,71.27677260273973
18.421316666666666,71.27677260273973
18.4382,71.27677260273973
18.467916666666667,71.27677260273973
18.483933333333333,71.27677260273973
18.718116666666667,71.27677260273973
18.72865,71.27677260273973
18.76321666666667,71.27677260273973
18.86135,71.27677260273973
18.876433333333335,71.27677260273973
18.89045,71.27677260273973
19.01225,71.27677260273973
19.059983333333335,71.27677260273973
19.138983333333332,71.27677260273973
19.302866666666667,71.27677260273973
19.354283333333335,71.27677260273973
19.390416666666667,71.27677260273973
19.582583333333332,71.27677260273973
19.644683333333333,71.27677260273973
19.8172,71.27677260273973
20.159483333333334,71.27677260273973
20.74895,71.27677260273973
22.847916666666666,71.27677260273973
22.91945,71.27677260273973
22.99615,71.27677260273973
23.145083333333332,71.27677260273973
23.289766666666665,71.27677260273973
23.65995,71.27677260273973
23.84465,71.27677260273973
23.880016666666666,71.27677260273973
23.954033333333335,71.27677260273973
24.084733333333332,71.27677260273973
24.1537,71.27677260273973
24.181916666666666,71.27677260273973
24.187033333333332,71.27677260273973
24.30325,71.27677260273973
24.399283333333333,71.27677260273973
24.400166666666667,71.27677260273973
24.449416666666668,71.27677260273973
24.48125,71.27677260273973
24.48335,71.27677260273973
24.5898,71.27677260273973
24.603433333333335,71.27677260273973
24.6141,71.27677260273973
24.850966666666668,71.27677260273973
25.005183333333335,71.27677260273973
25.02755,71.27677260273973
25.06105,71.27677260273973
25.107083333333332,71.27677260273973
25.177,71.27677260273973
25.264333333333333,71.27677260273973
25.316516666666665,71.27677260273973
25.32656666666667,71.27677260273973
25.337516666666666,71.27677260273973
25.476,71.27677260273973
25.490933333333334,71.27677260273973
25.530216666666668,71.27677260273973
25.609666666666666,71.27677260273973
25.625466666666668,71.27677260273973
25.640383333333332,71.27677260273973
25.705783333333333,71.27677260273973
25.93188333333333,71.27677260273973
25.938916666666668,71.27677260273973
25.946766666666665,71.27677260273973
26.08185,71.27677260273973
26.314866666666667,71.27677260273973
26.789283333333334,71.27677260273973
26.97695,71.27677260273973
27.1114,71.27677260273973
27.14675,71.27677260273973
29.384033333333335,71.27677260273973
30.018116666666668,71.27677260273973
30.051983333333332,71.27677260273973
30.245666666666665,71.27677260273973
30.392733333333332,71.27677260273973
30.434733333333334,71.27677260273973
30.501133333333332,71.27677260273973
30.594266666666666,71.27677260273973
30.65035,71.27677260273973
30.6756,71.27677260273973
30.73368333333333,71.27677260273973
30.897133333333333,71.27677260273973
30.961983333333333,71.27677260273973
31.032383333333332,71.27677260273973
31.03495,71.27677260273973
31.045783333333333,71.27677260273973
31.07005,71.27677260273973
31.07855,71.27677260273973
31.083866666666665,71.27677260273973
31.19185,71.27677260273973
31.3423,71.27677260273973
31.44825,71.27677260273973
31.526483333333335,71.27677260273973
31.543683333333334,71.27677260273973
31.5731,71.27677260273973
31.574666666666666,71.27677260273973
31.586516666666668,71.27677260273973
31.72145,71.27677260273973
32.029983333333334,71.27677260273973
32.04335,71.27677260273973
32.178333333333335,71.27677260273973
32.18633333333333,71.27677260273973
32.3093,71.27677260273973
32.5451,71.27677260273973
32.608016666666664,71.27677260273973
34.83898333333333,71.27677260273973
34.89318333333333,71.27677260273973
35.1302,71.27677260273973
35.164116666666665,71.27677260273973
35.275083333333335,71.27677260273973
35.39333333333333,71.27677260273973
35.61318333333333,71.27677260273973
35.675666666666665,71.27677260273973
35.70081666666667,71.27677260273973
35.76788333333333,71.27677260273973
35.783433333333335,71.27677260273973
35.98085,71.27677260273973
36.00118333333333,71.27677260273973
36.06135,71.27677260273973
36.0803,71.27677260273973
36.29775,71.27677260273973
36.369283333333335,71.27677260273973
36.3754,71.27677260273973
36.422333333333334,71.27677260273973
36.605666666666664,71.27677260273973
36.672066666666666,71.27677260273973
36.674,71.27677260273973
36.82426666666667,71.27677260273973
36.8848,71.27677260273973
36.910383333333336,71.27677260273973
36.98005,71.27677260273973
37.12983333333333,71.27677260273973
37.19043333333333,71.27677260273973
37.2162,71.27677260273973
37.42713333333333,71.27677260273973
37.44025,71.27677260273973
37.4877,71.27677260273973
37.51336666666667,71.27677260273973
37.57745,71.27677260273973
37.813766666666666,71.27677260273973
41.377583333333334,71.27677260273973
41.454883333333335,71.27677260273973
41.53765,71.27677260273973
41.6951,71.27677260273973
41.75196666666667,71.27677260273973
41.8083,71.27677260273973
41.834783333333334,71.27677260273973
41.84675,71.27677260273973
41.95795,71.27677260273973
42.05056666666667,71.27677260273973
42.1334,71.27677260273973
42.1418,71.27677260273973
42.231433333333335,71.27677260273973
42.269466666666666,71.27677260273973
42.44493333333333,71.27677260273973
42.4476,71.27677260273973
42.63753333333333,71.27677260273973
42.724983333333334,71.27677260273973
42.80996666666667,71.27677260273973
42.82803333333333,71.27677260273973
42.94586666666667,71.27677260273973
43.036,71.27677260273973
43.118883333333336,71.27677260273973
43.12206666666667,71.27677260273973
43.25695,71.27677260273973
43.34246666666667,71.27677260273973
43.563183333333335,71.27677260273973
43.58181666666667,71.27677260273973
43.58265,71.27677260273973
43.6562,71.27677260273973
43.813516666666665,71.27677260273973
43.87656666666667,71.27677260273973
43.969116666666665,71.27677260273973
47.49961666666667,71.27677260273973
47.55063333333333,71.27677260273973
47.627633333333335,71.27677260273973
47.79983333333333,71.27677260273973
47.85908333333333,71.27677260273973
47.93236666666667,71.27677260273973
47.94685,71.27677260273973
48.22463333333334,71.27677260273973
48.240566666666666,71.27677260273973
48.24865,71.27677260273973
48.35958333333333,71.27677260273973
48.4149,71.27677260273973
48.65455,71.27677260273973
48.71568333333333,71.27677260273973
48.86005,71.27677260273973
48.87501666666667,71.27677260273973
48.900016666666666,71.27677260273973
48.945766666666664,71.27677260273973
49.148266666666665,71.27677260273973
49.1697,71.27677260273973
49.1757,71.27677260273973
49.34778333333333,71.27677260273973
49.39075,71.27677260273973
49.46398333333333,71.27677260273973
49.53471666666667,71.27677260273973
53.4918,71.27677260273973
53.548883333333336,71.27677260273973
53.625816666666665,71.27677260273973
53.78863333333334,71.27677260273973
53.843,71.27677260273973
53.92405,71.27677260273973
53.94011666666667,71.27677260273973
54.21861666666667,71.27677260273973
54.23831666666667,71.27677260273973
54.259033333333335,71.27677260273973
54.34585,71.27677260273973
54.532983333333334,71.27677260273973
54.56196666666666,71.27677260273973
54.644616666666664,71.27677260273973
54.71345,71.27677260273973
54.87721666666667,71.27677260273973
54.9475,71.27677260273973
55.01428333333333,71.27677260273973
55.14585,71.27677260273973
55.1781,71.27677260273973
55.19156666666667,71.27677260273973
55.317116666666664,71.27677260273973
55.399966666666664,71.27677260273973
55.480866666666664,71.27677260273973
55.49248333333333,71.27677260273973

==> Figures/data_for_plots/aco-n50-time-fail.csv <==
time,value
0,19.684
0.5262666666666667,15.2565
0.5923666666666667,14.892333333333333
0.5999666666666666,15.99125
0.6384166666666666,24.3382
0.6597,23.491
0.7109333333333333,29.041285714285713
0.9310833333333334,33.603875
0.93165,37.01533333333334
0.9343,35.2651
0.9367833333333333,37.90209090909091
1.0663166666666666,35.348666666666674
1.0967666666666667,34.88076923076923
1.1259,32.905
1.1671166666666666,32.66160000000001
1.1736833333333334,32.448750000000004
1.2311833333333333,35.404
1.25995,35.363777777777784
1.3013166666666667,36.50015789473684
1.3313833333333334,36.61094999999999
1.3467,35.822333333333326
1.4766166666666667,36.34518181818182
1.5015,38.62995652173914
1.5444166666666668,39.183249999999994
1.5805333333333333,41.39592000000001
1.5839166666666666,41.88538461538462
1.5920833333333333,41.60807407407408
1.6603,42.20571428571427
1.7256333333333334,44.28003448275861
1.7865,46.0042
1.7890166666666667,47.443870967741944
1.7907833333333334,46.170281250000016
1.9128833333333333,46.38896969696971
1.9344166666666667,48.102764705882365
1.9413,49.45088571428572
1.9470666666666667,51.035194444444436
1.9932666666666667,50.566
2.0768833333333334,51.956631578947366
2.0826,53.038435897435896
2.22005,54.522475
2.2220333333333335,55.922170731707325
2.2354833333333333,57.299880952380946
2.3045333333333335,58.466511627906975
2.3642833333333333,59.75456818181817
2.3774166666666665,60.78448888888889
2.517716666666667,62.068847826086966
2.611083333333333,62.24572340425532
2.662316666666667,63.622291666666676
2.80995,64.94110204081632
3.7248833333333335,66.39374000000002
6.382366666666667,65.61674509803925
6.5272,65.04150000000003
6.930116666666667,64.1775283018868
6.936583333333333,64.09835185185185
7.089733333333333,63.456981818181816
7.160066666666666,62.83857142857143
7.2505,62.33433333333334
7.254066666666667,61.846948275862076
7.319633333333333,61.44100000000002
7.530266666666667,61.267866666666656
7.570316666666667,61.13301639344263
7.640516666666667,61.0745
7.89725,61.25642857142857
8.002133333333333,60.833499999999994
8.362316666666667,61.90996923076923
8.387833333333333,63.13006060606062
8.57045,64.47582089552239
8.638383333333334,65.83764705882348
8.7417,66.73736231884062
8.90035,68.25152857142852
8.909216666666667,69.59601408450702
8.94395,70.71368055555556
11.750533333333333,70.26252054794521
11.833933333333333,69.84467567567565
11.910216666666667,69.48117333333333
12.058966666666667,69.17585526315789
12.208366666666667,68.93288311688312
12.2549,68.74906410256412
12.334516666666667,68.61760759493673
12.355166666666667,68.435425
12.4248,68.13649382716046
12.497366666666666,67.40853658536582
12.5006,67.29509638554214
12.509583333333333,66.65878571428568
12.632216666666666,66.07651764705878
12.635016666666667,66.02140697674422
12.65585,66.03851724137932
12.687716666666667,65.52577272727272
12.704916666666668,65.47970786516854
12.741366666666666,65.34961111111112
12.800633333333334,65.36292307692307
12.92065,65.02308695652172
12.934933333333333,65.0693870967742
12.955666666666668,65.12246808510635
13.004833333333334,65.16766315789472
13.10775,65.26991666666666
13.184633333333334,65.21926804123709
13.242016666666666,65.34713265306121
13.26395,65.54126262626264
13.31195,65.66425000000002
13.404366666666666,65.83368316831684
13.4109,66.01428431372551
13.481783333333333,66.03375728155338
13.53865,66.22136538461535
13.608783333333333,66.41092380952382
13.629916666666666,66.50422641509435
13.69905,66.72805607476636
13.707916666666666,67.04722222222222
13.778533333333334,67.2086880733945
13.83335,67.44519999999999
13.847116666666667,67.64788288288288
13.9036,67.96293750000001
13.99535,68.23274336283183
14.051633333333333,68.53501754385965
14.0848,68.78940869565218
14.14355,69.12160344827586
14.151366666666666,69.37416239316241
14.232166666666666,69.65946610169493
14.289133333333334,69.88865546218486
14.348733333333334,70.25745000000003
14.380516666666667,70.60132231404958
14.4407,70.96978688524588
14.528383333333334,71.37147154471543
14.677416666666666,71.83920967741929
14.824766666666667,72.36840799999995
17.3172,71.88707142857136
17.58405,71.42456692913383
17.6111,71.06012499999997
17.883266666666668,70.6737751937984
17.915683333333334,70.34261538461539
18.183583333333335,70.04606870229009
18.2126,69.7838636363636
18.331383333333335,69.54564661654132
18.45415,69.15212686567166
18.501133333333332,68.79202222222226
18.518466666666665,68.64801470588237
18.61255,68.19980291970806
18.661583333333333,68.08510144927536
18.81126666666667,68.01402158273382
18.83428333333333,67.94440714285714
18.943183333333334,68.08008510638298
18.982066666666668,68.07260563380284
19.04125,67.6807272727273
19.12775,67.39455555555556
19.16968333333333,67.12898620689656
19.27005,66.71501369863013
19.27701666666667,66.77916326530615
19.464083333333335,66.8719662162163
19.571366666666666,66.97671812080547
19.627766666666666,66.57832666666665
19.760883333333332,66.7223046357616
19.91,66.90251315789472
19.96525,67.16742483660127
20.004766666666665,67.58038311688307
20.0066,67.72441290322584
20.151233333333334,67.9137307692308
20.28548333333333,67.52368152866241
20.34561666666667,67.75073417721521
20.4935,68.01088050314463
20.663433333333334,68.14393124999998
20.86115,67.77450931677016
21.362283333333334,67.40993827160493
22.266083333333334,67.50532515337417
23.328316666666666,67.2499085365854
23.34005,66.98203636363637
23.6301,66.79519277108433
23.631533333333334,66.6104610778443
23.78345,66.44998809523814
23.98385,66.33600591715982
24.2532,66.05751176470592
24.277916666666666,65.99183625730996
24.362183333333334,66.00135465116281
24.571233333333332,65.98065895953755
24.80685,66.02845977011495
24.8178,66.06087428571426
24.945816666666666,65.88675568181816
25.015583333333332,65.62599435028245
25.14905,65.41548314606739
25.255366666666667,65.51630167597762
25.344433333333335,65.37103888888883
25.3644,65.26011602209945
25.371133333333333,65.29355494505494
25.463683333333332,65.43746448087431
25.529116666666667,65.48997282608698
25.58315,65.64203783783788
25.611416666666667,65.64045698924734
25.80275,65.6497914438503
25.8306,65.77351595744692
25.87375,65.96048148148158
25.986416666666667,66.12811052631587
26.0177,66.35618848167549
26.087616666666666,66.44840104166676
26.105733333333333,66.54667875647668
26.126133333333332,66.72383505154639
26.1418,66.88411794871796
26.303116666666668,67.04110714285714
26.311633333333333,67.3006598984772
26.409983333333333,67.48233838383835
26.45425,67.72778391959802
26.470666666666666,67.97373000000006
26.565683333333332,68.19554228855728
26.61065,68.4780346534654
26.639433333333333,68.71919704433498
26.76575,69.01609313725484
26.982516666666665,69.44836585365854
27.167166666666667,69.5819708737864
27.196516666666668,69.8315217391304
27.312616666666667,69.95586057692302
27.4245,70.21392344497609
27.461716666666668,70.33021904761905
27.610916666666668,70.4404028436019
28.062,70.6300235849057
28.1854,70.7117136150235
28.322533333333332,70.87784112149532
28.3345,70.9526976744186
28.9263,71.14493518518518
29.0754,71.33052073732716
30.2897,71.03505963302752
30.460533333333334,70.74198630136988
30.528416666666665,70.47200000000001
30.655716666666667,70.235407239819
30.91015,70.26670270270266
30.948116666666667,69.980399103139
31.08495,69.7952723214286
31.153583333333334,69.61137777777772
31.187533333333334,69.35153097345129
31.230733333333333,69.42669603524227
31.257616666666667,69.54276315789471
31.303433333333334,69.31516593886468
31.55375,69.4644652173913
31.559516666666667,69.39044155844154
31.5657,69.53693103448275
31.593616666666666,69.38636480686701
31.860616666666665,69.58315384615392
32.03216666666667,69.6300808510639
32.18268333333334,69.46127542372882
32.21965,69.80886075949361
32.23883333333333,69.96780672268906
32.491216666666666,70.29482845188276
32.5077,70.64271249999994
32.5297,70.81098755186721
32.54853333333333,71.14444628099173
32.564766666666664,71.35948971193415
32.64078333333333,71.68902459016395
32.920683333333336,71.94457142857144
33.095333333333336,71.90639430894302
33.13675,71.95959919028347
33.2804,72.25909677419352
33.94343333333333,72.38430120481928
34.09153333333333,72.50403600000001
34.23968333333333,72.61837450199205
34.38778333333333,72.72736904761905
34.5359,72.83108695652174
34.89373333333333,72.97912992125983
35.04188333333333,73.12163921568626
35.319516666666665,72.92082031249998
35.383066666666664,72.71888326848246
35.40768333333333,72.59307751937982
35.52563333333333,72.41830501930498
35.585566666666665,72.27646538461535
35.605783333333335,72.11021455938692
35.69721666666667,72.01676717557253
36.03723333333333,71.94307604562738
36.11415,71.85762500000001
36.22385,71.81070943396229
36.3499,71.79179699248128
36.365883333333336,71.75643820224727
36.41943333333333,71.7039813432836
36.48726666666666,71.65029739776949
36.657466666666664,71.64360370370368
36.66363333333334,71.65896309963101
36.71465,71.6359742647059
36.78385,71.61185714285712
36.94735,71.3737372262774
37.01123333333334,71.38036000000002
37.091833333333334,71.38814130434787
37.10628333333333,71.42700722021661
37.25953333333333,71.44330935251799
37.3192,71.47995698924736
37.3966,71.51684642857143
37.57625,71.58382918149465
37.61495,71.35275177304973
37.65435,71.48835689045944
37.7169,71.54922535211277
37.779383333333335,71.6114105263158
37.84936666666667,71.67209790209793
37.910916666666665,71.85806968641118
38.076683333333335,71.94573958333332
38.149633333333334,72.03235986159171
38.161516666666664,72.05666206896558
38.28726666666667,71.83226116838485
38.30895,71.81885958904117
38.368066666666664,71.842914675768
38.52016666666667,71.86382312925174
38.666333333333334,71.88040677966106
38.814366666666665,71.89308783783787
38.963633333333334,71.90215824915822
39.11038333333333,71.90714429530205
39.2536,71.90738127090302
39.61335,71.94622000000004
39.760783333333336,71.98095681063126
39.908233333333335,72.01163245033115
40.05566666666667,72.03828052805281
40.203116666666666,72.0609473684211
40.34053333333333,71.87845901639348
40.5699,71.94072549019619
40.642583333333334,71.78625407166129
40.71735,71.84466233766233
40.94611666666667,71.71806472491909
41.182883333333336,71.57290645161288
41.45745,71.51447909967845
41.48206666666667,71.39637500000003
41.75906666666667,71.36473801916935
41.77888333333333,71.27271974522294
41.85675,71.15407301587297
41.944766666666666,71.03861392405064
42.05521666666667,71.033
42.174216666666666,70.94466981132072
42.2419,70.85547962382446
42.30453333333333,70.83407812500009
42.35601666666667,70.85422741433017
42.46921666666667,70.79145031055901
42.54058333333333,70.72835294117648
42.617733333333334,70.73473148148145
42.77498333333333,70.69857230769227
42.992866666666664,70.53931288343556
43.0597,70.56611926605501
43.21515,70.56706707317065
43.36196666666667,70.61834650455927
43.449466666666666,70.64509090909097
43.51898333333333,70.67064350453171
43.72201666666667,70.76707831325302
43.76051666666667,70.81913213213213
43.81791666666667,70.87186826347296
43.968516666666666,70.94899402985065
44.06675,71.02495535714287
44.223483333333334,71.11951038575673
44.334466666666664,71.23283136094675
44.48185,71.25353097345132
44.5231,71.30307647058821
44.64836666666667,71.44075953079178
44.67406666666667,71.48670175438589
44.817566666666664,71.52831195335276
45.013616666666664,71.66968313953491
45.18,71.74455942028987
45.33711666666667,71.81733815028903
45.486583333333336,71.88671181556201
47.89221666666667,71.77839080459773
48.18425,71.69222063037247
48.4841,71.6293571428571
48.49895,71.45992877492876
48.720933333333335,71.43968181818181
48.72763333333333,71.33443909348446
48.9151,71.2045677966102
49.028483333333334,71.21212957746484
49.0548,71.08517134831465
49.15153333333333,71.0813669467787
49.22291666666667,70.9836508379888
49.30051666666667,70.84233147632315
49.36686666666667,70.7651666666667
49.4435,70.70581717451518
49.44871666666667,70.72898618784521
49.589733333333335,70.6053085399448
49.688233333333336,70.46357417582408
49.75011666666666,70.56417534246563
49.7571,70.60649453551906
49.8992,70.6457329700272
49.89983333333333,70.76446195652164
49.93376666666666,70.61334417344169
50.2427,70.49008648648643
50.31055,70.56760916442042
50.32503333333333,70.7049731182795
50.476733333333335,70.74396246648791
50.5486,70.58715775401065
50.64045,70.6257733333333
51.0096,70.69648404255321
51.15785,70.73734217506629
51.21426666666667,70.58203439153432
51.30611666666667,70.6200580474934
51.353766666666665,70.64572368421048
51.45438333333333,70.68046981627296
51.61963333333333,70.77379319371728
51.792316666666665,70.60652480417757
51.81225,70.67096875000004
51.96051666666666,70.73220259740262
52.108783333333335,70.79025129533673
52.189933333333336,70.89294573643406
52.25705,70.94743041237109
52.333483333333334,71.01985861182513
52.36185,71.12196666666664
52.61931666666667,71.20545524296674
52.76756666666667,71.28568367346935
53.39436666666667,71.20058269720099
53.457116666666664,71.07468020304557
53.9625,71.00085316455691
54.120866666666664,70.89292171717167
54.26165,70.78588413098232
54.31633333333333,70.67510050251254
54.37243333333333,70.57332080200499
54.551383333333334,70.51496499999998
54.913133333333334,70.45752119700747
54.92008333333333,70.41697263681591
55.16948333333333,70.32382630272953
55.21731666666667,70.28349504950491
55.22665,70.24893580246912
55.4028,70.19138423645317
55.447,70.28802457002455
55.4816,70.41379901960784
55.5018,70.39516381418088
55.53135,70.37960731707312
55.53255,70.36150608272501
55.651633333333336,70.35624514563102
55.692766666666664,70.23255690072632
55.69975,70.23818840579709
55.8378,70.25979759036137
55.853516666666664,70.16043028846148
55.9989,70.19029496402872
56.01208333333334,70.22363636363642
56.1386,70.31240095465397
56.14825,70.36168095238094
56.162216666666666,70.40906175771968
56.2972,70.47637440758291
56.3121,70.54101182033095
56.32403333333333,70.70987028301883
56.64488333333333,70.7441294117647
56.655,70.76167136150235
56.8026,70.92713348946135
57.01445,70.98908177570088
57.01825,71.01009557109552
57.053383333333336,71.05917906976738
57.09195,70.91670765661257
57.16158333333333,70.97538657407407
57.3118,71.03150808314079
57.462,71.08508755760367
57.4631,70.97206206896558
57.474783333333335,70.98719036697254
57.8102,71.02541189931355
58.48106666666666,71.13251826484023
58.70568333333333,71.09908883826881
58.8165,71.22854772727274
59.234116666666665,71.22157596371882
59.49175,71.10555882352945
59.7957,70.96063656884876
59.822383333333335,70.82683108108107
59.90463333333334,70.86626966292124
59.990433333333335,70.87221300448428

==> Figures/data_for_plots/aco-n50-time.csv <==
time,value
0,57.927
0.0502,36.7865
0.13995,46.302
0.19446666666666668,39.55
0.29495,44.7636
0.42966666666666664,42.978
0.43378333333333335,47.36942857142857
0.4452833333333333,43.888
0.45038333333333336,42.88366666666666
0.60765,41.521100000000004
0.6085333333333334,40.11145454545455
0.7359,43.509583333333346
0.7505333333333334,44.147615384615385
0.7929,42.437071428571436
0.8429,42.19566666666667
0.85035,40.7635625
0.9337166666666666,39.75641176470588
0.9412166666666667,42.222944444444444
0.9961,44.599789473684204
1.0425333333333333,44.913050000000005
1.1411666666666667,47.30761904761906
1.1566833333333333,49.11995454545456
1.19365,48.65313043478261
1.37185,50.379333333333335
1.4205666666666668,49.078319999999984
1.42755,51.16238461538462
1.4442333333333333,52.73251851851851
1.4495,54.76228571428572
1.4570166666666666,56.46510344827587
1.4915166666666666,56.49329999999999
1.57125,55.383451612903244
1.5736666666666668,56.99684375
1.5762166666666666,56.417575757575754
1.58175,57.241
1.6035333333333333,58.58831428571428
1.6679666666666666,59.674194444444446
1.7394666666666667,60.83291891891892
1.8120333333333334,62.028947368421065
1.8600333333333334,63.49507692307692
1.8781333333333334,64.71135
1.8838666666666666,65.83536585365854
1.8907666666666667,66.92671428571427
2.008183333333333,68.32862790697673
2.0296,69.37963636363635
2.0688166666666667,70.33653333333332
2.1763166666666667,71.48489130434781
2.3197,72.70085106382976
2.5561666666666665,74.13672916666667
2.8168,74.9158163265306
3.0445333333333333,76.82253999999999
5.758816666666666,75.70882352941175
5.891366666666666,74.76671153846151
5.903366666666667,73.86094339622639
6.440616666666667,72.8491111111111
6.677533333333334,72.04992727272725
6.762883333333333,71.39301785714281
6.775066666666667,70.73803508771927
6.833516666666666,70.17894827586207
6.9589,70.52810169491525
7.16755,70.31303333333334
7.1901,70.13806557377048
7.24635,69.31751612903227
7.342783333333333,70.01634920634922
7.439116666666667,70.15881250000001
7.645383333333333,71.18601538461539
7.706183333333334,72.1045
7.734766666666666,71.73452238805969
7.8883833333333335,71.51183823529414
8.0828,72.68563768115942
8.215516666666666,73.94908571428572
8.399716666666666,74.78759154929575
8.4385,75.91188888888888
8.459866666666667,76.93168493150682
8.519166666666667,77.83682432432431
8.880183333333333,78.94709333333331
9.393083333333333,79.8408947368421
11.421666666666667,79.36387012987012
11.491966666666666,78.81215384615385
11.719666666666667,78.45992405063294
11.783533333333333,78.03626250000002
11.930083333333334,77.72238271604938
12.006083333333333,76.8613170731707
12.018483333333334,76.6450361445783
12.0409,75.85997619047617
12.13775,75.62389411764705
12.224,74.99151162790695
12.239566666666667,74.89856321839078
12.2859,74.77247727272726
12.309566666666667,74.67807865168537
12.358066666666666,74.2271111111111
12.402266666666666,73.76023076923073
12.43425,73.70393478260871
12.5466,73.65976344086023
12.582233333333333,73.69940425531917
12.585266666666667,73.68848421052627
12.60005,73.58443750000004
12.60945,73.59242268041238
12.734383333333334,73.6222040816327
12.843366666666666,73.6678484848485
12.889283333333333,73.83996000000002
12.895183333333334,73.81967326732675
12.917033333333332,73.99464705882356
13.03745,74.19633980582525
13.042883333333334,74.25470192307688
13.138283333333334,74.38271428571426
13.176616666666666,74.51240566037734
13.324883333333334,74.7144392523364
13.33405,75.01854629629631
13.340216666666667,75.13857798165135
13.3606,75.2830454545455
13.473183333333333,75.5138918918919
13.48215,75.87154464285717
13.4885,76.0119911504425
13.5935,76.20592982456144
13.657333333333334,76.46563478260872
13.741566666666667,76.68569827586204
13.770566666666667,77.00726495726494
13.776866666666667,77.40653389830506
13.79405,77.64510084033614
13.918433333333333,78.01980833333334
13.942533333333333,78.32231404958678
13.963216666666666,78.54963934426227
14.06685,78.91428455284552
14.090366666666666,79.2706612903226
14.238583333333333,79.69102400000006
14.386616666666667,80.11080158730158
16.848833333333335,79.54840157480314
16.910533333333333,79.01592968750005
17.14625,78.60473643410855
17.169616666666666,78.13599230769238
17.212183333333332,77.68827480916033
17.295183333333334,77.29259848484848
17.5134,76.92415789473681
17.59405,76.6697462686567
17.616816666666665,76.28323703703704
17.65935,75.98930147058826
17.7419,75.74308759124094
17.912333333333333,75.42768840579708
17.96078333333333,75.20438129496407
18.037766666666666,75.0918642857143
18.18445,74.97636879432623
18.220916666666668,74.59519718309862
18.290633333333332,74.24781118881124
18.421316666666666,74.09854861111111
18.4382,73.78524137931038
18.467916666666667,73.72374657534249
18.483933333333333,73.67646258503399
18.718116666666667,73.58782432432432
18.72865,73.37043624161069
18.76321666666667,73.36476000000003
18.86135,73.13866887417223
18.876433333333335,72.9847565789474
18.89045,72.64510457516339
19.01225,72.61625324675333
19.059983333333335,72.66596129032258
19.138983333333332,72.75187179487182
19.302866666666667,72.77023566878981
19.354283333333335,72.87128481012655
19.390416666666667,72.8588805031446
19.582583333333332,72.98271875
19.644683333333333,73.12190683229811
19.8172,73.26615432098762
20.159483333333334,73.53469938650304
20.74895,74.07663414634146
22.847916666666666,73.74023030303033
22.91945,73.42768072289155
22.99615,73.1509401197605
23.145083333333332,72.92884523809525
23.289766666666665,72.70485798816566
23.65995,72.60824117647057
23.84465,72.46514035087718
23.880016666666666,72.39402906976746
23.954033333333335,72.3450404624277
24.084733333333332,72.14548275862067
24.1537,72.05709142857138
24.181916666666666,72.03598295454543
24.187033333333332,72.01825988700564
24.30325,71.95373033707864
24.399283333333333,71.86748044692735
24.400166666666667,71.86086111111109
24.449416666666668,71.57288950276245
24.48125,71.60021978021975
24.48335,71.62655737704912
24.5898,71.39034239130429
24.603433333333335,71.40259459459455
24.6141,71.16019354838708
24.850966666666668,70.9900053475936
25.005183333333335,70.87054255319148
25.02755,70.86471428571426
25.06105,70.77147894736841
25.107083333333332,70.68345026178012
25.177,70.722953125
25.264333333333333,70.89181865284975
25.316516666666665,71.07505154639173
25.32656666666667,71.1568871794872
25.337516666666666,71.13978571428574
25.476,71.2657766497462
25.490933333333334,71.42065656565657
25.530216666666668,71.46398994974876
25.609666666666666,71.67679000000001
25.625466666666668,71.80218407960199
25.640383333333332,71.98029702970297
25.705783333333333,72.16656650246303
25.93188333333333,72.37175980392156
25.938916666666668,72.59948292682925
25.946766666666665,72.75696116504852
26.08185,72.99655555555556
26.314866666666667,73.25699038461534
26.789283333333334,73.65625837320579
26.97695,74.12139523809527
27.1114,74.38599526066349
27.14675,74.65786320754717
29.384033333333335,74.3602863849765
30.018116666666668,74.04934579439256
30.051983333333332,73.75770232558142
30.245666666666665,73.5205138888889
30.392733333333332,73.34830414746547
30.434733333333334,73.16627522935781
30.501133333333332,73.11809589041097
30.594266666666666,72.91494090909087
30.65035,72.97616289592756
30.6756,72.68015765765772
30.73368333333333,72.72032735426009
30.897133333333333,72.49214732142859
30.961983333333333,72.59544888888891
31.032383333333332,72.71686725663713
31.03495,72.54928634361227
31.045783333333333,72.64973245614028
31.07005,72.56691266375546
31.07855,72.39179999999999
31.083866666666665,72.52190476190472
31.19185,72.72453448275866
31.3423,72.91867381974244
31.44825,72.92516239316237
31.526483333333335,73.14596595744676
31.543683333333334,73.17858050847458
31.5731,73.38657805907175
31.574666666666666,73.1717100840336
31.586516666666668,73.35882426778245
31.72145,73.56406666666669
32.029983333333334,73.83924896265559
32.04335,74.05188429752063
32.178333333333335,74.32338683127577
32.18633333333333,74.55362704918035
32.3093,74.92677551020411
32.5451,75.19522357723575
32.608016666666664,75.55703238866401
34.83898333333333,75.3246491935484
34.89318333333333,75.10305622489957
35.1302,74.94191599999999
35.164116666666665,74.79137450199198
35.275083333333335,74.62985317460318
35.39333333333333,74.49356126482209
35.61318333333333,74.33483858267712
35.675666666666665,74.27016078431379
35.70081666666667,74.1698515625
35.76788333333333,74.03029961089496
35.783433333333335,73.95493023255811
35.98085,73.92478764478767
36.00118333333333,73.85818846153842
36.06135,73.77085823754787
36.0803,73.72743511450388
36.29775,73.69196958174906
36.369283333333335,73.63835227272723
36.3754,73.62498113207545
36.422333333333334,73.62123308270682
36.605666666666664,73.61842696629216
36.672066666666666,73.63435820895523
36.674,73.61272862453531
36.82426666666667,73.60556666666668
36.8848,73.63046125461261
36.910383333333336,73.65811029411762
36.98005,73.70464468864465
37.12983333333333,73.74645985401455
37.19043333333333,73.80078909090912
37.2162,73.8608007246377
37.42713333333333,73.92987725631767
37.44025,74.00194964028778
37.4877,74.08265232974908
37.51336666666667,74.16874999999997
37.57745,74.24951245551603
37.813766666666666,74.36285106382978
41.377583333333334,74.20674911660785
41.454883333333335,74.06442605633806
41.53765,73.94311929824563
41.6951,73.85470629370627
41.75196666666667,73.7423414634146
41.8083,73.61075694444449
41.834783333333334,73.51976816608995
41.84675,73.43291724137924
41.95795,73.31687972508588
42.05056666666667,73.23537671232872
42.1334,73.17391126279864
42.1418,73.11560884353744
42.231433333333335,72.94048135593223
42.269466666666666,72.87484797297297
42.44493333333333,72.8446767676768
42.4476,72.81626510067107
42.63753333333333,72.80831438127088
42.724983333333334,72.79887333333335
42.80996666666667,72.71044850498342
42.82803333333333,72.59287086092716
42.94586666666667,72.63082838283835
43.036,72.65056578947366
43.118883333333336,72.68890491803285
43.12206666666667,72.72861111111109
43.25695,72.79384364820844
43.34246666666667,72.84294480519479
43.563183333333335,72.93447572815533
43.58181666666667,72.99633548387092
43.58265,73.05894212218642
43.6562,73.1510416666666
43.813516666666665,73.25848242811497
43.87656666666667,73.3752579617835
43.969116666666665,73.50901269841265
47.49961666666667,73.36332594936705
47.55063333333333,73.22489905362775
47.627633333333335,73.10420440251578
47.79983333333333,73.01576802507834
47.85908333333333,72.90629062500005
47.93236666666667,72.8135046728972
47.94685,72.7249627329193
48.22463333333334,72.65662848297215
48.240566666666666,72.50025925925924
48.24865,72.43843384615381
48.35958333333333,72.39416564417186
48.4149,72.30186238532114
48.65455,72.2817408536585
48.71568333333333,72.2147872340426
48.86005,72.15880000000001
48.87501666666667,72.15125981873108
48.900016666666666,72.14924397590362
48.945766666666664,72.15231531531532
49.148266666666665,72.1345119760479
49.1697,72.09145970149255
49.1757,72.10814880952385
49.34778333333333,72.12664391691402
49.39075,72.15227810650882
49.46398333333333,72.19015634218285
49.53471666666667,72.23813529411767
53.4918,72.10536070381237
53.548883333333336,71.98029824561395
53.625816666666665,71.87157142857143
53.78863333333334,71.79105232558135
53.843,71.69013043478263
53.92405,71.60598843930632
53.94011666666667,71.5260201729106
54.21861666666667,71.46487356321829
54.23831666666667,71.40837249283662
54.259033333333335,71.32673999999999
54.34585,71.28631623931626
54.532983333333334,71.27932670454544
54.56196666666666,71.22189801699722
54.644616666666664,71.20448587570628
54.71345,71.1585943661973
54.87721666666667,71.1546488764045
54.9475,71.16045658263302
55.01428333333333,71.15202793296086
55.14585,71.11058495821722
55.1781,71.12917777777783
55.19156666666667,71.15079224376731
55.317116666666664,71.16504143646412
55.399966666666664,71.19303856749312
55.480866666666664,71.23362362637356
55.49248333333333,71.27677260273965

==> Figures/data_for_plots/aco.csv <==
nodes,value
10,62.799492537313434
25,70.26017427385898
50,71.27677260273973
100,71.19592513368991

==> Figures/data_for_plots/gossips-fail.csv <==
nodes,value
10,91.27906153846152
25,106.92545273631842
50,104.56311356466873
100,110.33030369127526

==> Figures/data_for_plots/gossips.csv <==
nodes,value
10,106.35183116883117
25,107.34067914438502
50,108.14053103448272
100,103.68229888712247

==> Figures/data_for_plots/messages-per-request/aco-n100-time-average.csv <==
time,value
0,8.93945312500002
0.00005,8.93945312500002
0.0053,8.93945312500002
0.005933333333333333,8.93945312500002
0.006366666666666666,8.93945312500002
0.0081,8.93945312500002
0.053516666666666664,8.93945312500002
0.05745,8.93945312500002
0.06533333333333333,8.93945312500002
0.07568333333333334,8.93945312500002
0.16686666666666666,8.93945312500002
0.16701666666666667,8.93945312500002
0.17066666666666666,8.93945312500002
0.17358333333333334,8.93945312500002
0.17731666666666668,8.93945312500002
0.22066666666666668,8.93945312500002
0.22678333333333334,8.93945312500002
0.3338,8.93945312500002
0.3392833333333333,8.93945312500002
0.3438833333333333,8.93945312500002
0.39116666666666666,8.93945312500002
0.4016,8.93945312500002
0.5004666666666666,8.93945312500002
0.5032333333333333,8.93945312500002
0.5052666666666666,8.93945312500002
0.5062166666666666,8.93945312500002
0.5090166666666667,8.93945312500002
0.5543166666666667,8.93945312500002
0.5793666666666667,8.93945312500002
0.66725,8.93945312500002
0.6673666666666667,8.93945312500002
0.6709,8.93945312500002
0.6721666666666667,8.93945312500002
0.6732166666666667,8.93945312500002
0.6736333333333333,8.93945312500002
0.721,8.93945312500002
0.7210833333333333,8.93945312500002
0.7254666666666667,8.93945312500002
0.7265833333333334,8.93945312500002
0.7348833333333333,8.93945312500002
0.7412666666666666,8.93945312500002
0.8340666666666666,8.93945312500002
0.8348833333333333,8.93945312500002
0.8376333333333333,8.93945312500002
0.83775,8.93945312500002
0.8391,8.93945312500002
0.8406,8.93945312500002
0.88785,8.93945312500002
0.8884666666666666,8.93945312500002
0.8886833333333334,8.93945312500002
0.8915833333333333,8.93945312500002
0.8994166666666666,8.93945312500002
0.9053333333333333,8.93945312500002
0.9159166666666667,8.93945312500002
1.0010333333333334,8.93945312500002
1.0045166666666667,8.93945312500002
1.0067833333333334,8.93945312500002
1.0115666666666667,8.93945312500002
1.0527833333333334,8.93945312500002
1.0546,8.93945312500002
1.0592,8.93945312500002
1.0648166666666667,8.93945312500002
1.0662333333333334,8.93945312500002
1.0796666666666668,8.93945312500002
1.14635,8.93945312500002
1.1677166666666667,8.93945312500002
1.1714166666666668,8.93945312500002
1.1714333333333333,8.93945312500002
1.1728,8.93945312500002
1.17425,8.93945312500002
1.2138833333333334,8.93945312500002
1.2253,8.93945312500002
1.22675,8.93945312500002
1.2365833333333334,8.93945312500002
1.2377,8.93945312500002
1.2503166666666667,8.93945312500002
1.2701666666666667,8.93945312500002
1.3055166666666667,8.93945312500002
1.3070333333333333,8.93945312500002
1.3072166666666667,8.93945312500002
1.3344333333333334,8.93945312500002
1.3375,8.93945312500002
1.3392166666666667,8.93945312500002
1.3414666666666666,8.93945312500002
1.3440666666666667,8.93945312500002
1.3695333333333333,8.93945312500002
1.3698,8.93945312500002
1.3709666666666667,8.93945312500002
1.37155,8.93945312500002
1.3722,8.93945312500002
1.3736166666666667,8.93945312500002
1.3744666666666667,8.93945312500002
1.37675,8.93945312500002
1.3776666666666666,8.93945312500002
1.3783666666666667,8.93945312500002
1.3856666666666666,8.93945312500002
1.3879333333333332,8.93945312500002
1.3901666666666668,8.93945312500002
1.3911833333333334,8.93945312500002
1.3924333333333334,8.93945312500002
1.39305,8.93945312500002
1.3935166666666667,8.93945312500002
1.39415,8.93945312500002
1.3947833333333333,8.93945312500002
1.3967333333333334,8.93945312500002
1.3990166666666666,8.93945312500002
1.40455,8.93945312500002
1.40585,8.93945312500002
1.4078666666666666,8.93945312500002
1.4141333333333332,8.93945312500002
1.4432,8.93945312500002
1.4436833333333334,8.93945312500002
1.4442,8.93945312500002
1.4510666666666667,8.93945312500002
1.4523333333333333,8.93945312500002
1.4574166666666666,8.93945312500002
1.4718333333333333,8.93945312500002
1.4812,8.93945312500002
1.6170333333333333,8.93945312500002
1.6257,8.93945312500002
1.6367,8.93945312500002
1.6419166666666667,8.93945312500002
1.68725,8.93945312500002
1.6885333333333334,8.93945312500002
1.6916333333333333,8.93945312500002
1.7546833333333334,8.93945312500002
1.7851166666666667,8.93945312500002
1.8021333333333334,8.93945312500002
1.8556333333333332,8.93945312500002
1.8916666666666666,8.93945312500002
1.90285,8.93945312500002
1.9373833333333332,8.93945312500002
1.94175,8.93945312500002
2.00565,8.93945312500002
2.0338,8.93945312500002
2.03755,8.93945312500002
2.0399833333333333,8.93945312500002
2.044383333333333,8.93945312500002
2.1092333333333335,8.93945312500002
2.2181333333333333,8.93945312500002
2.30755,8.93945312500002
2.3152833333333334,8.93945312500002
2.318566666666667,8.93945312500002
2.3248333333333333,8.93945312500002
2.3284833333333332,8.93945312500002
2.3367,8.93945312500002
2.3411666666666666,8.93945312500002
2.3537666666666666,8.93945312500002
2.3614333333333333,8.93945312500002
2.4301,8.93945312500002
2.4716666666666667,8.93945312500002
2.473516666666667,8.93945312500002
2.47565,8.93945312500002
2.49945,8.93945312500002
2.60975,8.93945312500002
2.6112166666666665,8.93945312500002
2.6198166666666665,8.93945312500002
2.6280166666666664,8.93945312500002
2.6511,8.93945312500002
2.67625,8.93945312500002
2.6799833333333334,8.93945312500002
2.7455,8.93945312500002
2.7458666666666667,8.93945312500002
2.7499833333333332,8.93945312500002
2.7549,8.93945312500002
2.761066666666667,8.93945312500002
2.7629,8.93945312500002
2.7826166666666667,8.93945312500002
2.7851166666666667,8.93945312500002
2.8051833333333334,8.93945312500002
2.9036,8.93945312500002
2.9059166666666667,8.93945312500002
2.9064,8.93945312500002
2.9078833333333334,8.93945312500002
2.92035,8.93945312500002
2.9301833333333334,8.93945312500002
3.0495,8.93945312500002
3.05055,8.93945312500002
3.0518833333333335,8.93945312500002
3.05255,8.93945312500002
3.05385,8.93945312500002
3.06605,8.93945312500002
3.0753166666666667,8.93945312500002
3.1206833333333335,8.93945312500002
3.1959,8.93945312500002
3.200816666666667,8.93945312500002
3.21395,8.93945312500002
3.293283333333333,8.93945312500002
3.34365,8.93945312500002
3.3627166666666666,8.93945312500002
3.42675,8.93945312500002
3.48525,8.93945312500002
3.6434166666666665,8.93945312500002
4.254166666666666,8.93945312500002
4.40915,8.93945312500002
4.620316666666667,8.93945312500002
6.001383333333333,8.93945312500002
6.0015,8.93945312500002
6.004866666666667,8.93945312500002
6.00505,8.93945312500002
6.006166666666667,8.93945312500002
6.00785,8.93945312500002
6.055116666666667,8.93945312500002
6.058783333333333,8.93945312500002
6.0668,8.93945312500002
6.075616666666667,8.93945312500002
6.168216666666667,8.93945312500002
6.168283333333333,8.93945312500002
6.171383333333333,8.93945312500002
6.1718166666666665,8.93945312500002
6.1729,8.93945312500002
6.174666666666667,8.93945312500002
6.22195,8.93945312500002
6.2255666666666665,8.93945312500002
6.233583333333334,8.93945312500002
6.241933333333333,8.93945312500002
6.334983333333334,8.93945312500002
6.335066666666667,8.93945312500002
6.338333333333333,8.93945312500002
6.338566666666667,8.93945312500002
6.3398,8.93945312500002
6.341466666666666,8.93945312500002
6.38875,8.93945312500002
6.39235,8.93945312500002
6.4005,8.93945312500002
6.408683333333333,8.93945312500002
6.50175,8.93945312500002
6.502183333333333,8.93945312500002
6.50505,8.93945312500002
6.505433333333333,8.93945312500002
6.50655,8.93945312500002
6.508383333333334,8.93945312500002
6.551516666666667,8.93945312500002
6.555633333333334,8.93945312500002
6.559183333333333,8.93945312500002
6.567183333333333,8.93945312500002
6.575333333333333,8.93945312500002
6.668583333333333,8.93945312500002
6.668866666666666,8.93945312500002
6.67215,8.93945312500002
6.6722,8.93945312500002
6.6734333333333336,8.93945312500002
6.67625,8.93945312500002
6.708166666666667,8.93945312500002
6.71525,8.93945312500002
6.7195833333333335,8.93945312500002
6.72255,8.93945312500002
6.72645,8.93945312500002
6.732783333333333,8.93945312500002
6.734566666666667,8.93945312500002
6.737033333333334,8.93945312500002
6.74325,8.93945312500002
6.83565,8.93945312500002
6.837366666666667,8.93945312500002
6.839783333333333,8.93945312500002
6.841216666666667,8.93945312500002
6.842,8.93945312500002
6.842333333333333,8.93945312500002
6.8535,8.93945312500002
6.865683333333333,8.93945312500002
6.8714,8.93945312500002
6.873116666666666,8.93945312500002
6.874016666666667,8.93945312500002
6.877516666666667,8.93945312500002
6.877866666666667,8.93945312500002
6.883066666666667,8.93945312500002
6.88755,8.93945312500002
6.888833333333333,8.93945312500002
6.8903,8.93945312500002
6.890533333333333,8.93945312500002
6.891916666666667,8.93945312500002
6.892883333333334,8.93945312500002
6.8935,8.93945312500002
6.894083333333334,8.93945312500002
6.89535,8.93945312500002
6.897433333333334,8.93945312500002
6.903466666666667,8.93945312500002
6.905116666666666,8.93945312500002
6.9065666666666665,8.93945312500002
6.911033333333333,8.93945312500002
6.945766666666667,8.93945312500002
6.9471,8.93945312500002
7.00395,8.93945312500002
7.00495,8.93945312500002
7.005583333333333,8.93945312500002
7.0068166666666665,8.93945312500002
7.008766666666666,8.93945312500002
7.008983333333333,8.93945312500002
7.031516666666667,8.93945312500002
7.032166666666667,8.93945312500002
7.03255,8.93945312500002
7.033183333333334,8.93945312500002
7.0387,8.93945312500002
7.0389333333333335,8.93945312500002
7.0395,8.93945312500002
7.043733333333333,8.93945312500002
7.0467,8.93945312500002
7.051816666666666,8.93945312500002
7.053383333333334,8.93945312500002
7.054,8.93945312500002
7.054483333333334,8.93945312500002
7.056016666666666,8.93945312500002
7.057016666666667,8.93945312500002
7.057616666666667,8.93945312500002
7.0583,8.93945312500002
7.059166666666667,8.93945312500002
7.05925,8.93945312500002
7.060983333333334,8.93945312500002
7.064016666666666,8.93945312500002
7.069566666666667,8.93945312500002
7.069816666666667,8.93945312500002
7.072433333333334,8.93945312500002
7.076516666666667,8.93945312500002
7.1135166666666665,8.93945312500002
7.1695166666666665,8.93945312500002
7.172516666666667,8.93945312500002
7.1734,8.93945312500002
7.1738333333333335,8.93945312500002
7.175883333333333,8.93945312500002
7.180183333333333,8.93945312500002
7.1893,8.93945312500002
7.1971,8.93945312500002
7.19895,8.93945312500002
7.199233333333333,8.93945312500002
7.201716666666667,8.93945312500002
7.20205,8.93945312500002
7.20875,8.93945312500002
7.2099,8.93945312500002
7.21065,8.93945312500002
7.2175,8.93945312500002
7.219733333333333,8.93945312500002
7.221566666666667,8.93945312500002
7.222833333333333,8.93945312500002
7.223633333333333,8.93945312500002
7.22575,8.93945312500002
7.2269,8.93945312500002
7.2270666666666665,8.93945312500002
7.2276,8.93945312500002
7.227966666666667,8.93945312500002
7.2292,8.93945312500002
7.236583333333333,8.93945312500002
7.2387,8.93945312500002
7.239566666666667,8.93945312500002
7.245783333333334,8.93945312500002
7.292716666666666,8.93945312500002
7.335566666666667,8.93945312500002
7.336033333333333,8.93945312500002
7.339083333333333,8.93945312500002
7.34055,8.93945312500002
7.34185,8.93945312500002
7.342183333333334,8.93945312500002
7.35815,8.93945312500002
7.365833333333334,8.93945312500002
7.36645,8.93945312500002
7.366883333333333,8.93945312500002
7.368366666666667,8.93945312500002
7.369916666666667,8.93945312500002
7.3736,8.93945312500002
7.37595,8.93945312500002
7.379766666666667,8.93945312500002
7.3856,8.93945312500002
7.38665,8.93945312500002
7.387066666666667,8.93945312500002
7.388633333333333,8.93945312500002
7.3895,8.93945312500002
7.389566666666667,8.93945312500002
7.3913166666666665,8.93945312500002
7.392516666666666,8.93945312500002
7.393133333333333,8.93945312500002
7.397466666666666,8.93945312500002
7.397633333333333,8.93945312500002
7.403416666666667,8.93945312500002
7.406066666666667,8.93945312500002
7.408283333333333,8.93945312500002
7.411433333333333,8.93945312500002
7.4915666666666665,8.93945312500002
7.591066666666666,8.93945312500002
7.683783333333333,8.93945312500002
7.6924166666666665,8.93945312500002
7.861983333333334,8.93945312500002
8.015733333333333,8.93945312500002
8.085283333333333,8.93945312500002
8.13805,8.93945312500002
8.191666666666666,8.93945312500002
8.192033333333333,8.93945312500002
8.1962,8.93945312500002
8.29325,8.93945312500002
8.297316666666667,8.93945312500002
8.2996,8.93945312500002
8.303933333333333,8.93945312500002
8.358166666666667,8.93945312500002
8.363183333333334,8.93945312500002
8.4091,8.93945312500002
8.433233333333334,8.93945312500002
8.434633333333334,8.93945312500002
8.4429,8.93945312500002
8.446366666666666,8.93945312500002
8.501416666666668,8.93945312500002
8.503966666666667,8.93945312500002
8.55285,8.93945312500002
8.5585,8.93945312500002
8.594516666666667,8.93945312500002
8.6604,8.93945312500002
8.6684,8.93945312500002
8.772316666666667,8.93945312500002
8.77705,8.93945312500002
8.786266666666666,8.93945312500002
8.7914,8.93945312500002
8.8206,8.93945312500002
9.012966666666667,8.93945312500002
9.052033333333334,8.93945312500002
9.076716666666666,8.93945312500002
9.084466666666666,8.93945312500002
9.088683333333334,8.93945312500002
9.098433333333332,8.93945312500002
9.09905,8.93945312500002
9.100116666666667,8.93945312500002
9.156783333333333,8.93945312500002
9.163316666666667,8.93945312500002
9.219283333333333,8.93945312500002
9.25765,8.93945312500002
9.3114,8.93945312500002
9.356383333333333,8.93945312500002
9.361483333333334,8.93945312500002
9.398283333333334,8.93945312500002
9.609183333333334,8.93945312500002
9.647416666666667,8.93945312500002
9.703383333333333,8.93945312500002
9.758716666666666,8.93945312500002
10.075766666666667,8.93945312500002
10.666633333333333,8.93945312500002
10.93055,8.93945312500002
11.559816666666666,8.93945312500002
11.7267,8.93945312500002
11.8358,8.93945312500002
11.836083333333333,8.93945312500002
11.839183333333333,8.93945312500002
11.8406,8.93945312500002
11.842066666666666,8.93945312500002
11.889433333333333,8.93945312500002
11.909166666666666,8.93945312500002
12.002533333333334,8.93945312500002
12.002816666666666,8.93945312500002
12.005716666666666,8.93945312500002
12.006066666666667,8.93945312500002
12.007516666666668,8.93945312500002
12.008783333333334,8.93945312500002
12.056116666666666,8.93945312500002
12.0679,8.93945312500002
12.076166666666667,8.93945312500002
12.169283333333333,8.93945312500002
12.17415,8.93945312500002
12.222866666666667,8.93945312500002
12.2269,8.93945312500002
12.242866666666666,8.93945312500002
12.336016666666668,8.93945312500002
12.336266666666667,8.93945312500002
12.385533333333333,8.93945312500002
12.3897,8.93945312500002
12.40015,8.93945312500002
12.401366666666666,8.93945312500002
12.409466666666667,8.93945312500002
12.49485,8.93945312500002
12.503,8.93945312500002
12.505983333333333,8.93945312500002
12.50925,8.93945312500002
12.556733333333334,8.93945312500002
12.570466666666666,8.93945312500002
12.6695,8.93945312500002
12.669733333333333,8.93945312500002
12.672666666666666,8.93945312500002
12.6732,8.93945312500002
12.674316666666666,8.93945312500002
12.676816666666667,8.93945312500002
12.682616666666666,8.93945312500002
12.684983333333333,8.93945312500002
12.723416666666667,8.93945312500002
12.727133333333333,8.93945312500002
12.73315,8.93945312500002
12.734866666666667,8.93945312500002
12.743683333333333,8.93945312500002
12.748116666666666,8.93945312500002
12.803466666666667,8.93945312500002
12.83975,8.93945312500002
12.841166666666666,8.93945312500002
12.842333333333332,8.93945312500002
12.8761,8.93945312500002
12.886,8.93945312500002
12.89005,8.93945312500002
12.893916666666666,8.93945312500002
12.901616666666667,8.93945312500002
12.909666666666666,8.93945312500002
12.952183333333334,8.93945312500002
13.003166666666667,8.93945312500002
13.0064,8.93945312500002
13.006483333333334,8.93945312500002
13.008833333333333,8.93945312500002
13.009133333333333,8.93945312500002
13.031333333333333,8.93945312500002
13.051433333333334,8.93945312500002
13.056833333333334,8.93945312500002
13.069233333333333,8.93945312500002
13.0734,8.93945312500002
13.076583333333334,8.93945312500002
13.148333333333333,8.93945312500002
13.170116666666667,8.93945312500002
13.170783333333333,8.93945312500002
13.17325,8.93945312500002
13.1737,8.93945312500002
13.175766666666666,8.93945312500002
13.205883333333333,8.93945312500002
13.20855,8.93945312500002
13.221033333333333,8.93945312500002
13.221933333333334,8.93945312500002
13.223016666666666,8.93945312500002
13.22345,8.93945312500002
13.22495,8.93945312500002
13.22575,8.93945312500002
13.226583333333334,8.93945312500002
13.229883333333333,8.93945312500002
13.2322,8.93945312500002
13.235066666666667,8.93945312500002
13.2354,8.93945312500002
13.241083333333334,8.93945312500002
13.242266666666668,8.93945312500002
13.243733333333333,8.93945312500002
13.245966666666666,8.93945312500002
13.247116666666667,8.93945312500002
13.248116666666666,8.93945312500002
13.250033333333333,8.93945312500002
13.297666666666666,8.93945312500002
13.317866666666667,8.93945312500002
13.33625,8.93945312500002
13.336616666666666,8.93945312500002
13.336716666666666,8.93945312500002
13.340383333333333,8.93945312500002
13.342616666666666,8.93945312500002
13.343083333333333,8.93945312500002
13.343583333333333,8.93945312500002
13.345466666666667,8.93945312500002
13.3477,8.93945312500002
13.35455,8.93945312500002
13.355116666666667,8.93945312500002
13.36525,8.93945312500002
13.367283333333333,8.93945312500002
13.368816666666667,8.93945312500002
13.370566666666667,8.93945312500002
13.370616666666667,8.93945312500002
13.371433333333334,8.93945312500002
13.374883333333333,8.93945312500002
13.3767,8.93945312500002
13.383133333333333,8.93945312500002
13.385916666666667,8.93945312500002
13.386266666666666,8.93945312500002
13.386933333333333,8.93945312500002
13.388,8.93945312500002
13.388733333333333,8.93945312500002
13.392683333333334,8.93945312500002
13.392833333333334,8.93945312500002
13.393483333333334,8.93945312500002
13.394566666666666,8.93945312500002
13.395416666666666,8.93945312500002
13.39635,8.93945312500002
13.398116666666667,8.93945312500002
13.4024,8.93945312500002
13.403416666666667,8.93945312500002
13.404383333333334,8.93945312500002
13.4069,8.93945312500002
13.4077,8.93945312500002
13.410133333333333,8.93945312500002
13.4744,8.93945312500002
13.480933333333333,8.93945312500002
13.5525,8.93945312500002
13.589083333333333,8.93945312500002
13.629383333333333,8.93945312500002
13.68355,8.93945312500002
13.6898,8.93945312500002
13.690083333333334,8.93945312500002
13.699916666666667,8.93945312500002
13.774366666666667,8.93945312500002
13.776716666666667,8.93945312500002
13.806666666666667,8.93945312500002
13.838233333333333,8.93945312500002
13.848066666666666,8.93945312500002
13.85955,8.93945312500002
13.92235,8.93945312500002
13.928966666666666,8.93945312500002
13.9549,8.93945312500002
13.983466666666667,8.93945312500002
13.9864,8.93945312500002
14.008783333333334,8.93945312500002
14.073383333333334,8.93945312500002
14.13285,8.93945312500002
14.1551,8.93945312500002
14.196066666666667,8.93945312500002
14.2217,8.93945312500002
14.252216666666667,8.93945312500002
14.2811,8.93945312500002
14.290666666666667,8.93945312500002
14.304233333333332,8.93945312500002
14.38,8.93945312500002
14.42925,8.93945312500002
14.430133333333334,8.93945312500002
14.451733333333333,8.93945312500002
14.516366666666666,8.93945312500002
14.525966666666667,8.93945312500002
14.5785,8.93945312500002
14.6399,8.93945312500002
14.664433333333333,8.93945312500002
14.68045,8.93945312500002
14.695883333333333,8.93945312500002
14.726466666666667,8.93945312500002
14.72665,8.93945312500002
14.74645,8.93945312500002
14.748533333333333,8.93945312500002
14.788133333333333,8.93945312500002
14.820833333333333,8.93945312500002
14.8437,8.93945312500002
14.87465,8.93945312500002
14.894566666666666,8.93945312500002
14.89675,8.93945312500002
14.936316666666666,8.93945312500002
14.991633333333333,8.93945312500002
15.02335,8.93945312500002
15.033283333333333,8.93945312500002
15.042833333333334,8.93945312500002
15.1406,8.93945312500002
15.173583333333333,8.93945312500002
15.180966666666666,8.93945312500002
15.190783333333334,8.93945312500002
15.328633333333334,8.93945312500002
15.47965,8.93945312500002
17.836683333333333,8.93945312500002
17.8367,8.93945312500002
17.98656666666667,8.93945312500002
17.992583333333332,8.93945312500002
18.001816666666667,8.93945312500002
18.0064,8.93945312500002
18.0107,8.93945312500002
18.13245,8.93945312500002
18.154066666666665,8.93945312500002
18.173083333333334,8.93945312500002
18.283833333333334,8.93945312500002
18.285333333333334,8.93945312500002
18.289883333333332,8.93945312500002
18.299183333333332,8.93945312500002
18.30805,8.93945312500002
18.336933333333334,8.93945312500002
18.394816666666667,8.93945312500002
18.410266666666665,8.93945312500002
18.448166666666665,8.93945312500002
18.4558,8.93945312500002
18.457,8.93945312500002
18.5019,8.93945312500002
18.503683333333335,8.93945312500002
18.561533333333333,8.93945312500002
18.577016666666665,8.93945312500002
18.582083333333333,8.93945312500002
18.588516666666667,8.93945312500002
18.594566666666665,8.93945312500002
18.6078,8.93945312500002
18.6704,8.93945312500002
18.673233333333332,8.93945312500002
18.673966666666665,8.93945312500002
18.72821666666667,8.93945312500002
18.72825,8.93945312500002
18.743866666666666,8.93945312500002
18.746866666666666,8.93945312500002
18.755783333333333,8.93945312500002
18.800066666666666,8.93945312500002
18.837183333333332,8.93945312500002
18.885416666666668,8.93945312500002
18.89145,8.93945312500002
18.895033333333334,8.93945312500002
18.903616666666668,8.93945312500002
18.904733333333333,8.93945312500002
18.91065,8.93945312500002
19.00745,8.93945312500002
19.009666666666668,8.93945312500002
19.030216666666668,8.93945312500002
19.040933333333335,8.93945312500002
19.045216666666665,8.93945312500002
19.061883333333334,8.93945312500002
19.0692,8.93945312500002
19.077266666666667,8.93945312500002
19.09555,8.93945312500002
19.170683333333333,8.93945312500002
19.17345,8.93945312500002
19.176383333333334,8.93945312500002
19.176983333333332,8.93945312500002
19.184233333333335,8.93945312500002
19.19943333333333,8.93945312500002
19.203533333333333,8.93945312500002
19.228516666666668,8.93945312500002
19.23593333333333,8.93945312500002
19.244066666666665,8.93945312500002
19.336033333333333,8.93945312500002
19.33745,8.93945312500002
19.340233333333334,8.93945312500002
19.340433333333333,8.93945312500002
19.341066666666666,8.93945312500002
19.342033333333333,8.93945312500002
19.342566666666666,8.93945312500002
19.3431,8.93945312500002
19.36035,8.93945312500002
19.39303333333333,8.93945312500002
19.39525,8.93945312500002
19.402666666666665,8.93945312500002
19.411033333333332,8.93945312500002
19.469166666666666,8.93945312500002
19.4928,8.93945312500002
19.604516666666665,8.93945312500002
19.642083333333332,8.93945312500002
19.691383333333334,8.93945312500002
19.69236666666667,8.93945312500002
19.7014,8.93945312500002
19.768716666666666,8.93945312500002
19.797633333333334,8.93945312500002
19.84315,8.93945312500002
19.847566666666665,8.93945312500002
19.901316666666666,8.93945312500002
19.986766666666668,8.93945312500002
20.001783333333332,8.93945312500002
20.009183333333333,8.93945312500002
20.033816666666667,8.93945312500002
20.13845,8.93945312500002
20.14295,8.93945312500002
20.195483333333332,8.93945312500002
20.28355,8.93945312500002
20.290283333333335,8.93945312500002
20.297133333333335,8.93945312500002
20.298566666666666,8.93945312500002
20.435216666666665,8.93945312500002
20.4377,8.93945312500002
20.446266666666666,8.93945312500002
20.486066666666666,8.93945312500002
20.577583333333333,8.93945312500002
20.72515,8.93945312500002
20.7294,8.93945312500002
20.734466666666666,8.93945312500002
20.740233333333332,8.93945312500002
20.740633333333335,8.93945312500002
20.862916666666667,8.93945312500002
21.00048333333333,8.93945312500002
21.015666666666668,8.93945312500002
21.020266666666668,8.93945312500002
21.53,8.93945312500002
21.943466666666666,8.93945312500002
23.837783333333334,8.93945312500002
23.8403,8.93945312500002
23.841816666666666,8.93945312500002
23.891266666666667,8.93945312500002
23.895633333333333,8.93945312500002
23.903066666666668,8.93945312500002
23.911216666666668,8.93945312500002
24.004516666666667,8.93945312500002
24.004766666666665,8.93945312500002
24.007016666666665,8.93945312500002
24.008016666666666,8.93945312500002
24.015433333333334,8.93945312500002
24.024616666666667,8.93945312500002
24.033583333333333,8.93945312500002
24.0624,8.93945312500002
24.078033333333334,8.93945312500002
24.161966666666668,8.93945312500002
24.1631,8.93945312500002
24.16905,8.93945312500002
24.17118333333333,8.93945312500002
24.17125,8.93945312500002
24.173816666666667,8.93945312500002
24.17475,8.93945312500002
24.17575,8.93945312500002
24.176766666666666,8.93945312500002
24.22915,8.93945312500002
24.24475,8.93945312500002
24.3018,8.93945312500002
24.312416666666667,8.93945312500002
24.31245,8.93945312500002
24.321633333333335,8.93945312500002
24.32518333333333,8.93945312500002
24.338,8.93945312500002
24.395983333333334,8.93945312500002
24.403266666666667,8.93945312500002
24.411483333333333,8.93945312500002
24.457266666666666,8.93945312500002
24.469783333333332,8.93945312500002
24.504816666666667,8.93945312500002
24.507266666666666,8.93945312500002
24.5102,8.93945312500002
24.558283333333332,8.93945312500002
24.562783333333332,8.93945312500002
24.57,8.93945312500002
24.5782,8.93945312500002
24.671366666666668,8.93945312500002
24.671616666666665,8.93945312500002
24.674016666666667,8.93945312500002
24.67505,8.93945312500002
24.675916666666666,8.93945312500002
24.67695,8.93945312500002
24.72505,8.93945312500002
24.729533333333332,8.93945312500002
24.736733333333333,8.93945312500002
24.745016666666668,8.93945312500002
24.754733333333334,8.93945312500002
24.838116666666668,8.93945312500002
24.838366666666666,8.93945312500002
24.841783333333332,8.93945312500002
24.842816666666668,8.93945312500002
24.843916666666665,8.93945312500002
24.8652,8.93945312500002
24.876733333333334,8.93945312500002
24.903466666666667,8.93945312500002
24.928516666666667,8.93945312500002
24.93825,8.93945312500002
25.00485,8.93945312500002
25.004966666666668,8.93945312500002
25.007416666666668,8.93945312500002
25.008433333333333,8.93945312500002
25.03525,8.93945312500002
25.045833333333334,8.93945312500002
25.04693333333333,8.93945312500002
25.052866666666667,8.93945312500002
25.055016666666667,8.93945312500002
25.058616666666666,8.93945312500002
25.060183333333335,8.93945312500002
25.063233333333333,8.93945312500002
25.06725,8.93945312500002
25.071283333333334,8.93945312500002
25.072033333333334,8.93945312500002
25.078416666666666,8.93945312500002
25.17155,8.93945312500002
25.172016666666668,8.93945312500002
25.174233333333333,8.93945312500002
25.175166666666666,8.93945312500002
25.176183333333334,8.93945312500002
25.1772,8.93945312500002
25.20985,8.93945312500002
25.220066666666668,8.93945312500002
25.224,8.93945312500002
25.226533333333332,8.93945312500002
25.227233333333334,8.93945312500002
25.229583333333334,8.93945312500002
25.236083333333333,8.93945312500002
25.23825,8.93945312500002
25.240616666666668,8.93945312500002
25.245066666666666,8.93945312500002
25.25725,8.93945312500002
25.339016666666666,8.93945312500002
25.34015,8.93945312500002
25.340233333333334,8.93945312500002
25.341566666666665,8.93945312500002
25.342783333333333,8.93945312500002
25.3447,8.93945312500002
25.347333333333335,8.93945312500002
25.354733333333332,8.93945312500002
25.3658,8.93945312500002
25.377116666666666,8.93945312500002
25.377916666666668,8.93945312500002
25.3825,8.93945312500002
25.384616666666666,8.93945312500002
25.388766666666665,8.93945312500002
25.389366666666668,8.93945312500002
25.389866666666666,8.93945312500002
25.392166666666668,8.93945312500002
25.392833333333332,8.93945312500002
25.393316666666667,8.93945312500002
25.395433333333333,8.93945312500002
25.396166666666666,8.93945312500002
25.400866666666666,8.93945312500002
25.404483333333335,8.93945312500002
25.406866666666666,8.93945312500002
25.407966666666667,8.93945312500002
25.414433333333335,8.93945312500002
25.4875,8.93945312500002
25.4898,8.93945312500002
25.490433333333332,8.93945312500002
25.499683333333333,8.93945312500002
25.5041,8.93945312500002
25.64905,8.93945312500002
25.656116666666666,8.93945312500002
25.691116666666666,8.93945312500002
25.691466666666667,8.93945312500002
25.692566666666668,8.93945312500002
25.701083333333333,8.93945312500002
25.786133333333332,8.93945312500002
25.788883333333334,8.93945312500002
25.790466666666667,8.93945312500002
25.7918,8.93945312500002
25.805483333333335,8.93945312500002
25.831333333333333,8.93945312500002
25.902833333333334,8.93945312500002
25.950416666666666,8.93945312500002
26.032966666666667,8.93945312500002
26.05095,8.93945312500002
26.079183333333333,8.93945312500002
26.195716666666666,8.93945312500002
26.20105,8.93945312500002
26.218833333333333,8.93945312500002
26.228883333333332,8.93945312500002
26.274366666666666,8.93945312500002
26.281666666666666,8.93945312500002
26.300233333333335,8.93945312500002
26.309716666666667,8.93945312500002
26.345116666666666,8.93945312500002
26.3501,8.93945312500002
26.36185,8.93945312500002
26.372633333333333,8.93945312500002
26.42105,8.93945312500002
26.499483333333334,8.93945312500002
26.52175,8.93945312500002
26.570566666666668,8.93945312500002
26.5721,8.93945312500002
26.643583333333332,8.93945312500002
26.649416666666667,8.93945312500002
26.652633333333334,8.93945312500002
26.657316666666667,8.93945312500002
26.671216666666666,8.93945312500002
26.75085,8.93945312500002
26.767833333333332,8.93945312500002
26.79255,8.93945312500002
26.798633333333335,8.93945312500002
26.7995,8.93945312500002
26.9481,8.93945312500002
26.969133333333332,8.93945312500002
27.014383333333335,8.93945312500002
27.02825,8.93945312500002
27.099516666666666,8.93945312500002
27.102266666666665,8.93945312500002
27.11865,8.93945312500002
27.178966666666668,8.93945312500002
27.18851666666667,8.93945312500002
27.2458,8.93945312500002
27.262066666666666,8.93945312500002
27.268283333333333,8.93945312500002
27.314316666666667,8.93945312500002
27.417683333333333,8.93945312500002
27.440583333333333,8.93945312500002
27.552333333333333,8.93945312500002
27.715716666666665,8.93945312500002
27.755416666666665,8.93945312500002
27.95778333333333,8.93945312500002
27.976316666666666,8.93945312500002
27.976766666666666,8.93945312500002
27.98506666666667,8.93945312500002
28.2349,8.93945312500002
28.23995,8.93945312500002
28.242633333333334,8.93945312500002
28.517383333333335,8.93945312500002
28.74288333333333,8.93945312500002
29.396516666666667,8.93945312500002
29.563266666666667,8.93945312500002
29.671783333333334,8.93945312500002
29.672033333333335,8.93945312500002
29.674233333333333,8.93945312500002
29.675466666666665,8.93945312500002
29.6764,8.93945312500002
29.67725,8.93945312500002
29.72555,8.93945312500002
29.729983333333333,8.93945312500002
29.7373,8.93945312500002
29.745383333333333,8.93945312500002
29.838516666666667,8.93945312500002
29.838766666666668,8.93945312500002
29.84095,8.93945312500002
29.842166666666667,8.93945312500002
29.843116666666667,8.93945312500002
29.843966666666667,8.93945312500002
29.892266666666668,8.93945312500002
29.8967,8.93945312500002
29.904083333333332,8.93945312500002
29.912116666666666,8.93945312500002
30.005233333333333,8.93945312500002
30.005516666666665,8.93945312500002
30.007616666666667,8.93945312500002
30.008883333333333,8.93945312500002
30.009816666666666,8.93945312500002
30.010666666666665,8.93945312500002
30.059,8.93945312500002
30.063433333333332,8.93945312500002
30.070866666666667,8.93945312500002
30.078833333333332,8.93945312500002
30.171983333333333,8.93945312500002
30.172266666666665,8.93945312500002
30.1744,8.93945312500002
30.175616666666667,8.93945312500002
30.17653333333333,8.93945312500002
30.1774,8.93945312500002
30.225766666666665,8.93945312500002
30.2303,8.93945312500002
30.237616666666668,8.93945312500002
30.245733333333334,8.93945312500002
30.338716666666667,8.93945312500002
30.339016666666666,8.93945312500002
30.341216666666668,8.93945312500002
30.342416666666665,8.93945312500002
30.34326666666667,8.93945312500002
30.3441,8.93945312500002
30.382583333333333,8.93945312500002
30.3925,8.93945312500002
30.397,8.93945312500002
30.40435,8.93945312500002
30.412516666666665,8.93945312500002
30.5055,8.93945312500002
30.50775,8.93945312500002
30.509083333333333,8.93945312500002
30.510016666666665,8.93945312500002
30.510816666666667,8.93945312500002
30.559233333333335,8.93945312500002
30.5638,8.93945312500002
30.571066666666667,8.93945312500002
30.579233333333335,8.93945312500002
30.672233333333335,8.93945312500002
30.67268333333333,8.93945312500002
30.674566666666667,8.93945312500002
30.6758,8.93945312500002
30.676833333333335,8.93945312500002
30.677516666666666,8.93945312500002
30.69765,8.93945312500002
30.709483333333335,8.93945312500002
30.726033333333334,8.93945312500002
30.7317,8.93945312500002
30.7378,8.93945312500002
30.7458,8.93945312500002
30.838966666666668,8.93945312500002
30.839366666666667,8.93945312500002
30.84175,8.93945312500002
30.8429,8.93945312500002
30.8436,8.93945312500002
30.844416666666667,8.93945312500002
30.87675,8.93945312500002
30.88715,8.93945312500002
30.89453333333333,8.93945312500002
30.89515,8.93945312500002
30.89965,8.93945312500002
30.9022,8.93945312500002
30.906783333333333,8.93945312500002
30.907283333333332,8.93945312500002
30.913866666666667,8.93945312500002
31.005733333333332,8.93945312500002
31.006016666666667,8.93945312500002
31.0079,8.93945312500002
31.0101,8.93945312500002
31.01095,8.93945312500002
31.011283333333335,8.93945312500002
31.030116666666668,8.93945312500002
31.03385,8.93945312500002
31.03945,8.93945312500002
31.039766666666665,8.93945312500002
31.042783333333333,8.93945312500002
31.0428,8.93945312500002
31.052333333333333,8.93945312500002
31.0535,8.93945312500002
31.056066666666666,8.93945312500002
31.0563,8.93945312500002
31.0568,8.93945312500002
31.059783333333332,8.93945312500002
31.06005,8.93945312500002
31.060816666666668,8.93945312500002
31.06135,8.93945312500002
31.063383333333334,8.93945312500002
31.067066666666665,8.93945312500002
31.071266666666666,8.93945312500002
31.0723,8.93945312500002
31.07325,8.93945312500002
31.08095,8.93945312500002
31.172483333333332,8.93945312500002
31.174616666666665,8.93945312500002
31.17595,8.93945312500002
31.176783333333333,8.93945312500002
31.17765,8.93945312500002
31.200566666666667,8.93945312500002
31.200966666666666,8.93945312500002
31.20105,8.93945312500002
31.205816666666667,8.93945312500002
31.20825,8.93945312500002
31.209266666666668,8.93945312500002
31.2127,8.93945312500002
31.21925,8.93945312500002
31.220183333333335,8.93945312500002
31.222016666666665,8.93945312500002
31.22211666666667,8.93945312500002
31.222383333333333,8.93945312500002
31.225183333333334,8.93945312500002
31.226683333333334,8.93945312500002
31.228416666666668,8.93945312500002
31.228466666666666,8.93945312500002
31.2298,8.93945312500002
31.23485,8.93945312500002
31.238,8.93945312500002
31.23915,8.93945312500002
31.241066666666665,8.93945312500002
31.246066666666668,8.93945312500002
31.255233333333333,8.93945312500002
31.25685,8.93945312500002
31.2599,8.93945312500002
31.261233333333333,8.93945312500002
31.263133333333332,8.93945312500002
31.35355,8.93945312500002
31.36006666666667,8.93945312500002
31.37475,8.93945312500002
31.41985,8.93945312500002
31.4294,8.93945312500002
31.637966666666667,8.93945312500002
31.723133333333333,8.93945312500002
31.7485,8.93945312500002
31.846833333333333,8.93945312500002
31.85565,8.93945312500002
31.89218333333333,8.93945312500002
31.912766666666666,8.93945312500002
31.91433333333333,8.93945312500002
31.917533333333335,8.93945312500002
31.9188,8.93945312500002
31.920633333333335,8.93945312500002
31.979266666666668,8.93945312500002
32.00816666666667,8.93945312500002
32.014633333333336,8.93945312500002
32.027816666666666,8.93945312500002
32.07123333333333,8.93945312500002
32.08085,8.93945312500002
32.11165,8.93945312500002
32.152316666666664,8.93945312500002
32.196266666666666,8.93945312500002
32.201166666666666,8.93945312500002
32.282516666666666,8.93945312500002
32.33968333333333,8.93945312500002
32.34455,8.93945312500002
32.3581,8.93945312500002
32.55961666666666,8.93945312500002
32.56401666666667,8.93945312500002
32.58505,8.93945312500002
32.58595,8.93945312500002
32.59061666666667,8.93945312500002
32.5911,8.93945312500002
32.59203333333333,8.93945312500002
32.59396666666667,8.93945312500002
32.6516,8.93945312500002
32.65886666666667,8.93945312500002
32.6901,8.93945312500002
32.70425,8.93945312500002
32.72705,8.93945312500002
32.73941666666666,8.93945312500002
32.7488,8.93945312500002
32.75541666666667,8.93945312500002
32.7584,8.93945312500002
32.79808333333333,8.93945312500002
32.82886666666667,8.93945312500002
32.88733333333333,8.93945312500002
32.90505,8.93945312500002
33.036033333333336,8.93945312500002
33.058683333333335,8.93945312500002
33.0601,8.93945312500002
33.099516666666666,8.93945312500002
33.18418333333333,8.93945312500002
33.187266666666666,8.93945312500002
33.3527,8.93945312500002
33.35653333333333,8.93945312500002
33.488033333333334,8.93945312500002
33.4901,8.93945312500002
33.4908,8.93945312500002
33.49288333333333,8.93945312500002
33.50371666666667,8.93945312500002
33.573366666666665,8.93945312500002
33.69938333333333,8.93945312500002
33.749316666666665,8.93945312500002
33.76336666666667,8.93945312500002
33.767916666666665,8.93945312500002
33.77546666666667,8.93945312500002
33.882133333333336,8.93945312500002
34.00573333333333,8.93945312500002
34.046683333333334,8.93945312500002
34.47946666666667,8.93945312500002
34.52021666666667,8.93945312500002
35.89771666666667,8.93945312500002
35.91308333333333,8.93945312500002
35.98303333333333,8.93945312500002
35.9945,8.93945312500002
35.99486666666667,8.93945312500002
36.00378333333333,8.93945312500002
36.00823333333334,8.93945312500002
36.01291666666667,8.93945312500002
36.06445,8.93945312500002
36.07978333333333,8.93945312500002
36.137116666666664,8.93945312500002
36.13751666666667,8.93945312500002
36.14301666666667,8.93945312500002
36.17316666666667,8.93945312500002
36.17496666666667,8.93945312500002
36.217333333333336,8.93945312500002
36.23121666666667,8.93945312500002
36.2466,8.93945312500002
36.274116666666664,8.93945312500002
36.28556666666667,8.93945312500002
36.29485,8.93945312500002
36.30415,8.93945312500002
36.341683333333336,8.93945312500002
36.41343333333333,8.93945312500002
36.42366666666667,8.93945312500002
36.448933333333336,8.93945312500002
36.50488333333333,8.93945312500002
36.508383333333335,8.93945312500002
36.50975,8.93945312500002
36.51136666666667,8.93945312500002
36.564733333333336,8.93945312500002
36.57015,8.93945312500002
36.58006666666667,8.93945312500002
36.637283333333336,8.93945312500002
36.64321666666667,8.93945312500002
36.67808333333333,8.93945312500002
36.74675,8.93945312500002
36.78561666666667,8.93945312500002
36.79705,8.93945312500002
36.804,8.93945312500002
36.806333333333335,8.93945312500002
36.84021666666667,8.93945312500002
36.8419,8.93945312500002
36.84478333333333,8.93945312500002
36.894083333333334,8.93945312500002
36.90561666666667,8.93945312500002
36.913516666666666,8.93945312500002
36.941583333333334,8.93945312500002
36.947516666666665,8.93945312500002
36.95726666666667,8.93945312500002
37.00855,8.93945312500002
37.01148333333333,8.93945312500002
37.06085,8.93945312500002
37.079316666666664,8.93945312500002
37.08035,8.93945312500002
37.10225,8.93945312500002
37.1116,8.93945312500002
37.17341666666667,8.93945312500002
37.1735,8.93945312500002
37.17518333333334,8.93945312500002
37.17665,8.93945312500002
37.17778333333333,8.93945312500002
37.1783,8.93945312500002
37.2274,8.93945312500002
37.2317,8.93945312500002
37.23365,8.93945312500002
37.23908333333333,8.93945312500002
37.2396,8.93945312500002
37.24706666666667,8.93945312500002
37.25415,8.93945312500002
37.25861666666667,8.93945312500002
37.397333333333336,8.93945312500002
37.523983333333334,8.93945312500002
37.52415,8.93945312500002
37.53026666666667,8.93945312500002
37.53628333333333,8.93945312500002
37.54931666666667,8.93945312500002
37.553716666666666,8.93945312500002
37.693933333333334,8.93945312500002
37.74903333333334,8.93945312500002
37.819583333333334,8.93945312500002
37.82075,8.93945312500002
37.831916666666665,8.93945312500002
37.83818333333333,8.93945312500002
37.84425,8.93945312500002
37.85028333333333,8.93945312500002
37.96985,8.93945312500002
38.001866666666665,8.93945312500002
38.00365,8.93945312500002
38.12005,8.93945312500002
38.1287,8.93945312500002
38.136633333333336,8.93945312500002
38.14301666666667,8.93945312500002
38.14901666666667,8.93945312500002
38.158366666666666,8.93945312500002
38.211533333333335,8.93945312500002
38.306583333333336,8.93945312500002
38.30838333333333,8.93945312500002
38.308416666666666,8.93945312500002
38.442283333333336,8.93945312500002
38.454683333333335,8.93945312500002
38.5172,8.93945312500002
38.58886666666667,8.93945312500002
38.59576666666667,8.93945312500002
38.60495,8.93945312500002
38.6122,8.93945312500002
38.6131,8.93945312500002
38.61405,8.93945312500002
38.73955,8.93945312500002
38.814483333333335,8.93945312500002
38.902166666666666,8.93945312500002
39.03993333333333,8.93945312500002
39.052416666666666,8.93945312500002
42.1834,8.93945312500002
42.34218333333333,8.93945312500002
42.414233333333335,8.93945312500002
42.5073,8.93945312500002
42.50886666666667,8.93945312500002
42.5214,8.93945312500002
42.531933333333335,8.93945312500002
42.53235,8.93945312500002
42.541133333333335,8.93945312500002
42.55031666666667,8.93945312500002
42.56565,8.93945312500002
42.572966666666666,8.93945312500002
42.58091666666667,8.93945312500002
42.67413333333333,8.93945312500002
42.67556666666667,8.93945312500002
42.67705,8.93945312500002
42.67851666666667,8.93945312500002
42.68731666666667,8.93945312500002
42.698816666666666,8.93945312500002
42.7048,8.93945312500002
42.72078333333334,8.93945312500002
42.72806666666666,8.93945312500002
42.73238333333333,8.93945312500002
42.739716666666666,8.93945312500002
42.747733333333336,8.93945312500002
42.8388,8.93945312500002
42.84231666666667,8.93945312500002
42.84931666666667,8.93945312500002
42.854616666666665,8.93945312500002
42.858533333333334,8.93945312500002
42.8677,8.93945312500002
42.899116666666664,8.93945312500002
42.9147,8.93945312500002
43.0019,8.93945312500002
43.007333333333335,8.93945312500002
43.0074,8.93945312500002
43.00763333333333,8.93945312500002
43.00898333333333,8.93945312500002
43.01048333333333,8.93945312500002
43.012,8.93945312500002
43.03823333333333,8.93945312500002
43.054433333333336,8.93945312500002
43.0615,8.93945312500002
43.073233333333334,8.93945312500002
43.0813,8.93945312500002
43.13865,8.93945312500002
43.149116666666664,8.93945312500002
43.15355,8.93945312500002
43.15833333333333,8.93945312500002
43.16185,8.93945312500002
43.1628,8.93945312500002
43.17443333333333,8.93945312500002
43.17575,8.93945312500002
43.17851666666667,8.93945312500002
43.17875,8.93945312500002
43.21935,8.93945312500002
43.22141666666667,8.93945312500002
43.22358333333333,8.93945312500002
43.2248,8.93945312500002
43.23258333333333,8.93945312500002
43.235166666666665,8.93945312500002
43.23936666666667,8.93945312500002
43.24013333333333,8.93945312500002
43.24766666666667,8.93945312500002
43.30056666666667,8.93945312500002
43.31223333333333,8.93945312500002
43.33325,8.93945312500002
43.454883333333335,8.93945312500002
43.45935,8.93945312500002
43.463966666666664,8.93945312500002
43.464166666666664,8.93945312500002
43.61208333333333,8.93945312500002
43.61796666666667,8.93945312500002
43.62075,8.93945312500002
43.639,8.93945312500002
43.67555,8.93945312500002
43.676633333333335,8.93945312500002
43.6851,8.93945312500002
43.810516666666665,8.93945312500002
43.9771,8.93945312500002
43.977666666666664,8.93945312500002
43.98213333333333,8.93945312500002
44.11895,8.93945312500002
44.17548333333333,8.93945312500002
44.285983333333334,8.93945312500002
44.28601666666667,8.93945312500002
44.287483333333334,8.93945312500002
44.28815,8.93945312500002
44.292366666666666,8.93945312500002
44.29516666666667,8.93945312500002
44.43001666666667,8.93945312500002
44.592216666666666,8.93945312500002
44.606183333333334,8.93945312500002
44.6173,8.93945312500002
44.736133333333335,8.93945312500002
44.74661666666667,8.93945312500002
44.74913333333333,8.93945312500002
44.75298333333333,8.93945312500002
44.77401666666667,8.93945312500002
44.9124,8.93945312500002
44.930816666666665,8.93945312500002
45.0495,8.93945312500002
45.06015,8.93945312500002
45.06225,8.93945312500002
45.32635,8.93945312500002
48.4148,8.93945312500002
48.509283333333336,8.93945312500002
48.52518333333333,8.93945312500002
48.6433,8.93945312500002
48.65378333333334,8.93945312500002
48.654316666666666,8.93945312500002
48.66265,8.93945312500002
48.663,8.93945312500002
48.67601666666667,8.93945312500002
48.67751666666667,8.93945312500002
48.72858333333333,8.93945312500002
48.73308333333333,8.93945312500002
48.74048333333333,8.93945312500002
48.748266666666666,8.93945312500002
48.79463333333333,8.93945312500002
48.80048333333333,8.93945312500002
48.8025,8.93945312500002
48.81986666666667,8.93945312500002
48.84165,8.93945312500002
48.8427,8.93945312500002
48.915016666666666,8.93945312500002
48.94335,8.93945312500002
48.95381666666667,8.93945312500002
48.96286666666666,8.93945312500002
48.963033333333335,8.93945312500002
49.00813333333333,8.93945312500002
49.0083,8.93945312500002
49.0094,8.93945312500002
49.01096666666667,8.93945312500002
49.01221666666667,8.93945312500002
49.01266666666667,8.93945312500002
49.06653333333333,8.93945312500002
49.074016666666665,8.93945312500002
49.08175,8.93945312500002
49.09878333333333,8.93945312500002
49.09936666666667,8.93945312500002
49.1052,8.93945312500002
49.10985,8.93945312500002
49.11611666666667,8.93945312500002
49.17608333333333,8.93945312500002
49.24856666666667,8.93945312500002
49.25548333333333,8.93945312500002
49.25748333333333,8.93945312500002
49.26795,8.93945312500002
49.277166666666666,8.93945312500002
49.31046666666666,8.93945312500002
49.39165,8.93945312500002
49.39743333333333,8.93945312500002
49.41165,8.93945312500002
49.417883333333336,8.93945312500002
49.536,8.93945312500002
49.557116666666666,8.93945312500002
49.710166666666666,8.93945312500002
49.75801666666667,8.93945312500002
49.76845,8.93945312500002
49.777683333333336,8.93945312500002
50.04775,8.93945312500002
50.05303333333333,8.93945312500002
50.063,8.93945312500002
50.063433333333336,8.93945312500002
50.07265,8.93945312500002
50.18625,8.93945312500002
50.348416666666665,8.93945312500002
50.360566666666664,8.93945312500002
50.50085,8.93945312500002
50.510783333333336,8.93945312500002
50.51116666666667,8.93945312500002
50.51208333333334,8.93945312500002
50.5204,8.93945312500002
50.63105,8.93945312500002
50.6367,8.93945312500002
50.805416666666666,8.93945312500002
54.5097,8.93945312500002
54.63538333333333,8.93945312500002
54.64588333333333,8.93945312500002
54.64641666666667,8.93945312500002
54.65515,8.93945312500002
54.66075,8.93945312500002
54.67235,8.93945312500002
54.675583333333336,8.93945312500002
54.67646666666667,8.93945312500002
54.67798333333333,8.93945312500002
54.7292,8.93945312500002
54.733716666666666,8.93945312500002
54.74133333333333,8.93945312500002
54.74893333333333,8.93945312500002
54.7897,8.93945312500002
54.79285,8.93945312500002
54.798716666666664,8.93945312500002
54.842333333333336,8.93945312500002
54.84308333333333,8.93945312500002
54.844683333333336,8.93945312500002
54.90043333333333,8.93945312500002
54.91563333333333,8.93945312500002
54.9321,8.93945312500002
54.94043333333333,8.93945312500002
54.94263333333333,8.93945312500002
54.95191666666667,8.93945312500002
54.957566666666665,8.93945312500002
54.96915,8.93945312500002
55.00873333333333,8.93945312500002
55.00906666666667,8.93945312500002
55.00978333333333,8.93945312500002
55.011383333333335,8.93945312500002
55.01278333333333,8.93945312500002
55.013083333333334,8.93945312500002
55.0748,8.93945312500002
55.082566666666665,8.93945312500002
55.090583333333335,8.93945312500002
55.09696666666667,8.93945312500002
55.22835,8.93945312500002
55.23648333333333,8.93945312500002
55.238816666666665,8.93945312500002
55.24016666666667,8.93945312500002
55.24811666666667,8.93945312500002
55.249233333333336,8.93945312500002
55.2539,8.93945312500002
55.265366666666665,8.93945312500002
55.391533333333335,8.93945312500002
55.40518333333333,8.93945312500002
55.531016666666666,8.93945312500002
55.5382,8.93945312500002
55.5599,8.93945312500002
55.69985,8.93945312500002
55.731233333333336,8.93945312500002
55.74165,8.93945312500002
55.751,8.93945312500002
56.02995,8.93945312500002
56.04043333333333,8.93945312500002
56.0498,8.93945312500002
56.05016666666667,8.93945312500002
56.1896,8.93945312500002
56.35103333333333,8.93945312500002
56.367983333333335,8.93945312500002
56.48226666666667,8.93945312500002
56.489583333333336,8.93945312500002
56.49276666666667,8.93945312500002
56.50213333333333,8.93945312500002
56.507866666666665,8.93945312500002
56.641133333333336,8.93945312500002
56.641816666666664,8.93945312500002
56.65351666666667,8.93945312500002
56.65376666666667,8.93945312500002
56.67078333333333,8.93945312500002
57.0135,8.93945312500002

==> Figures/data_for_plots/messages-per-request/aco-n100-time-fail-average.csv <==
time,value
0,12.03592814371255
0.0014666666666666667,12.03592814371255
0.0035833333333333333,12.03592814371255
0.005166666666666667,12.03592814371255
0.0069,12.03592814371255
0.015716666666666667,12.03592814371255
0.06276666666666667,12.03592814371255
0.06408333333333334,12.03592814371255
0.06433333333333334,12.03592814371255
0.06893333333333333,12.03592814371255
0.16683333333333333,12.03592814371255
0.16723333333333334,12.03592814371255
0.17038333333333333,12.03592814371255
0.17248333333333332,12.03592814371255
0.18256666666666665,12.03592814371255
0.23098333333333335,12.03592814371255
0.23475,12.03592814371255
0.23613333333333333,12.03592814371255
0.3361,12.03592814371255
0.33718333333333333,12.03592814371255
0.34936666666666666,12.03592814371255
0.3892,12.03592814371255
0.3963833333333333,12.03592814371255
0.39805,12.03592814371255
0.39831666666666665,12.03592814371255
0.5028166666666667,12.03592814371255
0.5082333333333333,12.03592814371255
0.5203333333333333,12.03592814371255
0.5419166666666667,12.03592814371255
0.5477833333333333,12.03592814371255
0.54955,12.03592814371255
0.5586333333333333,12.03592814371255
0.5641166666666667,12.03592814371255
0.5727666666666666,12.03592814371255
0.5746666666666667,12.03592814371255
0.66655,12.03592814371255
0.6673,12.03592814371255
0.6708,12.03592814371255
0.6716,12.03592814371255
0.6728166666666666,12.03592814371255
0.6858666666666666,12.03592814371255
0.7319,12.03592814371255
0.73585,12.03592814371255
0.7372,12.03592814371255
0.7374833333333334,12.03592814371255
0.8332833333333334,12.03592814371255
0.8337833333333333,12.03592814371255
0.8341166666666666,12.03592814371255
0.8398166666666667,12.03592814371255
0.83985,12.03592814371255
0.8498,12.03592814371255
0.8923333333333333,12.03592814371255
0.8976166666666666,12.03592814371255
0.8983333333333333,12.03592814371255
0.89835,12.03592814371255
0.9032833333333333,12.03592814371255
0.9089333333333334,12.03592814371255
0.93045,12.03592814371255
1.0007,12.03592814371255
1.00085,12.03592814371255
1.0031,12.03592814371255
1.0044,12.03592814371255
1.0073,12.03592814371255
1.0170166666666667,12.03592814371255
1.0424333333333333,12.03592814371255
1.0452666666666666,12.03592814371255
1.0635,12.03592814371255
1.0650833333333334,12.03592814371255
1.0656333333333334,12.03592814371255
1.0709166666666667,12.03592814371255
1.16755,12.03592814371255
1.1677,12.03592814371255
1.1706,12.03592814371255
1.17145,12.03592814371255
1.1731333333333334,12.03592814371255
1.1835666666666667,12.03592814371255
1.1894666666666667,12.03592814371255
1.2078,12.03592814371255
1.21255,12.03592814371255
1.2267166666666667,12.03592814371255
1.2360333333333333,12.03592814371255
1.2361666666666666,12.03592814371255
1.2370333333333334,12.03592814371255
1.2377333333333334,12.03592814371255
1.23955,12.03592814371255
1.2882,12.03592814371255
1.30935,12.03592814371255
1.3277,12.03592814371255
1.3333833333333334,12.03592814371255
1.3342166666666666,12.03592814371255
1.3373666666666666,12.03592814371255
1.3382,12.03592814371255
1.34025,12.03592814371255
1.3506333333333334,12.03592814371255
1.3678166666666667,12.03592814371255
1.3749,12.03592814371255
1.37635,12.03592814371255
1.3773166666666667,12.03592814371255
1.37745,12.03592814371255
1.3774833333333334,12.03592814371255
1.3798666666666666,12.03592814371255
1.3809,12.03592814371255
1.3812666666666666,12.03592814371255
1.3820833333333333,12.03592814371255
1.3838166666666667,12.03592814371255
1.3853333333333333,12.03592814371255
1.3879166666666667,12.03592814371255
1.3880166666666667,12.03592814371255
1.3891666666666667,12.03592814371255
1.38965,12.03592814371255
1.3927333333333334,12.03592814371255
1.3942333333333334,12.03592814371255
1.3978,12.03592814371255
1.3982166666666667,12.03592814371255
1.4000333333333332,12.03592814371255
1.4004166666666666,12.03592814371255
1.4027333333333334,12.03592814371255
1.4036333333333333,12.03592814371255
1.4043666666666668,12.03592814371255
1.4073166666666668,12.03592814371255
1.4092166666666666,12.03592814371255
1.4311166666666666,12.03592814371255
1.4364,12.03592814371255
1.4583333333333333,12.03592814371255
1.4689,12.03592814371255
1.4806666666666666,12.03592814371255
1.4830833333333333,12.03592814371255
1.5289166666666667,12.03592814371255
1.6215666666666666,12.03592814371255
1.6219166666666667,12.03592814371255
1.6244333333333334,12.03592814371255
1.6247,12.03592814371255
1.6281833333333333,12.03592814371255
1.6493166666666668,12.03592814371255
1.69365,12.03592814371255
1.6967166666666667,12.03592814371255
1.6973833333333332,12.03592814371255
1.7003166666666667,12.03592814371255
1.7030833333333333,12.03592814371255
1.7040666666666666,12.03592814371255
1.7670166666666667,12.03592814371255
1.8549,12.03592814371255
1.9364833333333333,12.03592814371255
1.9586166666666667,12.03592814371255
2.0220333333333333,12.03592814371255
2.032383333333333,12.03592814371255
2.0471,12.03592814371255
2.0567166666666665,12.03592814371255
2.0955833333333334,12.03592814371255
2.1022833333333333,12.03592814371255
2.118316666666667,12.03592814371255
2.2100333333333335,12.03592814371255
2.2139,12.03592814371255
2.21585,12.03592814371255
2.3101333333333334,12.03592814371255
2.31085,12.03592814371255
2.3132333333333333,12.03592814371255
2.3160666666666665,12.03592814371255
2.3196833333333333,12.03592814371255
2.3360333333333334,12.03592814371255
2.33685,12.03592814371255
2.33765,12.03592814371255
2.340116666666667,12.03592814371255
2.3428666666666667,12.03592814371255
2.3444833333333333,12.03592814371255
2.3488333333333333,12.03592814371255
2.348866666666667,12.03592814371255
2.3507333333333333,12.03592814371255
2.3559666666666668,12.03592814371255
2.359366666666667,12.03592814371255
2.39335,12.03592814371255
2.4395,12.03592814371255
2.483016666666667,12.03592814371255
2.48525,12.03592814371255
2.4867833333333333,12.03592814371255
2.5004666666666666,12.03592814371255
2.5845166666666666,12.03592814371255
2.602716666666667,12.03592814371255
2.6236333333333333,12.03592814371255
2.6242,12.03592814371255
2.6245833333333333,12.03592814371255
2.6313333333333335,12.03592814371255
2.636416666666667,12.03592814371255
2.73875,12.03592814371255
2.7659833333333332,12.03592814371255
2.7729166666666667,12.03592814371255
2.7730333333333332,12.03592814371255
2.7764333333333333,12.03592814371255
2.7848166666666665,12.03592814371255
2.797416666666667,12.03592814371255
2.8020666666666667,12.03592814371255
2.9131,12.03592814371255
2.9177,12.03592814371255
2.91805,12.03592814371255
2.9290666666666665,12.03592814371255
2.983983333333333,12.03592814371255
3.059083333333333,12.03592814371255
3.0637,12.03592814371255
3.0645333333333333,12.03592814371255
3.0713333333333335,12.03592814371255
3.0721166666666666,12.03592814371255
3.2057166666666665,12.03592814371255
3.2062666666666666,12.03592814371255
3.2076166666666666,12.03592814371255
3.2093,12.03592814371255
3.2228166666666667,12.03592814371255
3.2268666666666665,12.03592814371255
3.2903,12.03592814371255
3.354833333333333,12.03592814371255
3.3735833333333334,12.03592814371255
3.42255,12.03592814371255
3.7445333333333335,12.03592814371255
4.0105,12.03592814371255
4.15705,12.03592814371255
4.268083333333333,12.03592814371255
6.000333333333334,12.03592814371255
6.001133333333334,12.03592814371255
6.005016666666666,12.03592814371255
6.006783333333333,12.03592814371255
6.0168333333333335,12.03592814371255
6.063933333333333,12.03592814371255
6.065433333333333,12.03592814371255
6.065566666666666,12.03592814371255
6.0705,12.03592814371255
6.167183333333333,12.03592814371255
6.167883333333333,12.03592814371255
6.168,12.03592814371255
6.1718,12.03592814371255
6.173516666666667,12.03592814371255
6.183666666666666,12.03592814371255
6.2306333333333335,12.03592814371255
6.232166666666667,12.03592814371255
6.2323,12.03592814371255
6.23725,12.03592814371255
6.3338,12.03592814371255
6.334766666666667,12.03592814371255
6.335366666666666,12.03592814371255
6.3386,12.03592814371255
6.340233333333333,12.03592814371255
6.3502833333333335,12.03592814371255
6.397283333333333,12.03592814371255
6.3989,12.03592814371255
6.399116666666667,12.03592814371255
6.404,12.03592814371255
6.500366666666666,12.03592814371255
6.501616666666667,12.03592814371255
6.50165,12.03592814371255
6.505716666666666,12.03592814371255
6.506966666666667,12.03592814371255
6.517,12.03592814371255
6.547816666666667,12.03592814371255
6.54815,12.03592814371255
6.554833333333334,12.03592814371255
6.56075,12.03592814371255
6.5643,12.03592814371255
6.565633333333333,12.03592814371255
6.565766666666667,12.03592814371255
6.570766666666667,12.03592814371255
6.667833333333333,12.03592814371255
6.66815,12.03592814371255
6.6685,12.03592814371255
6.672266666666666,12.03592814371255
6.675033333333333,12.03592814371255
6.684183333333333,12.03592814371255
6.71255,12.03592814371255
6.71455,12.03592814371255
6.7151,12.03592814371255
6.719516666666666,12.03592814371255
6.7217,12.03592814371255
6.72755,12.03592814371255
6.7275833333333335,12.03592814371255
6.731233333333333,12.03592814371255
6.732033333333334,12.03592814371255
6.734116666666667,12.03592814371255
6.738916666666666,12.03592814371255
6.7415666666666665,12.03592814371255
6.834733333333333,12.03592814371255
6.834933333333334,12.03592814371255
6.8372,12.03592814371255
6.841566666666667,12.03592814371255
6.84475,12.03592814371255
6.854283333333333,12.03592814371255
6.8746833333333335,12.03592814371255
6.875366666666666,12.03592814371255
6.878033333333334,12.03592814371255
6.878533333333333,12.03592814371255
6.882633333333334,12.03592814371255
6.8828,12.03592814371255
6.882916666666667,12.03592814371255
6.883033333333334,12.03592814371255
6.8838,12.03592814371255
6.887483333333333,12.03592814371255
6.889583333333333,12.03592814371255
6.8908,12.03592814371255
6.8914333333333335,12.03592814371255
6.8929,12.03592814371255
6.895933333333334,12.03592814371255
6.898366666666667,12.03592814371255
6.899733333333334,12.03592814371255
6.9003,12.03592814371255
6.9027,12.03592814371255
6.903283333333333,12.03592814371255
6.903583333333334,12.03592814371255
6.908483333333334,12.03592814371255
6.9482333333333335,12.03592814371255
7.0010666666666665,12.03592814371255
7.0017,12.03592814371255
7.007016666666667,12.03592814371255
7.0087166666666665,12.03592814371255
7.017716666666667,12.03592814371255
7.040033333333334,12.03592814371255
7.0437666666666665,12.03592814371255
7.0480833333333335,12.03592814371255
7.049,12.03592814371255
7.051,12.03592814371255
7.0522,12.03592814371255
7.052866666666667,12.03592814371255
7.053516666666667,12.03592814371255
7.05355,12.03592814371255
7.05485,12.03592814371255
7.0590166666666665,12.03592814371255
7.06045,12.03592814371255
7.061866666666667,12.03592814371255
7.064283333333333,12.03592814371255
7.064633333333333,12.03592814371255
7.065333333333333,12.03592814371255
7.06815,12.03592814371255
7.068866666666667,12.03592814371255
7.069516666666667,12.03592814371255
7.075033333333334,12.03592814371255
7.168533333333333,12.03592814371255
7.169416666666667,12.03592814371255
7.1699166666666665,12.03592814371255
7.173633333333333,12.03592814371255
7.1748,12.03592814371255
7.18845,12.03592814371255
7.2035833333333334,12.03592814371255
7.205383333333334,12.03592814371255
7.206366666666667,12.03592814371255
7.210233333333333,12.03592814371255
7.2133666666666665,12.03592814371255
7.2138333333333335,12.03592814371255
7.215816666666667,12.03592814371255
7.2172,12.03592814371255
7.217766666666667,12.03592814371255
7.218083333333333,12.03592814371255
7.219116666666666,12.03592814371255
7.2207,12.03592814371255
7.22225,12.03592814371255
7.222333333333333,12.03592814371255
7.224216666666667,12.03592814371255
7.226733333333334,12.03592814371255
7.227483333333334,12.03592814371255
7.23055,12.03592814371255
7.2306333333333335,12.03592814371255
7.23305,12.03592814371255
7.234333333333334,12.03592814371255
7.2351,12.03592814371255
7.2366,12.03592814371255
7.241383333333333,12.03592814371255
7.30145,12.03592814371255
7.335116666666667,12.03592814371255
7.33925,12.03592814371255
7.341783333333334,12.03592814371255
7.3423,12.03592814371255
7.343883333333333,12.03592814371255
7.355416666666667,12.03592814371255
7.369033333333333,12.03592814371255
7.373233333333333,12.03592814371255
7.375333333333334,12.03592814371255
7.376416666666667,12.03592814371255
7.377133333333333,12.03592814371255
7.379816666666667,12.03592814371255
7.380816666666667,12.03592814371255
7.3841,12.03592814371255
7.3848666666666665,12.03592814371255
7.385166666666667,12.03592814371255
7.3853,12.03592814371255
7.3872,12.03592814371255
7.38785,12.03592814371255
7.388233333333333,12.03592814371255
7.388466666666667,12.03592814371255
7.39195,12.03592814371255
7.395766666666667,12.03592814371255
7.397466666666666,12.03592814371255
7.399216666666667,12.03592814371255
7.400033333333333,12.03592814371255
7.40055,12.03592814371255
7.4027,12.03592814371255
7.40345,12.03592814371255
7.409766666666667,12.03592814371255
7.61535,12.03592814371255
7.6851666666666665,12.03592814371255
7.69165,12.03592814371255
7.69255,12.03592814371255
7.86315,12.03592814371255
7.863583333333334,12.03592814371255
8.017983333333333,12.03592814371255
8.024816666666666,12.03592814371255
8.19555,12.03592814371255
8.19685,12.03592814371255
8.19765,12.03592814371255
8.2019,12.03592814371255
8.295933333333334,12.03592814371255
8.297016666666666,12.03592814371255
8.302466666666668,12.03592814371255
8.3059,12.03592814371255
8.338266666666666,12.03592814371255
8.343416666666666,12.03592814371255
8.442983333333334,12.03592814371255
8.44345,12.03592814371255
8.764416666666667,12.03592814371255
8.77725,12.03592814371255
8.788266666666667,12.03592814371255
8.817316666666667,12.03592814371255
9.018216666666667,12.03592814371255
9.027383333333333,12.03592814371255
9.051233333333334,12.03592814371255
9.0761,12.03592814371255
9.081933333333334,12.03592814371255
9.09355,12.03592814371255
9.250033333333333,12.03592814371255
9.3052,12.03592814371255
9.337233333333334,12.03592814371255
9.33845,12.03592814371255
9.342816666666666,12.03592814371255
9.399183333333333,12.03592814371255
9.409133333333333,12.03592814371255
9.426283333333334,12.03592814371255
9.482466666666667,12.03592814371255
9.5489,12.03592814371255
9.597933333333334,12.03592814371255
9.78685,12.03592814371255
10.4377,12.03592814371255
10.8062,12.03592814371255
11.834416666666666,12.03592814371255
11.835383333333333,12.03592814371255
11.850883333333334,12.03592814371255
11.899566666666667,12.03592814371255
11.899683333333334,12.03592814371255
12.001266666666666,12.03592814371255
12.06465,12.03592814371255
12.066433333333332,12.03592814371255
12.071583333333333,12.03592814371255
12.167833333333334,12.03592814371255
12.1688,12.03592814371255
12.174383333333333,12.03592814371255
12.184316666666666,12.03592814371255
12.231433333333333,12.03592814371255
12.233183333333333,12.03592814371255
12.2382,12.03592814371255
12.335516666666667,12.03592814371255
12.335683333333334,12.03592814371255
12.33985,12.03592814371255
12.3412,12.03592814371255
12.351016666666666,12.03592814371255
12.381933333333333,12.03592814371255
12.382133333333334,12.03592814371255
12.398133333333334,12.03592814371255
12.399733333333334,12.03592814371255
12.40005,12.03592814371255
12.405066666666666,12.03592814371255
12.444266666666667,12.03592814371255
12.501316666666666,12.03592814371255
12.501816666666667,12.03592814371255
12.502466666666667,12.03592814371255
12.502716666666666,12.03592814371255
12.507483333333333,12.03592814371255
12.55215,12.03592814371255
12.555483333333333,12.03592814371255
12.5651,12.03592814371255
12.56645,12.03592814371255
12.566983333333333,12.03592814371255
12.57185,12.03592814371255
12.590583333333333,12.03592814371255
12.6692,12.03592814371255
12.67335,12.03592814371255
12.67735,12.03592814371255
12.684733333333334,12.03592814371255
12.695583333333333,12.03592814371255
12.700983333333333,12.03592814371255
12.71025,12.03592814371255
12.7155,12.03592814371255
12.722483333333333,12.03592814371255
12.727083333333333,12.03592814371255
12.73185,12.03592814371255
12.733166666666667,12.03592814371255
12.738583333333333,12.03592814371255
12.752866666666666,12.03592814371255
12.801833333333333,12.03592814371255
12.810266666666667,12.03592814371255
12.836083333333333,12.03592814371255
12.8412,12.03592814371255
12.8513,12.03592814371255
12.875183333333334,12.03592814371255
12.893433333333334,12.03592814371255
12.8984,12.03592814371255
12.89855,12.03592814371255
12.900016666666666,12.03592814371255
12.9002,12.03592814371255
12.901283333333334,12.03592814371255
12.905833333333334,12.03592814371255
12.953033333333334,12.03592814371255
12.95855,12.03592814371255
12.958816666666667,12.03592814371255
13.001933333333334,12.03592814371255
13.002616666666666,12.03592814371255
13.0027,12.03592814371255
13.006733333333333,12.03592814371255
13.007983333333334,12.03592814371255
13.018016666666666,12.03592814371255
13.032566666666666,12.03592814371255
13.041383333333334,12.03592814371255
13.041933333333333,12.03592814371255
13.044116666666667,12.03592814371255
13.052766666666667,12.03592814371255
13.059016666666666,12.03592814371255
13.0602,12.03592814371255
13.065733333333334,12.03592814371255
13.066066666666666,12.03592814371255
13.0677,12.03592814371255
13.069083333333333,12.03592814371255
13.074033333333333,12.03592814371255
13.16815,12.03592814371255
13.169966666666667,12.03592814371255
13.1743,12.03592814371255
13.174933333333334,12.03592814371255
13.18175,12.03592814371255
13.200116666666666,12.03592814371255
13.21685,12.03592814371255
13.221366666666666,12.03592814371255
13.221516666666666,12.03592814371255
13.2266,12.03592814371255
13.227616666666666,12.03592814371255
13.229733333333334,12.03592814371255
13.2312,12.03592814371255
13.231633333333333,12.03592814371255
13.231816666666667,12.03592814371255
13.234366666666666,12.03592814371255
13.237783333333333,12.03592814371255
13.238766666666667,12.03592814371255
13.242866666666666,12.03592814371255
13.25305,12.03592814371255
13.257633333333333,12.03592814371255
13.264816666666666,12.03592814371255
13.32475,12.03592814371255
13.336033333333333,12.03592814371255
13.336783333333333,12.03592814371255
13.337516666666666,12.03592814371255
13.341116666666666,12.03592814371255
13.34245,12.03592814371255
13.3528,12.03592814371255
13.362433333333334,12.03592814371255
13.368233333333333,12.03592814371255
13.372333333333334,12.03592814371255
13.377933333333333,12.03592814371255
13.37795,12.03592814371255
13.38715,12.03592814371255
13.392666666666667,12.03592814371255
13.39575,12.03592814371255
13.395866666666667,12.03592814371255
13.397666666666666,12.03592814371255
13.399066666666666,12.03592814371255
13.400133333333333,12.03592814371255
13.400616666666666,12.03592814371255
13.4014,12.03592814371255
13.415583333333334,12.03592814371255
13.49115,12.03592814371255
13.535016666666667,12.03592814371255
13.56375,12.03592814371255
13.57635,12.03592814371255
13.622116666666667,12.03592814371255
13.62475,12.03592814371255
13.637883333333333,12.03592814371255
13.639283333333333,12.03592814371255
13.6845,12.03592814371255
13.687833333333334,12.03592814371255
13.701633333333334,12.03592814371255
13.709833333333334,12.03592814371255
13.772966666666667,12.03592814371255
13.80225,12.03592814371255
13.8322,12.03592814371255
13.835933333333333,12.03592814371255
13.850833333333334,12.03592814371255
13.860316666666666,12.03592814371255
13.860383333333333,12.03592814371255
13.892733333333334,12.03592814371255
13.94645,12.03592814371255
13.978366666666666,12.03592814371255
14.0085,12.03592814371255
14.008666666666667,12.03592814371255
14.080083333333333,12.03592814371255
14.09465,12.03592814371255
14.098616666666667,12.03592814371255
14.135816666666667,12.03592814371255
14.1456,12.03592814371255
14.154616666666668,12.03592814371255
14.156,12.03592814371255
14.15645,12.03592814371255
14.24675,12.03592814371255
14.2938,12.03592814371255
14.303116666666666,12.03592814371255
14.303583333333334,12.03592814371255
14.39125,12.03592814371255
14.39475,12.03592814371255
14.413033333333333,12.03592814371255
14.442533333333333,12.03592814371255
14.442983333333334,12.03592814371255
14.449566666666666,12.03592814371255
14.45085,12.03592814371255
14.45125,12.03592814371255
14.4517,12.03592814371255
14.539566666666667,12.03592814371255
14.590666666666667,12.03592814371255
14.649433333333333,12.03592814371255
14.67235,12.03592814371255
14.673316666666667,12.03592814371255
14.689766666666667,12.03592814371255
14.739883333333333,12.03592814371255
14.748016666666667,12.03592814371255
14.7486,12.03592814371255
14.7487,12.03592814371255
14.834033333333334,12.03592814371255
14.887816666666666,12.03592814371255
14.895183333333334,12.03592814371255
14.896966666666666,12.03592814371255
14.930333333333333,12.03592814371255
14.978983333333334,12.03592814371255
14.982933333333333,12.03592814371255
14.987166666666667,12.03592814371255
15.0354,12.03592814371255
15.04525,12.03592814371255
15.054533333333334,12.03592814371255
15.149683333333334,12.03592814371255
15.18365,12.03592814371255
15.19295,12.03592814371255
15.201466666666667,12.03592814371255
15.31555,12.03592814371255
15.331766666666667,12.03592814371255
15.582283333333333,12.03592814371255
15.652466666666667,12.03592814371255
15.7312,12.03592814371255
15.87385,12.03592814371255
16.015216666666667,12.03592814371255
16.126666666666665,12.03592814371255
16.18355,12.03592814371255
16.300316666666667,12.03592814371255
16.462266666666668,12.03592814371255
16.76985,12.03592814371255
17.4271,12.03592814371255
17.8515,12.03592814371255
17.901183333333332,12.03592814371255
17.99585,12.03592814371255
17.998333333333335,12.03592814371255
18.002016666666666,12.03592814371255
18.017116666666666,12.03592814371255
18.018216666666667,12.03592814371255
18.093816666666665,12.03592814371255
18.142866666666666,12.03592814371255
18.166933333333333,12.03592814371255
18.18145,12.03592814371255
18.184933333333333,12.03592814371255
18.234416666666668,12.03592814371255
18.2932,12.03592814371255
18.314333333333334,12.03592814371255
18.336616666666668,12.03592814371255
18.3517,12.03592814371255
18.399066666666666,12.03592814371255
18.4037,12.03592814371255
18.436616666666666,12.03592814371255
18.442216666666667,12.03592814371255
18.468566666666668,12.03592814371255
18.48305,12.03592814371255
18.503383333333332,12.03592814371255
18.518416666666667,12.03592814371255
18.5658,12.03592814371255
18.567983333333334,12.03592814371255
18.5886,12.03592814371255
18.6004,12.03592814371255
18.619083333333332,12.03592814371255
18.632066666666667,12.03592814371255
18.669883333333335,12.03592814371255
18.670166666666667,12.03592814371255
18.685133333333333,12.03592814371255
18.732533333333333,12.03592814371255
18.740983333333332,12.03592814371255
18.763733333333334,12.03592814371255
18.836583333333333,12.03592814371255
18.841916666666666,12.03592814371255
18.85185,12.03592814371255
18.88885,12.03592814371255
18.889133333333334,12.03592814371255
18.916166666666665,12.03592814371255
19.00375,12.03592814371255
19.007716666666667,12.03592814371255
19.00865,12.03592814371255
19.018683333333332,12.03592814371255
19.038216666666667,12.03592814371255
19.046983333333333,12.03592814371255
19.0652,12.03592814371255
19.068266666666666,12.03592814371255
19.075016666666667,12.03592814371255
19.082466666666665,12.03592814371255
19.175366666666665,12.03592814371255
19.184933333333333,12.03592814371255
19.2137,12.03592814371255
19.214933333333335,12.03592814371255
19.24185,12.03592814371255
19.258916666666668,12.03592814371255
19.330433333333332,12.03592814371255
19.3373,12.03592814371255
19.341166666666666,12.03592814371255
19.345566666666667,12.03592814371255
19.358033333333335,12.03592814371255
19.382866666666665,12.03592814371255
19.394016666666666,12.03592814371255
19.395483333333335,12.03592814371255
19.399433333333334,12.03592814371255
19.401066666666665,12.03592814371255
19.4043,12.03592814371255
19.408716666666667,12.03592814371255
19.47355,12.03592814371255
19.4802,12.03592814371255
19.484383333333334,12.03592814371255
19.554233333333332,12.03592814371255
19.575833333333332,12.03592814371255
19.5896,12.03592814371255
19.722066666666667,12.03592814371255
19.77315,12.03592814371255
19.82005,12.03592814371255
19.850166666666667,12.03592814371255
19.866983333333334,12.03592814371255
19.8953,12.03592814371255
19.90895,12.03592814371255
19.909433333333332,12.03592814371255
19.920883333333332,12.03592814371255
19.98828333333333,12.03592814371255
19.994483333333335,12.03592814371255
19.998816666666666,12.03592814371255
20.023716666666665,12.03592814371255
20.052983333333334,12.03592814371255
20.057983333333333,12.03592814371255
20.06275,12.03592814371255
20.06845,12.03592814371255
20.143316666666667,12.03592814371255
20.149866666666668,12.03592814371255
20.163783333333335,12.03592814371255
20.2158,12.03592814371255
20.240716666666668,12.03592814371255
20.2427,12.03592814371255
20.25155,12.03592814371255
20.28975,12.03592814371255
20.297883333333335,12.03592814371255
20.32668333333333,12.03592814371255
20.360083333333332,12.03592814371255
20.4095,12.03592814371255
20.436216666666667,12.03592814371255
20.453033333333334,12.03592814371255
20.482116666666666,12.03592814371255
20.582683333333332,12.03592814371255
20.597833333333334,12.03592814371255
20.66465,12.03592814371255
20.7387,12.03592814371255
20.780833333333334,12.03592814371255
20.82235,12.03592814371255
20.832983333333335,12.03592814371255
20.87238333333333,12.03592814371255
20.877783333333333,12.03592814371255
21.0368,12.03592814371255
21.07775,12.03592814371255
21.0919,12.03592814371255
21.10595,12.03592814371255
21.123366666666666,12.03592814371255
21.23828333333333,12.03592814371255
21.248183333333333,12.03592814371255
21.28115,12.03592814371255
21.403266666666667,12.03592814371255
21.556266666666666,12.03592814371255
21.75205,12.03592814371255
21.9182,12.03592814371255
22.074833333333334,12.03592814371255
22.2406,12.03592814371255
22.38605,12.03592814371255
22.53515,12.03592814371255
22.903316666666665,12.03592814371255
23.0524,12.03592814371255
23.088216666666668,12.03592814371255
23.201483333333332,12.03592814371255
23.350566666666666,12.03592814371255
23.40195,12.03592814371255
23.404233333333334,12.03592814371255
23.67105,12.03592814371255
23.675616666666667,12.03592814371255
23.687633333333334,12.03592814371255
23.7091,12.03592814371255
23.7329,12.03592814371255
23.8376,12.03592814371255
23.842383333333334,12.03592814371255
23.8523,12.03592814371255
23.855733333333333,12.03592814371255
23.86905,12.03592814371255
23.899733333333334,12.03592814371255
23.901366666666668,12.03592814371255
23.90213333333333,12.03592814371255
24.0042,12.03592814371255
24.008233333333333,12.03592814371255
24.009183333333333,12.03592814371255
24.015116666666668,12.03592814371255
24.018883333333335,12.03592814371255
24.019033333333333,12.03592814371255
24.036066666666667,12.03592814371255
24.066766666666666,12.03592814371255
24.06885,12.03592814371255
24.092766666666666,12.03592814371255
24.16555,12.03592814371255
24.1693,12.03592814371255
24.170466666666666,12.03592814371255
24.170966666666665,12.03592814371255
24.17495,12.03592814371255
24.1758,12.03592814371255
24.176083333333334,12.03592814371255
24.185733333333335,12.03592814371255
24.18648333333333,12.03592814371255
24.1865,12.03592814371255
24.23355,12.03592814371255
24.235583333333334,12.03592814371255
24.2914,12.03592814371255
24.315966666666668,12.03592814371255
24.3377,12.03592814371255
24.341716666666667,12.03592814371255
24.3426,12.03592814371255
24.400283333333334,12.03592814371255
24.402316666666668,12.03592814371255
24.460716666666666,12.03592814371255
24.477916666666665,12.03592814371255
24.51915,12.03592814371255
24.56715,12.03592814371255
24.5683,12.03592814371255
24.569066666666668,12.03592814371255
24.629883333333332,12.03592814371255
24.669333333333334,12.03592814371255
24.670716666666667,12.03592814371255
24.671233333333333,12.03592814371255
24.67525,12.03592814371255
24.676183333333334,12.03592814371255
24.6884,12.03592814371255
24.704033333333335,12.03592814371255
24.706566666666667,12.03592814371255
24.714733333333335,12.03592814371255
24.734116666666665,12.03592814371255
24.73505,12.03592814371255
24.736216666666667,12.03592814371255
24.74315,12.03592814371255
24.757783333333332,12.03592814371255
24.766966666666665,12.03592814371255
24.836066666666667,12.03592814371255
24.837433333333333,12.03592814371255
24.838333333333335,12.03592814371255
24.842283333333334,12.03592814371255
24.842633333333332,12.03592814371255
24.852983333333334,12.03592814371255
24.870383333333333,12.03592814371255
24.88105,12.03592814371255
24.90075,12.03592814371255
24.901783333333334,12.03592814371255
24.902916666666666,12.03592814371255
24.9099,12.03592814371255
25.00275,12.03592814371255
25.004166666666666,12.03592814371255
25.0049,12.03592814371255
25.009016666666668,12.03592814371255
25.009366666666665,12.03592814371255
25.0195,12.03592814371255
25.040016666666666,12.03592814371255
25.040166666666668,12.03592814371255
25.043316666666666,12.03592814371255
25.059866666666668,12.03592814371255
25.065083333333334,12.03592814371255
25.068516666666667,12.03592814371255
25.070016666666668,12.03592814371255
25.0703,12.03592814371255
25.07665,12.03592814371255
25.169616666666666,12.03592814371255
25.170916666666667,12.03592814371255
25.17155,12.03592814371255
25.1754,12.03592814371255
25.17605,12.03592814371255
25.18605,12.03592814371255
25.195966666666667,12.03592814371255
25.19895,12.03592814371255
25.200883333333334,12.03592814371255
25.215083333333332,12.03592814371255
25.21826666666667,12.03592814371255
25.224983333333334,12.03592814371255
25.2279,12.03592814371255
25.232216666666666,12.03592814371255
25.233966666666667,12.03592814371255
25.23525,12.03592814371255
25.236016666666668,12.03592814371255
25.24375,12.03592814371255
25.336316666666665,12.03592814371255
25.337466666666668,12.03592814371255
25.338516666666667,12.03592814371255
25.34075,12.03592814371255
25.342983333333333,12.03592814371255
25.3532,12.03592814371255
25.371016666666666,12.03592814371255
25.372183333333332,12.03592814371255
25.372716666666665,12.03592814371255
25.37345,12.03592814371255
25.37665,12.03592814371255
25.376833333333334,12.03592814371255
25.386383333333335,12.03592814371255
25.3873,12.03592814371255
25.394483333333334,12.03592814371255
25.395033333333334,12.03592814371255
25.40005,12.03592814371255
25.400916666666667,12.03592814371255
25.40325,12.03592814371255
25.40335,12.03592814371255
25.40375,12.03592814371255
25.411933333333334,12.03592814371255
25.4312,12.03592814371255
25.472733333333334,12.03592814371255
25.486266666666666,12.03592814371255
25.520483333333335,12.03592814371255
25.551816666666667,12.03592814371255
25.5783,12.03592814371255
25.647266666666667,12.03592814371255
25.648966666666666,12.03592814371255
25.653283333333334,12.03592814371255
25.657716666666666,12.03592814371255
25.673566666666666,12.03592814371255
25.67535,12.03592814371255
25.68205,12.03592814371255
25.74363333333333,12.03592814371255
25.804633333333335,12.03592814371255
25.8062,12.03592814371255
25.807366666666667,12.03592814371255
25.819366666666667,12.03592814371255
25.825666666666667,12.03592814371255
25.851583333333334,12.03592814371255
25.91036666666667,12.03592814371255
25.9154,12.03592814371255
25.94975,12.03592814371255
25.95255,12.03592814371255
25.985883333333334,12.03592814371255
26.02091666666667,12.03592814371255
26.042166666666667,12.03592814371255
26.045416666666668,12.03592814371255
26.062716666666667,12.03592814371255
26.076583333333332,12.03592814371255
26.095416666666665,12.03592814371255
26.139166666666668,12.03592814371255
26.139216666666666,12.03592814371255
26.15335,12.03592814371255
26.154483333333335,12.03592814371255
26.17765,12.03592814371255
26.211683333333333,12.03592814371255
26.21655,12.03592814371255
26.2183,12.03592814371255
26.243883333333333,12.03592814371255
26.26725,12.03592814371255
26.277666666666665,12.03592814371255
26.31435,12.03592814371255
26.320883333333335,12.03592814371255
26.36945,12.03592814371255
26.410616666666666,12.03592814371255
26.46685,12.03592814371255
26.472683333333332,12.03592814371255
26.5128,12.03592814371255
26.519333333333332,12.03592814371255
26.554033333333333,12.03592814371255
26.618216666666665,12.03592814371255
26.621266666666667,12.03592814371255
26.62215,12.03592814371255
26.65276666666667,12.03592814371255
26.661183333333334,12.03592814371255
26.665133333333333,12.03592814371255
26.671333333333333,12.03592814371255
26.6914,12.03592814371255
26.761333333333333,12.03592814371255
26.770133333333334,12.03592814371255
26.787016666666666,12.03592814371255
26.816983333333333,12.03592814371255
26.819483333333334,12.03592814371255
26.8228,12.03592814371255
26.823,12.03592814371255
26.849683333333335,12.03592814371255
26.92145,12.03592814371255
26.9751,12.03592814371255
26.98625,12.03592814371255
26.994,12.03592814371255
27.06125,12.03592814371255
27.07835,12.03592814371255
27.12785,12.03592814371255
27.13135,12.03592814371255
27.152916666666666,12.03592814371255
27.1572,12.03592814371255
27.260866666666665,12.03592814371255
27.283733333333334,12.03592814371255
27.28665,12.03592814371255
27.2978,12.03592814371255
27.301483333333334,12.03592814371255
27.345716666666668,12.03592814371255
27.431683333333332,12.03592814371255
27.450466666666667,12.03592814371255
27.486366666666665,12.03592814371255
27.487583333333333,12.03592814371255
27.5052,12.03592814371255
27.656716666666668,12.03592814371255
27.689316666666667,12.03592814371255
27.852016666666668,12.03592814371255
27.91375,12.03592814371255
27.984033333333333,12.03592814371255
27.986516666666667,12.03592814371255
28.0067,12.03592814371255
28.009516666666666,12.03592814371255
28.083516666666668,12.03592814371255
28.0901,12.03592814371255
28.098066666666668,12.03592814371255
28.153233333333333,12.03592814371255
28.239066666666666,12.03592814371255
28.241666666666667,12.03592814371255
28.24665,12.03592814371255
28.31995,12.03592814371255
28.48755,12.03592814371255
28.502433333333332,12.03592814371255
28.536083333333334,12.03592814371255
28.64615,12.03592814371255
28.676433333333332,12.03592814371255
28.790383333333335,12.03592814371255
28.934316666666668,12.03592814371255
29.008983333333333,12.03592814371255
29.009683333333335,12.03592814371255
29.1763,12.03592814371255
29.342683333333333,12.03592814371255
29.343233333333334,12.03592814371255
29.50945,12.03592814371255
29.512066666666666,12.03592814371255
29.593,12.03592814371255
29.671,12.03592814371255
29.676233333333332,12.03592814371255
29.676616666666668,12.03592814371255
29.686283333333332,12.03592814371255
29.736366666666665,12.03592814371255
29.7731,12.03592814371255
29.825766666666667,12.03592814371255
29.837716666666665,12.03592814371255
29.842966666666666,12.03592814371255
29.84326666666667,12.03592814371255
29.852983333333334,12.03592814371255
29.901116666666667,12.03592814371255
29.992116666666668,12.03592814371255
30.004433333333335,12.03592814371255
30.009866666666667,12.03592814371255
30.0197,12.03592814371255
30.0656,12.03592814371255
30.067733333333333,12.03592814371255
30.097716666666667,12.03592814371255
30.122433333333333,12.03592814371255
30.15885,12.03592814371255
30.171166666666668,12.03592814371255
30.1767,12.03592814371255
30.186416666666666,12.03592814371255
30.201266666666665,12.03592814371255
30.23455,12.03592814371255
30.32571666666667,12.03592814371255
30.33805,12.03592814371255
30.349483333333332,12.03592814371255
30.353116666666665,12.03592814371255
30.368033333333333,12.03592814371255
30.416866666666667,12.03592814371255
30.4528,12.03592814371255
30.492583333333332,12.03592814371255
30.50475,12.03592814371255
30.509916666666665,12.03592814371255
30.510083333333334,12.03592814371255
30.519916666666667,12.03592814371255
30.526083333333332,12.03592814371255
30.534883333333333,12.03592814371255
30.553633333333334,12.03592814371255
30.5624,12.03592814371255
30.564183333333332,12.03592814371255
30.56885,12.03592814371255
30.659583333333334,12.03592814371255
30.671383333333335,12.03592814371255
30.677333333333333,12.03592814371255
30.68695,12.03592814371255
30.70335,12.03592814371255
30.708633333333335,12.03592814371255
30.71065,12.03592814371255
30.7182,12.03592814371255
30.723166666666668,12.03592814371255
30.72465,12.03592814371255
30.73015,12.03592814371255
30.730333333333334,12.03592814371255
30.7435,12.03592814371255
30.74745,12.03592814371255
30.8198,12.03592814371255
30.822433333333333,12.03592814371255
30.8274,12.03592814371255
30.829883333333335,12.03592814371255
30.83815,12.03592814371255
30.84326666666667,12.03592814371255
30.854166666666668,12.03592814371255
30.859966666666665,12.03592814371255
30.869983333333334,12.03592814371255
30.884333333333334,12.03592814371255
30.887733333333333,12.03592814371255
30.8904,12.03592814371255
30.890766666666668,12.03592814371255
30.903533333333332,12.03592814371255
30.992533333333334,12.03592814371255
30.995666666666665,12.03592814371255
31.006166666666665,12.03592814371255
31.009983333333334,12.03592814371255
31.020116666666667,12.03592814371255
31.023366666666668,12.03592814371255
31.035466666666668,12.03592814371255
31.039233333333332,12.03592814371255
31.040366666666667,12.03592814371255
31.04435,12.03592814371255
31.0505,12.03592814371255
31.05635,12.03592814371255
31.0592,12.03592814371255
31.064566666666668,12.03592814371255
31.064766666666667,12.03592814371255
31.06825,12.03592814371255
31.138633333333335,12.03592814371255
31.1599,12.03592814371255
31.16335,12.03592814371255
31.16365,12.03592814371255
31.171733333333332,12.03592814371255
31.176883333333333,12.03592814371255
31.183516666666666,12.03592814371255
31.189533333333333,12.03592814371255
31.193466666666666,12.03592814371255
31.203583333333334,12.03592814371255
31.204783333333335,12.03592814371255
31.204916666666666,12.03592814371255
31.20775,12.03592814371255
31.209116666666667,12.03592814371255
31.20916666666667,12.03592814371255
31.21155,12.03592814371255
31.2144,12.03592814371255
31.215016666666667,12.03592814371255
31.217066666666668,12.03592814371255
31.21925,12.03592814371255
31.2193,12.03592814371255
31.219516666666667,12.03592814371255
31.2205,12.03592814371255
31.220783333333333,12.03592814371255
31.221766666666667,12.03592814371255
31.226516666666665,12.03592814371255
31.227483333333332,12.03592814371255
31.229916666666668,12.03592814371255
31.2328,12.03592814371255
31.23395,12.03592814371255
31.235166666666668,12.03592814371255
31.256216666666667,12.03592814371255
31.264483333333335,12.03592814371255
31.27795,12.03592814371255
31.3042,12.03592814371255
31.311183333333332,12.03592814371255
31.32775,12.03592814371255
31.36945,12.03592814371255
31.369483333333335,12.03592814371255
31.378316666666667,12.03592814371255
31.384883333333335,12.03592814371255
31.404516666666666,12.03592814371255
31.434216666666668,12.03592814371255
31.454716666666666,12.03592814371255
31.45985,12.03592814371255
31.47586666666667,12.03592814371255
31.495533333333334,12.03592814371255
31.527966666666668,12.03592814371255
31.529516666666666,12.03592814371255
31.535916666666665,12.03592814371255
31.54155,12.03592814371255
31.552483333333335,12.03592814371255
31.580083333333334,12.03592814371255
31.611983333333335,12.03592814371255
31.620233333333335,12.03592814371255
31.660133333333334,12.03592814371255
31.6627,12.03592814371255
31.702333333333332,12.03592814371255
31.708333333333332,12.03592814371255
31.727,12.03592814371255
31.745216666666668,12.03592814371255
31.7753,12.03592814371255
31.777966666666668,12.03592814371255
31.780683333333332,12.03592814371255
31.815633333333334,12.03592814371255
31.82475,12.03592814371255
31.8388,12.03592814371255
31.848383333333334,12.03592814371255
31.86055,12.03592814371255
31.868666666666666,12.03592814371255
31.875066666666665,12.03592814371255
31.897116666666665,12.03592814371255
31.907666666666668,12.03592814371255
31.913716666666666,12.03592814371255
31.922016666666668,12.03592814371255
31.9304,12.03592814371255
31.935433333333332,12.03592814371255
32.002766666666666,12.03592814371255
32.01873333333333,12.03592814371255
32.0224,12.03592814371255
32.035383333333336,12.03592814371255
32.04181666666667,12.03592814371255
32.075966666666666,12.03592814371255
32.07915,12.03592814371255
32.13316666666667,12.03592814371255
32.1345,12.03592814371255
32.16158333333333,12.03592814371255
32.2032,12.03592814371255
32.208666666666666,12.03592814371255
32.223733333333335,12.03592814371255
32.25991666666667,12.03592814371255
32.29755,12.03592814371255
32.30493333333333,12.03592814371255
32.31293333333333,12.03592814371255
32.362433333333335,12.03592814371255
32.36686666666667,12.03592814371255
32.368833333333335,12.03592814371255
32.3813,12.03592814371255
32.44218333333333,12.03592814371255
32.44753333333333,12.03592814371255
32.4502,12.03592814371255
32.500033333333334,12.03592814371255
32.507,12.03592814371255
32.51056666666667,12.03592814371255
32.535583333333335,12.03592814371255
32.540483333333334,12.03592814371255
32.5597,12.03592814371255
32.5867,12.03592814371255
32.5952,12.03592814371255
32.639266666666664,12.03592814371255
32.64,12.03592814371255
32.64723333333333,12.03592814371255
32.657066666666665,12.03592814371255
32.6606,12.03592814371255
32.702416666666664,12.03592814371255
32.73515,12.03592814371255
32.7592,12.03592814371255
32.77656666666667,12.03592814371255
32.785916666666665,12.03592814371255
32.79848333333333,12.03592814371255
32.80883333333333,12.03592814371255
32.81726666666667,12.03592814371255
32.86451666666667,12.03592814371255
32.90845,12.03592814371255
32.92438333333333,12.03592814371255
32.948966666666664,12.03592814371255
32.951166666666666,12.03592814371255
32.988216666666666,12.03592814371255
33.017583333333334,12.03592814371255
33.07415,12.03592814371255
33.0983,12.03592814371255
33.12618333333333,12.03592814371255
33.1775,12.03592814371255
33.20603333333333,12.03592814371255
33.22635,12.03592814371255
33.226816666666664,12.03592814371255
33.24035,12.03592814371255
33.30696666666667,12.03592814371255
33.337,12.03592814371255
33.338033333333335,12.03592814371255
33.3612,12.03592814371255
33.36298333333333,12.03592814371255
33.38348333333333,12.03592814371255
33.430166666666665,12.03592814371255
33.43345,12.03592814371255
33.490916666666664,12.03592814371255
33.59406666666667,12.03592814371255
33.60366666666667,12.03592814371255
33.60411666666667,12.03592814371255
33.63973333333333,12.03592814371255
33.695166666666665,12.03592814371255
33.702466666666666,12.03592814371255
33.785783333333335,12.03592814371255
33.80696666666667,12.03592814371255
33.8142,12.03592814371255
33.87795,12.03592814371255
33.88381666666667,12.03592814371255
33.96165,12.03592814371255
33.99733333333333,12.03592814371255
34.01708333333333,12.03592814371255
34.04841666666667,12.03592814371255
34.1409,12.03592814371255
34.14306666666667,12.03592814371255
34.1673,12.03592814371255
34.16866666666667,12.03592814371255
34.225433333333335,12.03592814371255
34.282133333333334,12.03592814371255
34.28691666666667,12.03592814371255
34.367016666666665,12.03592814371255
34.40533333333333,12.03592814371255
34.42378333333333,12.03592814371255
34.43176666666667,12.03592814371255
34.51018333333333,12.03592814371255
34.5104,12.03592814371255
34.53028333333334,12.03592814371255
34.541066666666666,12.03592814371255
34.5447,12.03592814371255
34.57675,12.03592814371255
34.63441666666667,12.03592814371255
34.6769,12.03592814371255
34.677216666666666,12.03592814371255
34.6794,12.03592814371255
34.72933333333334,12.03592814371255
34.73093333333333,12.03592814371255
34.782516666666666,12.03592814371255
34.8262,12.03592814371255
34.83938333333333,12.03592814371255
34.8436,12.03592814371255
34.843833333333336,12.03592814371255
34.89873333333333,12.03592814371255
34.92713333333333,12.03592814371255
34.998533333333334,12.03592814371255
35.0103,12.03592814371255
35.010533333333335,12.03592814371255
35.057316666666665,12.03592814371255
35.059583333333336,12.03592814371255
35.08026666666667,12.03592814371255
35.08136666666667,12.03592814371255
35.17706666666667,12.03592814371255
35.22388333333333,12.03592814371255
35.27766666666667,12.03592814371255
35.339733333333335,12.03592814371255
35.34173333333333,12.03592814371255
35.3437,12.03592814371255
35.34396666666667,12.03592814371255
35.4486,12.03592814371255
35.49308333333333,12.03592814371255
35.510666666666665,12.03592814371255
35.5574,12.03592814371255
35.589,12.03592814371255
35.58911666666667,12.03592814371255
35.6312,12.03592814371255
35.65988333333333,12.03592814371255
35.67743333333333,12.03592814371255
35.6871,12.03592814371255
35.7351,12.03592814371255
35.84231666666667,12.03592814371255
35.84386666666666,12.03592814371255
35.84408333333333,12.03592814371255
35.85386666666667,12.03592814371255
35.86913333333333,12.03592814371255
35.90175,12.03592814371255
35.99326666666666,12.03592814371255
36.020633333333336,12.03592814371255
36.02713333333333,12.03592814371255
36.032516666666666,12.03592814371255
36.0359,12.03592814371255
36.04051666666667,12.03592814371255
36.0452,12.03592814371255
36.068533333333335,12.03592814371255
36.10273333333333,12.03592814371255
36.10475,12.03592814371255
36.12596666666666,12.03592814371255
36.17726666666667,12.03592814371255
36.177616666666665,12.03592814371255
36.190333333333335,12.03592814371255
36.1949,12.03592814371255
36.202616666666664,12.03592814371255
36.2235,12.03592814371255
36.23525,12.03592814371255
36.29298333333333,12.03592814371255
36.34441666666667,12.03592814371255
36.36933333333333,12.03592814371255
36.37636666666667,12.03592814371255
36.40003333333333,12.03592814371255
36.40213333333333,12.03592814371255
36.43975,12.03592814371255
36.46005,12.03592814371255
36.48115,12.03592814371255
36.49361666666667,12.03592814371255
36.494,12.03592814371255
36.5212,12.03592814371255
36.522016666666666,12.03592814371255
36.52356666666667,12.03592814371255
36.53606666666666,12.03592814371255
36.542433333333335,12.03592814371255
36.56575,12.03592814371255
36.56923333333334,12.03592814371255
36.626866666666665,12.03592814371255
36.660183333333336,12.03592814371255
36.66041666666667,12.03592814371255
36.67783333333333,12.03592814371255
36.68771666666667,12.03592814371255
36.70281666666666,12.03592814371255
36.70373333333333,12.03592814371255
36.70925,12.03592814371255
36.7209,12.03592814371255
36.72398333333334,12.03592814371255
36.736,12.03592814371255
36.79295,12.03592814371255
36.827466666666666,12.03592814371255
36.8389,12.03592814371255
36.85455,12.03592814371255
36.86118333333334,12.03592814371255
36.8695,12.03592814371255
36.87596666666666,12.03592814371255
36.88315,12.03592814371255
36.89075,12.03592814371255
36.90313333333334,12.03592814371255
36.93241666666667,12.03592814371255
36.95973333333333,12.03592814371255
36.989466666666665,12.03592814371255
36.994683333333334,12.03592814371255
37.00575,12.03592814371255
37.021283333333336,12.03592814371255
37.05101666666667,12.03592814371255
37.0584,12.03592814371255
37.05855,12.03592814371255
37.06538333333334,12.03592814371255
37.07106666666667,12.03592814371255
37.1274,12.03592814371255
37.16031666666667,12.03592814371255
37.16668333333333,12.03592814371255
37.17243333333333,12.03592814371255
37.18846666666666,12.03592814371255
37.20596666666667,12.03592814371255
37.20943333333334,12.03592814371255
37.212133333333334,12.03592814371255
37.21855,12.03592814371255
37.219,12.03592814371255
37.21901666666667,12.03592814371255
37.21978333333333,12.03592814371255
37.22096666666667,12.03592814371255
37.221,12.03592814371255
37.2234,12.03592814371255
37.226483333333334,12.03592814371255
37.2268,12.03592814371255
37.22715,12.03592814371255
37.231116666666665,12.03592814371255
37.235866666666666,12.03592814371255
37.2378,12.03592814371255
37.281416666666665,12.03592814371255
37.28635,12.03592814371255
37.29358333333333,12.03592814371255
37.36091666666667,12.03592814371255
37.36966666666667,12.03592814371255
37.376266666666666,12.03592814371255
37.38535,12.03592814371255
37.46183333333333,12.03592814371255
37.49393333333333,12.03592814371255
37.5429,12.03592814371255
37.54873333333333,12.03592814371255
37.57051666666667,12.03592814371255
37.58148333333333,12.03592814371255
37.61736666666667,12.03592814371255
37.640566666666665,12.03592814371255
37.72165,12.03592814371255
37.72228333333333,12.03592814371255
37.72625,12.03592814371255
37.79338333333333,12.03592814371255
37.82295,12.03592814371255
37.85465,12.03592814371255
37.8703,12.03592814371255
37.87558333333333,12.03592814371255
37.876583333333336,12.03592814371255
37.878283333333336,12.03592814371255
37.883,12.03592814371255
37.89763333333333,12.03592814371255
37.911033333333336,12.03592814371255
37.92701666666667,12.03592814371255
37.92868333333333,12.03592814371255
37.942933333333336,12.03592814371255
37.97323333333333,12.03592814371255
38.00946666666667,12.03592814371255
38.02093333333333,12.03592814371255
38.03828333333333,12.03592814371255
38.164766666666665,12.03592814371255
38.1659,12.03592814371255
38.1712,12.03592814371255
38.171533333333336,12.03592814371255
38.21615,12.03592814371255
38.21686666666667,12.03592814371255
38.232866666666666,12.03592814371255
38.282,12.03592814371255
38.289316666666664,12.03592814371255
38.3196,12.03592814371255
38.32165,12.03592814371255
38.33793333333333,12.03592814371255
38.38956666666667,12.03592814371255
38.4113,12.03592814371255
38.42228333333333,12.03592814371255
38.438916666666664,12.03592814371255
38.479416666666665,12.03592814371255
38.52335,12.03592814371255
38.543033333333334,12.03592814371255
38.5701,12.03592814371255
38.57808333333333,12.03592814371255
38.58781666666667,12.03592814371255
38.5891,12.03592814371255
38.62186666666667,12.03592814371255
38.62955,12.03592814371255
38.6726,12.03592814371255
38.67495,12.03592814371255
38.72201666666667,12.03592814371255
38.7406,12.03592814371255
38.76958333333334,12.03592814371255
38.7758,12.03592814371255
38.78463333333333,12.03592814371255
38.832116666666664,12.03592814371255
38.8695,12.03592814371255
38.8832,12.03592814371255
38.89115,12.03592814371255
38.89525,12.03592814371255
38.919466666666665,12.03592814371255
38.93946666666667,12.03592814371255
39.04351666666667,12.03592814371255
39.06961666666667,12.03592814371255
39.08283333333333,12.03592814371255
39.166716666666666,12.03592814371255
39.1957,12.03592814371255
39.233533333333334,12.03592814371255
39.244733333333336,12.03592814371255
39.2824,12.03592814371255
39.28243333333333,12.03592814371255
39.2991,12.03592814371255
39.34295,12.03592814371255
39.34445,12.03592814371255
39.37016666666667,12.03592814371255
39.390483333333336,12.03592814371255
39.4356,12.03592814371255
39.45035,12.03592814371255
39.494483333333335,12.03592814371255
39.51206666666667,12.03592814371255
39.52255,12.03592814371255
39.53391666666667,12.03592814371255
39.546883333333334,12.03592814371255
39.58316666666666,12.03592814371255
39.59988333333333,12.03592814371255
39.6287,12.03592814371255
39.64586666666667,12.03592814371255
39.681266666666666,12.03592814371255
39.70356666666667,12.03592814371255
39.73363333333333,12.03592814371255
39.74655,12.03592814371255
39.74916666666667,12.03592814371255
39.75951666666667,12.03592814371255
39.76498333333333,12.03592814371255
39.79331666666667,12.03592814371255
39.797533333333334,12.03592814371255
39.83325,12.03592814371255
39.8602,12.03592814371255
39.88385,12.03592814371255
39.89861666666667,12.03592814371255
39.91211666666667,12.03592814371255
39.93888333333334,12.03592814371255
39.973283333333335,12.03592814371255
39.97663333333333,12.03592814371255
39.9969,12.03592814371255
40.01683333333333,12.03592814371255
40.026916666666665,12.03592814371255
40.028933333333335,12.03592814371255
40.03426666666667,12.03592814371255
40.04828333333333,12.03592814371255
40.1506,12.03592814371255
40.17346666666667,12.03592814371255
40.18468333333333,12.03592814371255
40.19753333333333,12.03592814371255
40.20155,12.03592814371255
40.28035,12.03592814371255
40.293216666666666,12.03592814371255
40.31538333333334,12.03592814371255
40.3307,12.03592814371255
40.3352,12.03592814371255
40.34696666666667,12.03592814371255
40.43581666666667,12.03592814371255
40.437016666666665,12.03592814371255
40.472566666666665,12.03592814371255
40.4856,12.03592814371255
40.496433333333336,12.03592814371255
40.538333333333334,12.03592814371255
40.54278333333333,12.03592814371255
40.57715,12.03592814371255
40.602783333333335,12.03592814371255
40.635933333333334,12.03592814371255
40.64621666666667,12.03592814371255
40.67775,12.03592814371255
40.67798333333333,12.03592814371255
40.699416666666664,12.03592814371255
40.7304,12.03592814371255
40.74825,12.03592814371255
40.7748,12.03592814371255
40.78641666666667,12.03592814371255
40.78993333333333,12.03592814371255
40.79533333333333,12.03592814371255
40.8179,12.03592814371255
40.83625,12.03592814371255
40.84446666666667,12.03592814371255
40.8447,12.03592814371255
40.8561,12.03592814371255
40.93663333333333,12.03592814371255
40.99875,12.03592814371255
41.011183333333335,12.03592814371255
41.01133333333333,12.03592814371255
41.10706666666667,12.03592814371255
41.12258333333333,12.03592814371255
41.177883333333334,12.03592814371255
41.178066666666666,12.03592814371255
41.206916666666665,12.03592814371255
41.23275,12.03592814371255
41.34455,12.03592814371255
41.34458333333333,12.03592814371255
41.40736666666667,12.03592814371255
41.49395,12.03592814371255
41.51128333333333,12.03592814371255
41.52278333333334,12.03592814371255
41.54343333333333,12.03592814371255
41.54943333333333,12.03592814371255
41.579433333333334,12.03592814371255
41.64276666666667,12.03592814371255
41.66065,12.03592814371255
41.67798333333333,12.03592814371255
41.701566666666665,12.03592814371255
41.709583333333335,12.03592814371255
41.84471666666666,12.03592814371255
41.84486666666667,12.03592814371255
41.8675,12.03592814371255
41.87023333333333,12.03592814371255
41.883316666666666,12.03592814371255
41.99406666666667,12.03592814371255
42.00253333333333,12.03592814371255
42.01153333333333,12.03592814371255
42.01173333333333,12.03592814371255
42.02151666666666,12.03592814371255
42.03695,12.03592814371255
42.05303333333333,12.03592814371255
42.05728333333333,12.03592814371255
42.06915,12.03592814371255
42.127,12.03592814371255
42.14501666666666,12.03592814371255
42.16076666666667,12.03592814371255
42.1785,12.03592814371255
42.20388333333333,12.03592814371255
42.210033333333335,12.03592814371255
42.224,12.03592814371255
42.23643333333333,12.03592814371255
42.2811,12.03592814371255
42.29346666666667,12.03592814371255
42.327466666666666,12.03592814371255
42.33835,12.03592814371255
42.34498333333333,12.03592814371255
42.3708,12.03592814371255
42.376983333333335,12.03592814371255
42.38686666666667,12.03592814371255
42.39126666666667,12.03592814371255
42.397733333333335,12.03592814371255
42.40273333333333,12.03592814371255
42.4944,12.03592814371255
42.505966666666666,12.03592814371255
42.5117,12.03592814371255
42.520316666666666,12.03592814371255
42.52191666666667,12.03592814371255
42.528866666666666,12.03592814371255
42.53745,12.03592814371255
42.543616666666665,12.03592814371255
42.54715,12.03592814371255
42.55685,12.03592814371255
42.56445,12.03592814371255
42.570816666666666,12.03592814371255
42.631883333333334,12.03592814371255
42.661316666666664,12.03592814371255
42.67268333333333,12.03592814371255
42.67915,12.03592814371255
42.68376666666666,12.03592814371255
42.688583333333334,12.03592814371255
42.68865,12.03592814371255
42.70445,12.03592814371255
42.7103,12.03592814371255
42.710883333333335,12.03592814371255
42.712516666666666,12.03592814371255
42.7171,12.03592814371255
42.71796666666667,12.03592814371255
42.71985,12.03592814371255
42.724066666666666,12.03592814371255
42.724916666666665,12.03592814371255
42.73116666666667,12.03592814371255
42.73641666666666,12.03592814371255
42.76113333333333,12.03592814371255
42.79391666666667,12.03592814371255
42.800016666666664,12.03592814371255
42.82788333333333,12.03592814371255
42.8303,12.03592814371255
42.83946666666667,12.03592814371255
42.84401666666667,12.03592814371255
42.84578333333334,12.03592814371255
42.855383333333336,12.03592814371255
42.8631,12.03592814371255
42.868716666666664,12.03592814371255
42.87051666666667,12.03592814371255
42.87441666666667,12.03592814371255
42.87825,12.03592814371255
42.884116666666664,12.03592814371255
42.88425,12.03592814371255
42.897283333333334,12.03592814371255
42.90383333333333,12.03592814371255
42.952666666666666,12.03592814371255
42.96118333333333,12.03592814371255
42.986666666666665,12.03592814371255
42.994283333333335,12.03592814371255
43.00633333333333,12.03592814371255
43.00716666666667,12.03592814371255
43.008766666666666,12.03592814371255
43.01185,12.03592814371255
43.02235,12.03592814371255
43.02961666666667,12.03592814371255
43.037216666666666,12.03592814371255
43.0379,12.03592814371255
43.0441,12.03592814371255
43.046683333333334,12.03592814371255
43.0486,12.03592814371255
43.05055,12.03592814371255
43.05108333333333,12.03592814371255
43.05213333333333,12.03592814371255
43.0545,12.03592814371255
43.054883333333336,12.03592814371255
43.055816666666665,12.03592814371255
43.056,12.03592814371255
43.05655,12.03592814371255
43.0591,12.03592814371255
43.06085,12.03592814371255
43.06166666666667,12.03592814371255
43.06421666666667,12.03592814371255
43.067766666666664,12.03592814371255
43.0681,12.03592814371255
43.072716666666665,12.03592814371255
43.07723333333333,12.03592814371255
43.0824,12.03592814371255
43.130066666666664,12.03592814371255
43.1533,12.03592814371255
43.15858333333333,12.03592814371255
43.16116666666667,12.03592814371255
43.161833333333334,12.03592814371255
43.17395,12.03592814371255
43.178866666666664,12.03592814371255
43.1893,12.03592814371255
43.198116666666664,12.03592814371255
43.205133333333336,12.03592814371255
43.20786666666667,12.03592814371255
43.210316666666664,12.03592814371255
43.210566666666665,12.03592814371255
43.21346666666667,12.03592814371255
43.21673333333333,12.03592814371255
43.21693333333333,12.03592814371255
43.21803333333333,12.03592814371255
43.2197,12.03592814371255
43.2201,12.03592814371255
43.22103333333333,12.03592814371255
43.222,12.03592814371255
43.224016666666664,12.03592814371255
43.22533333333333,12.03592814371255
43.22855,12.03592814371255
43.23155,12.03592814371255
43.23263333333333,12.03592814371255
43.23663333333333,12.03592814371255
43.247566666666664,12.03592814371255
43.24763333333333,12.03592814371255
43.255966666666666,12.03592814371255
43.280966666666664,12.03592814371255
43.29975,12.03592814371255
43.3031,12.03592814371255
43.32768333333333,12.03592814371255
43.356633333333335,12.03592814371255
43.36358333333333,12.03592814371255
43.366166666666665,12.03592814371255
43.371916666666664,12.03592814371255
43.379133333333336,12.03592814371255
43.38186666666667,12.03592814371255
43.3869,12.03592814371255
43.389966666666666,12.03592814371255
43.39326666666667,12.03592814371255
43.4044,12.03592814371255
43.418033333333334,12.03592814371255
43.4382,12.03592814371255
43.46328333333334,12.03592814371255
43.4732,12.03592814371255
43.49195,12.03592814371255
43.49438333333333,12.03592814371255
43.4945,12.03592814371255
43.51356666666667,12.03592814371255
43.529266666666665,12.03592814371255
43.53735,12.03592814371255
43.54206666666666,12.03592814371255
43.54371666666667,12.03592814371255
43.55128333333333,12.03592814371255
43.60223333333333,12.03592814371255
43.627716666666664,12.03592814371255
43.6398,12.03592814371255
43.64118333333333,12.03592814371255
43.64641666666667,12.03592814371255
43.66235,12.03592814371255
43.678716666666666,12.03592814371255
43.68483333333333,12.03592814371255
43.695433333333334,12.03592814371255
43.70406666666667,12.03592814371255
43.71046666666667,12.03592814371255
43.71055,12.03592814371255
43.719,12.03592814371255
43.72635,12.03592814371255
43.75365,12.03592814371255
43.794133333333335,12.03592814371255
43.79898333333333,12.03592814371255
43.80433333333333,12.03592814371255
43.83951666666667,12.03592814371255
43.85873333333333,12.03592814371255
43.87728333333333,12.03592814371255
43.898583333333335,12.03592814371255
43.91215,12.03592814371255
43.94063333333333,12.03592814371255
43.9457,12.03592814371255
43.98336666666667,12.03592814371255
44.02551666666667,12.03592814371255
44.0473,12.03592814371255
44.07888333333333,12.03592814371255
44.138283333333334,12.03592814371255
44.14293333333333,12.03592814371255
44.15116666666667,12.03592814371255
44.21065,12.03592814371255
44.25265,12.03592814371255
44.309666666666665,12.03592814371255
44.33788333333333,12.03592814371255
44.37093333333333,12.03592814371255
44.37745,12.03592814371255
44.41195,12.03592814371255
44.46588333333333,12.03592814371255
44.4764,12.03592814371255
44.53796666666667,12.03592814371255
44.5382,12.03592814371255
44.54516666666667,12.03592814371255
44.5531,12.03592814371255
44.56381666666667,12.03592814371255
44.565333333333335,12.03592814371255
44.626,12.03592814371255
44.64148333333333,12.03592814371255
44.64313333333333,12.03592814371255
44.65035,12.03592814371255
44.70695,12.03592814371255
44.7864,12.03592814371255
44.809866666666665,12.03592814371255
44.86943333333333,12.03592814371255
44.880633333333336,12.03592814371255
44.94643333333333,12.03592814371255
44.9766,12.03592814371255
45.07306666666667,12.03592814371255
45.107416666666666,12.03592814371255
45.14333333333333,12.03592814371255
45.167116666666665,12.03592814371255
45.1888,12.03592814371255
45.25378333333333,12.03592814371255
45.264716666666665,12.03592814371255
45.2679,12.03592814371255
45.32556666666667,12.03592814371255
45.32586666666667,12.03592814371255
45.35321666666667,12.03592814371255
45.36248333333333,12.03592814371255
45.40796666666667,12.03592814371255
45.62125,12.03592814371255
45.62671666666667,12.03592814371255
45.72078333333334,12.03592814371255
45.76951666666667,12.03592814371255
45.83898333333333,12.03592814371255
45.85926666666667,12.03592814371255
45.941716666666665,12.03592814371255
45.98701666666667,12.03592814371255
46.03791666666667,12.03592814371255
46.078133333333334,12.03592814371255
46.101933333333335,12.03592814371255
46.131366666666665,12.03592814371255
46.13806666666667,12.03592814371255
46.14848333333333,12.03592814371255
46.27925,12.03592814371255
46.28658333333333,12.03592814371255
46.297783333333335,12.03592814371255
46.34911666666667,12.03592814371255
46.3994,12.03592814371255
46.427366666666664,12.03592814371255
46.497083333333336,12.03592814371255
46.51193333333333,12.03592814371255
46.517633333333336,12.03592814371255
46.54763333333333,12.03592814371255
46.63613333333333,12.03592814371255
46.64463333333333,12.03592814371255
46.645266666666664,12.03592814371255
46.67196666666667,12.03592814371255
46.67863333333333,12.03592814371255
46.761916666666664,12.03592814371255
46.77961666666667,12.03592814371255
46.79325,12.03592814371255
46.80225,12.03592814371255
46.817433333333334,12.03592814371255
46.845333333333336,12.03592814371255
46.845416666666665,12.03592814371255
46.915283333333335,12.03592814371255
46.95036666666667,12.03592814371255
47.01213333333333,12.03592814371255
47.01215,12.03592814371255
47.09845,12.03592814371255
47.17608333333333,12.03592814371255
47.17883333333333,12.03592814371255
47.18635,12.03592814371255
47.24655,12.03592814371255
47.27355,12.03592814371255
47.325183333333335,12.03592814371255
47.34555,12.03592814371255
47.3456,12.03592814371255
47.36728333333333,12.03592814371255
47.37756666666667,12.03592814371255
47.427233333333334,12.03592814371255
47.4273,12.03592814371255
47.474266666666665,12.03592814371255
47.51213333333333,12.03592814371255
47.533833333333334,12.03592814371255
47.57018333333333,12.03592814371255
47.604216666666666,12.03592814371255
47.62345,12.03592814371255
47.62753333333333,12.03592814371255
47.67895,12.03592814371255
47.71106666666667,12.03592814371255
47.71151666666667,12.03592814371255
47.7213,12.03592814371255
47.7523,12.03592814371255
47.77255,12.03592814371255
47.794333333333334,12.03592814371255
47.845683333333334,12.03592814371255
47.87005,12.03592814371255
47.8713,12.03592814371255
47.9004,12.03592814371255
47.9336,12.03592814371255
47.9634,12.03592814371255
48.006366666666665,12.03592814371255
48.01233333333333,12.03592814371255
48.0124,12.03592814371255
48.02486666666667,12.03592814371255
48.04108333333333,12.03592814371255
48.046533333333336,12.03592814371255
48.06961666666667,12.03592814371255
48.12781666666667,12.03592814371255
48.13563333333333,12.03592814371255
48.17321666666667,12.03592814371255
48.1791,12.03592814371255
48.191433333333336,12.03592814371255
48.20475,12.03592814371255
48.21105,12.03592814371255
48.21595,12.03592814371255
48.2162,12.03592814371255
48.236583333333336,12.03592814371255
48.2625,12.03592814371255
48.29455,12.03592814371255
48.29971666666667,12.03592814371255
48.34225,12.03592814371255
48.3458,12.03592814371255
48.3459,12.03592814371255
48.35613333333333,12.03592814371255
48.3654,12.03592814371255
48.37146666666667,12.03592814371255
48.37778333333333,12.03592814371255
48.38276666666667,12.03592814371255
48.403333333333336,12.03592814371255
48.42941666666667,12.03592814371255
48.444633333333336,12.03592814371255
48.46126666666667,12.03592814371255
48.50658333333333,12.03592814371255
48.51246666666667,12.03592814371255
48.522483333333334,12.03592814371255
48.52301666666666,12.03592814371255
48.5445,12.03592814371255
48.549483333333335,12.03592814371255
48.55518333333333,12.03592814371255
48.57066666666667,12.03592814371255
48.62801666666667,12.03592814371255
48.67293333333333,12.03592814371255
48.6746,12.03592814371255
48.67965,12.03592814371255
48.6904,12.03592814371255
48.69388333333333,12.03592814371255
48.705,12.03592814371255
48.71175,12.03592814371255
48.71868333333333,12.03592814371255
48.73093333333333,12.03592814371255
48.7317,12.03592814371255
48.73643333333333,12.03592814371255
48.73708333333333,12.03592814371255
48.789833333333334,12.03592814371255
48.795,12.03592814371255
48.84035,12.03592814371255
48.85613333333333,12.03592814371255
48.86226666666666,12.03592814371255
48.868766666666666,12.03592814371255
48.871716666666664,12.03592814371255
48.87805,12.03592814371255
48.8829,12.03592814371255
48.884766666666664,12.03592814371255
48.89005,12.03592814371255
48.898266666666665,12.03592814371255
48.89833333333333,12.03592814371255
48.90515,12.03592814371255
48.96225,12.03592814371255
48.97806666666666,12.03592814371255
49.00706666666667,12.03592814371255
49.012766666666664,12.03592814371255
49.015883333333335,12.03592814371255
49.0231,12.03592814371255
49.02395,12.03592814371255
49.02811666666667,12.03592814371255
49.02925,12.03592814371255
49.03965,12.03592814371255
49.04521666666667,12.03592814371255
49.04633333333334,12.03592814371255
49.05291666666667,12.03592814371255
49.05693333333333,12.03592814371255
49.05863333333333,12.03592814371255
49.06628333333333,12.03592814371255
49.070033333333335,12.03592814371255
49.07095,12.03592814371255
49.0885,12.03592814371255
49.12985,12.03592814371255
49.16303333333333,12.03592814371255
49.175333333333334,12.03592814371255
49.1795,12.03592814371255
49.18051666666667,12.03592814371255
49.18966666666667,12.03592814371255
49.20826666666667,12.03592814371255
49.2121,12.03592814371255
49.212266666666665,12.03592814371255
49.215333333333334,12.03592814371255
49.21563333333334,12.03592814371255
49.217283333333334,12.03592814371255
49.22103333333333,12.03592814371255
49.221266666666665,12.03592814371255
49.22188333333333,12.03592814371255
49.225566666666666,12.03592814371255
49.22833333333333,12.03592814371255
49.22966666666667,12.03592814371255
49.23195,12.03592814371255
49.235033333333334,12.03592814371255
49.238566666666664,12.03592814371255
49.24796666666666,12.03592814371255
49.253,12.03592814371255
49.25491666666667,12.03592814371255
49.26148333333333,12.03592814371255
49.28596666666667,12.03592814371255
49.29541666666667,12.03592814371255
49.3182,12.03592814371255
49.31966666666667,12.03592814371255
49.330416666666665,12.03592814371255
49.35308333333333,12.03592814371255
49.36265,12.03592814371255
49.37813333333333,12.03592814371255
49.38088333333334,12.03592814371255
49.41075,12.03592814371255
49.4638,12.03592814371255
49.47403333333333,12.03592814371255
49.47805,12.03592814371255
49.49698333333333,12.03592814371255
49.520266666666664,12.03592814371255
49.53008333333333,12.03592814371255
49.54056666666666,12.03592814371255
49.54656666666666,12.03592814371255
49.61995,12.03592814371255
49.626666666666665,12.03592814371255
49.65731666666667,12.03592814371255
49.6777,12.03592814371255
49.696083333333334,12.03592814371255
49.71201666666666,12.03592814371255
49.731433333333335,12.03592814371255
49.763416666666664,12.03592814371255
49.7958,12.03592814371255
49.83275,12.03592814371255
49.85183333333333,12.03592814371255
49.8564,12.03592814371255
49.86793333333333,12.03592814371255
49.878283333333336,12.03592814371255
49.91365,12.03592814371255
49.92145,12.03592814371255
49.92678333333333,12.03592814371255
49.92836666666667,12.03592814371255
49.9291,12.03592814371255
49.93678333333333,12.03592814371255
49.9775,12.03592814371255
49.9847,12.03592814371255
50.02395,12.03592814371255
50.03685,12.03592814371255
50.04058333333333,12.03592814371255
50.08018333333333,12.03592814371255
50.08038333333333,12.03592814371255
50.08695,12.03592814371255
50.1272,12.03592814371255
50.144216666666665,12.03592814371255
50.18391666666667,12.03592814371255
50.18516666666667,12.03592814371255
50.19648333333333,12.03592814371255
50.205416666666665,12.03592814371255
50.21176666666667,12.03592814371255
50.245333333333335,12.03592814371255
50.2471,12.03592814371255
50.309733333333334,12.03592814371255
50.311,12.03592814371255
50.33208333333334,12.03592814371255
50.332883333333335,12.03592814371255
50.3336,12.03592814371255
50.33858333333333,12.03592814371255
50.341816666666666,12.03592814371255
50.3708,12.03592814371255
50.37728333333333,12.03592814371255
50.37846666666667,12.03592814371255
50.37875,12.03592814371255
50.413833333333336,12.03592814371255
50.43998333333333,12.03592814371255
50.47715,12.03592814371255
50.47775,12.03592814371255
50.48093333333333,12.03592814371255
50.48406666666666,12.03592814371255
50.48903333333333,12.03592814371255
50.52806666666667,12.03592814371255
50.540166666666664,12.03592814371255
50.63151666666667,12.03592814371255
50.63153333333333,12.03592814371255
50.63171666666667,12.03592814371255
50.644666666666666,12.03592814371255
50.64501666666666,12.03592814371255
50.6766,12.03592814371255
50.74755,12.03592814371255
50.77446666666667,12.03592814371255
50.81111666666666,12.03592814371255
50.82026666666667,12.03592814371255
50.8256,12.03592814371255
50.86638333333333,12.03592814371255
50.895916666666665,12.03592814371255
50.914116666666665,12.03592814371255
50.9142,12.03592814371255
50.92156666666666,12.03592814371255
50.9225,12.03592814371255
50.94995,12.03592814371255
50.977833333333336,12.03592814371255
50.984516666666664,12.03592814371255
51.01368333333333,12.03592814371255
51.04658333333333,12.03592814371255
51.06818333333333,12.03592814371255
51.080733333333335,12.03592814371255
51.14455,12.03592814371255
51.1767,12.03592814371255
51.2118,12.03592814371255
51.2563,12.03592814371255
51.311483333333335,12.03592814371255
51.3387,12.03592814371255
51.339,12.03592814371255
51.34198333333333,12.03592814371255
51.3445,12.03592814371255
51.35955,12.03592814371255
51.37813333333333,12.03592814371255
51.38831666666667,12.03592814371255
51.398983333333334,12.03592814371255
51.41956666666667,12.03592814371255
51.467,12.03592814371255
51.54528333333333,12.03592814371255
51.548066666666664,12.03592814371255
51.5847,12.03592814371255
51.603183333333334,12.03592814371255
51.643966666666664,12.03592814371255
51.644783333333336,12.03592814371255
51.70826666666667,12.03592814371255
51.710683333333336,12.03592814371255
51.7116,12.03592814371255
51.74166666666667,12.03592814371255
51.8104,12.03592814371255
51.855716666666666,12.03592814371255
51.86445,12.03592814371255
51.87851666666667,12.03592814371255
51.914433333333335,12.03592814371255
51.9356,12.03592814371255
51.938716666666664,12.03592814371255
51.940133333333335,12.03592814371255
51.990716666666664,12.03592814371255
52.00321666666667,12.03592814371255
52.01895,12.03592814371255
52.04505,12.03592814371255
52.08728333333333,12.03592814371255
52.0989,12.03592814371255
52.123783333333336,12.03592814371255
52.12428333333333,12.03592814371255
52.23818333333333,12.03592814371255
52.27258333333333,12.03592814371255
52.31465,12.03592814371255
52.32225,12.03592814371255
52.35316666666667,12.03592814371255
52.3828,12.03592814371255
52.45645,12.03592814371255
52.46645,12.03592814371255
52.47326666666667,12.03592814371255
52.4739,12.03592814371255
52.482033333333334,12.03592814371255
52.50626666666667,12.03592814371255
52.516816666666664,12.03592814371255
52.537083333333335,12.03592814371255
52.541516666666666,12.03592814371255
52.54555,12.03592814371255
52.56965,12.03592814371255
52.594,12.03592814371255
52.60326666666667,12.03592814371255
52.60621666666667,12.03592814371255
52.61971666666667,12.03592814371255
52.67941666666667,12.03592814371255
52.6911,12.03592814371255
52.6935,12.03592814371255
52.69456666666667,12.03592814371255
52.71228333333333,12.03592814371255
52.73851666666667,12.03592814371255
52.74113333333333,12.03592814371255
52.7494,12.03592814371255
52.76906666666667,12.03592814371255
52.80136666666667,12.03592814371255
52.846,12.03592814371255
52.8717,12.03592814371255
52.88811666666667,12.03592814371255
52.96026666666667,12.03592814371255
53.0127,12.03592814371255
53.013,12.03592814371255
53.107733333333336,12.03592814371255
53.11548333333333,12.03592814371255
53.1264,12.03592814371255
53.14053333333333,12.03592814371255
53.1794,12.03592814371255
53.1797,12.03592814371255
53.18445,12.03592814371255
53.212466666666664,12.03592814371255
53.25476666666667,12.03592814371255
53.255183333333335,12.03592814371255
53.295433333333335,12.03592814371255
53.3464,12.03592814371255
53.34685,12.03592814371255
53.346916666666665,12.03592814371255
53.40496666666667,12.03592814371255
53.425783333333335,12.03592814371255
53.448033333333335,12.03592814371255
53.462183333333336,12.03592814371255
53.480383333333336,12.03592814371255
53.48748333333333,12.03592814371255
53.506883333333334,12.03592814371255
53.51311666666667,12.03592814371255
53.616683333333334,12.03592814371255
53.628883333333334,12.03592814371255
53.6401,12.03592814371255
53.67368333333334,12.03592814371255
53.678733333333334,12.03592814371255
53.6796,12.03592814371255
53.679833333333335,12.03592814371255
53.70285,12.03592814371255
53.71941666666667,12.03592814371255
53.76415,12.03592814371255
53.76768333333333,12.03592814371255
53.792716666666664,12.03592814371255
53.79561666666667,12.03592814371255
53.8403,12.03592814371255
53.84655,12.03592814371255
53.85483333333333,12.03592814371255
53.85655,12.03592814371255
53.87871666666667,12.03592814371255
53.89168333333333,12.03592814371255
53.91158333333333,12.03592814371255
53.94535,12.03592814371255
53.962316666666666,12.03592814371255
54.00711666666667,12.03592814371255
54.013,12.03592814371255
54.01325,12.03592814371255
54.029916666666665,12.03592814371255
54.039233333333335,12.03592814371255
54.04825,12.03592814371255
54.05201666666667,12.03592814371255
54.058483333333335,12.03592814371255
54.059016666666665,12.03592814371255
54.06503333333333,12.03592814371255
54.129083333333334,12.03592814371255
54.14771666666667,12.03592814371255
54.150666666666666,12.03592814371255
54.17401666666667,12.03592814371255
54.176883333333336,12.03592814371255
54.1797,12.03592814371255
54.18021666666667,12.03592814371255
54.189933333333336,12.03592814371255
54.19723333333334,12.03592814371255
54.206383333333335,12.03592814371255
54.2125,12.03592814371255
54.22548333333334,12.03592814371255
54.23065,12.03592814371255
54.233133333333335,12.03592814371255
54.2368,12.03592814371255
54.23898333333333,12.03592814371255
54.251083333333334,12.03592814371255
54.27603333333333,12.03592814371255
54.296283333333335,12.03592814371255
54.30035,12.03592814371255
54.319183333333335,12.03592814371255
54.34141666666667,12.03592814371255
54.346666666666664,12.03592814371255
54.34825,12.03592814371255
54.35705,12.03592814371255
54.364983333333335,12.03592814371255
54.37606666666667,12.03592814371255
54.37715,12.03592814371255
54.37911666666667,12.03592814371255
54.3821,12.03592814371255
54.38216666666667,12.03592814371255
54.38275,12.03592814371255
54.386916666666664,12.03592814371255
54.38725,12.03592814371255
54.3873,12.03592814371255
54.39168333333333,12.03592814371255
54.39243333333334,12.03592814371255
54.3931,12.03592814371255
54.39553333333333,12.03592814371255
54.39581666666667,12.03592814371255
54.402233333333335,12.03592814371255
54.40266666666667,12.03592814371255
54.407016666666664,12.03592814371255
54.415483333333334,12.03592814371255
54.42285,12.03592814371255
54.44798333333333,12.03592814371255
54.462833333333336,12.03592814371255
54.475633333333334,12.03592814371255
54.48696666666667,12.03592814371255
54.49818333333333,12.03592814371255
54.5085,12.03592814371255
54.51336666666667,12.03592814371255
54.517916666666665,12.03592814371255
54.51968333333333,12.03592814371255
54.526666666666664,12.03592814371255
54.534866666666666,12.03592814371255
54.5419,12.03592814371255
54.543483333333334,12.03592814371255
54.5456,12.03592814371255
54.5458,12.03592814371255
54.546216666666666,12.03592814371255
54.54841666666667,12.03592814371255
54.55285,12.03592814371255
54.55493333333333,12.03592814371255
54.5563,12.03592814371255
54.556383333333336,12.03592814371255
54.55746666666667,12.03592814371255
54.55911666666667,12.03592814371255
54.55936666666667,12.03592814371255
54.56016666666667,12.03592814371255
54.56601666666667,12.03592814371255
54.56831666666667,12.03592814371255
54.568333333333335,12.03592814371255
54.572066666666665,12.03592814371255
54.58793333333333,12.03592814371255
54.59225,12.03592814371255
54.5931,12.03592814371255
54.59693333333333,12.03592814371255
54.608533333333334,12.03592814371255
54.61821666666667,12.03592814371255
54.6325,12.03592814371255
54.63993333333333,12.03592814371255
54.65421666666666,12.03592814371255
54.67628333333333,12.03592814371255
54.6827,12.03592814371255
54.684583333333336,12.03592814371255
54.689933333333336,12.03592814371255
54.69315,12.03592814371255
54.69691666666667,12.03592814371255
54.7091,12.03592814371255
54.70933333333333,12.03592814371255
54.70981666666667,12.03592814371255
54.71326666666667,12.03592814371255
54.71695,12.03592814371255
54.71718333333333,12.03592814371255
54.71895,12.03592814371255
54.7192,12.03592814371255
54.71945,12.03592814371255
54.72145,12.03592814371255
54.72421666666666,12.03592814371255
54.725766666666665,12.03592814371255
54.7275,12.03592814371255
54.727583333333335,12.03592814371255
54.7285,12.03592814371255
54.7302,12.03592814371255
54.73173333333333,12.03592814371255
54.736383333333336,12.03592814371255
54.73661666666667,12.03592814371255
54.73945,12.03592814371255
54.74268333333333,12.03592814371255
54.746316666666665,12.03592814371255
54.765283333333336,12.03592814371255
54.7771,12.03592814371255
54.78693333333333,12.03592814371255
54.79761666666667,12.03592814371255
54.821216666666665,12.03592814371255
54.8431,12.03592814371255
54.85033333333333,12.03592814371255
54.850366666666666,12.03592814371255
54.8577,12.03592814371255
54.8661,12.03592814371255
54.86756666666667,12.03592814371255
54.87445,12.03592814371255
54.87638333333334,12.03592814371255
54.87858333333333,12.03592814371255
54.879,12.03592814371255
54.88238333333334,12.03592814371255
54.883383333333335,12.03592814371255
54.88398333333333,12.03592814371255
54.886433333333336,12.03592814371255
54.88835,12.03592814371255
54.88981666666667,12.03592814371255
54.8904,12.03592814371255
54.89136666666667,12.03592814371255
54.892916666666665,12.03592814371255
54.89325,12.03592814371255
54.8948,12.03592814371255
54.90071666666667,12.03592814371255
54.9013,12.03592814371255
54.90806666666667,12.03592814371255
54.921166666666664,12.03592814371255
54.927283333333335,12.03592814371255
54.966566666666665,12.03592814371255
54.98941666666666,12.03592814371255
54.994283333333335,12.03592814371255
55.00833333333333,12.03592814371255
55.01486666666667,12.03592814371255
55.02118333333333,12.03592814371255
55.0266,12.03592814371255
55.0268,12.03592814371255
55.03045,12.03592814371255
55.032833333333336,12.03592814371255
55.035466666666665,12.03592814371255
55.04108333333333,12.03592814371255
55.04515,12.03592814371255
55.04866666666667,12.03592814371255
55.0489,12.03592814371255
55.049166666666665,12.03592814371255
55.05068333333333,12.03592814371255
55.05318333333334,12.03592814371255
55.05393333333333,12.03592814371255
55.053983333333335,12.03592814371255
55.05533333333333,12.03592814371255
55.059783333333336,12.03592814371255
55.060716666666664,12.03592814371255
55.06321666666667,12.03592814371255
55.065466666666666,12.03592814371255
55.06851666666667,12.03592814371255
55.071283333333334,12.03592814371255
55.08795,12.03592814371255
55.091683333333336,12.03592814371255
55.09556666666667,12.03592814371255
55.124516666666665,12.03592814371255
55.13105,12.03592814371255
55.131933333333336,12.03592814371255
55.1552,12.03592814371255
55.175333333333334,12.03592814371255
55.180683333333334,12.03592814371255
55.1845,12.03592814371255
55.18751666666667,12.03592814371255
55.1924,12.03592814371255
55.2021,12.03592814371255
55.2041,12.03592814371255
55.21006666666667,12.03592814371255
55.210766666666665,12.03592814371255
55.211283333333334,12.03592814371255
55.21395,12.03592814371255
55.217983333333336,12.03592814371255
55.21875,12.03592814371255
55.220283333333334,12.03592814371255
55.22173333333333,12.03592814371255
55.223733333333335,12.03592814371255
55.225566666666666,12.03592814371255
55.22736666666667,12.03592814371255
55.22768333333333,12.03592814371255
55.229283333333335,12.03592814371255
55.23331666666667,12.03592814371255
55.236016666666664,12.03592814371255
55.24,12.03592814371255
55.27385,12.03592814371255
55.297216666666664,12.03592814371255
55.3222,12.03592814371255
55.32726666666667,12.03592814371255
55.3683,12.03592814371255
55.37405,12.03592814371255
55.382,12.03592814371255
55.39148333333333,12.03592814371255
55.39403333333333,12.03592814371255
55.42155,12.03592814371255
55.44618333333333,12.03592814371255
55.461933333333334,12.03592814371255
55.47855,12.03592814371255
55.48995,12.03592814371255
55.536883333333336,12.03592814371255
55.54031666666667,12.03592814371255
55.5495,12.03592814371255
55.599866666666664,12.03592814371255
55.61105,12.03592814371255
55.63016666666667,12.03592814371255
55.63453333333333,12.03592814371255
55.65175,12.03592814371255
55.65525,12.03592814371255
55.66785,12.03592814371255
55.693333333333335,12.03592814371255
55.70701666666667,12.03592814371255
55.71253333333333,12.03592814371255
55.72508333333333,12.03592814371255
55.74471666666667,12.03592814371255
55.75253333333333,12.03592814371255
55.75565,12.03592814371255
55.795033333333336,12.03592814371255
55.80651666666667,12.03592814371255
55.8097,12.03592814371255
55.8347,12.03592814371255
55.84243333333333,12.03592814371255
55.84631666666667,12.03592814371255
55.85993333333333,12.03592814371255
55.86275,12.03592814371255
55.8638,12.03592814371255
55.8793,12.03592814371255
55.8954,12.03592814371255
55.90168333333333,12.03592814371255
55.90565,12.03592814371255
55.914883333333336,12.03592814371255
55.918733333333336,12.03592814371255
55.97858333333333,12.03592814371255
55.984633333333335,12.03592814371255
55.995733333333334,12.03592814371255
56.030516666666664,12.03592814371255
56.030766666666665,12.03592814371255
56.04716666666667,12.03592814371255
56.04783333333334,12.03592814371255
56.08161666666667,12.03592814371255
56.085483333333336,12.03592814371255
56.127516666666665,12.03592814371255
56.13441666666667,12.03592814371255
56.143,12.03592814371255
56.14528333333333,12.03592814371255
56.151583333333335,12.03592814371255
56.156983333333336,12.03592814371255
56.16673333333333,12.03592814371255
56.171416666666666,12.03592814371255
56.17316666666667,12.03592814371255
56.19103333333333,12.03592814371255
56.19595,12.03592814371255
56.1973,12.03592814371255
56.206516666666666,12.03592814371255
56.211333333333336,12.03592814371255
56.212666666666664,12.03592814371255
56.2338,12.03592814371255
56.248466666666666,12.03592814371255
56.27911666666667,12.03592814371255
56.31195,12.03592814371255
56.312,12.03592814371255
56.3158,12.03592814371255
56.33506666666667,12.03592814371255
56.34335,12.03592814371255
56.351366666666664,12.03592814371255
56.36396666666667,12.03592814371255
56.37345,12.03592814371255
56.3794,12.03592814371255
56.41506666666667,12.03592814371255
56.45666666666666,12.03592814371255
56.47891666666667,12.03592814371255
56.51128333333333,12.03592814371255
56.52715,12.03592814371255
56.53098333333333,12.03592814371255
56.53986666666667,12.03592814371255
56.54613333333333,12.03592814371255
56.5565,12.03592814371255
56.581783333333334,12.03592814371255
56.6043,12.03592814371255
56.64541666666667,12.03592814371255
56.65298333333333,12.03592814371255
56.6704,12.03592814371255
56.6871,12.03592814371255
56.697383333333335,12.03592814371255
56.70668333333333,12.03592814371255
56.711216666666665,12.03592814371255
56.71286666666666,12.03592814371255
56.72228333333333,12.03592814371255
56.74861666666666,12.03592814371255
56.79356666666666,12.03592814371255
56.8096,12.03592814371255
56.812133333333335,12.03592814371255
56.83433333333333,12.03592814371255
56.84126666666667,12.03592814371255
56.85386666666667,12.03592814371255
56.857,12.03592814371255
56.883716666666665,12.03592814371255
56.915333333333336,12.03592814371255
56.93078333333333,12.03592814371255
56.9449,12.03592814371255
56.9763,12.03592814371255
56.97885,12.03592814371255
56.99563333333333,12.03592814371255
57.00428333333333,12.03592814371255
57.02186666666667,12.03592814371255
57.08205,12.03592814371255
57.111333333333334,12.03592814371255
57.142716666666665,12.03592814371255
57.14556666666667,12.03592814371255
57.152316666666664,12.03592814371255
57.21288333333333,12.03592814371255
57.24868333333333,12.03592814371255
57.2624,12.03592814371255
57.30951666666667,12.03592814371255
57.31228333333333,12.03592814371255
57.3355,12.03592814371255
57.34735,12.03592814371255
57.3796,12.03592814371255
57.4154,12.03592814371255
57.44188333333334,12.03592814371255
57.47165,12.03592814371255
57.4761,12.03592814371255
57.479,12.03592814371255
57.50893333333333,12.03592814371255
57.54631666666667,12.03592814371255
57.582116666666664,12.03592814371255
57.64275,12.03592814371255
57.645716666666665,12.03592814371255
57.66285,12.03592814371255
57.713033333333335,12.03592814371255
57.74893333333333,12.03592814371255
57.76045,12.03592814371255
57.785133333333334,12.03592814371255
57.80025,12.03592814371255
57.80945,12.03592814371255
57.81243333333333,12.03592814371255
57.87975,12.03592814371255
57.915683333333334,12.03592814371255
57.9288,12.03592814371255
57.9483,12.03592814371255
57.94863333333333,12.03592814371255
57.95256666666667,12.03592814371255
57.97291666666667,12.03592814371255
57.97615,12.03592814371255
57.97826666666667,12.03592814371255
57.97915,12.03592814371255
57.986133333333335,12.03592814371255
57.9999,12.03592814371255
58.04646666666667,12.03592814371255
58.0728,12.03592814371255
58.07875,12.03592814371255
58.08238333333333,12.03592814371255
58.09775,12.03592814371255
58.12495,12.03592814371255
58.14286666666667,12.03592814371255
58.1445,12.03592814371255
58.14586666666667,12.03592814371255
58.16693333333333,12.03592814371255
58.21378333333333,12.03592814371255
58.22988333333333,12.03592814371255
58.249116666666666,12.03592814371255
58.312866666666665,12.03592814371255
58.33338333333333,12.03592814371255
58.37991666666667,12.03592814371255
58.4159,12.03592814371255
58.47983333333333,12.03592814371255
58.50046666666667,12.03592814371255
58.5468,12.03592814371255
58.58286666666667,12.03592814371255
58.64605,12.03592814371255
58.66693333333333,12.03592814371255
58.713366666666666,12.03592814371255
58.724183333333336,12.03592814371255
58.83355,12.03592814371255
58.88021666666667,12.03592814371255
58.89045,12.03592814371255

==> Figures/data_for_plots/messages-per-request/aco-n100-time-fail.csv <==
time,value
0,1
0.0014666666666666667,1.3333333333333333
0.0035833333333333333,1.5
0.005166666666666667,2
0.0069,2
0.015716666666666667,1.8333333333333333
0.06276666666666667,1.8571428571428572
0.06408333333333334,1.875
0.06433333333333334,1.7777777777777777
0.06893333333333333,1.7
0.16683333333333333,1.5384615384615385
0.16723333333333334,1.7692307692307694
0.17038333333333333,1.8571428571428572
0.17248333333333332,1.8666666666666667
0.18256666666666665,1.8125000000000004
0.23098333333333335,1.722222222222222
0.23475,1.8421052631578945
0.23613333333333333,1.8
0.3361,1.7826086956521738
0.33718333333333333,1.75
0.34936666666666666,1.7307692307692306
0.3892,1.8571428571428574
0.3963833333333333,1.8620689655172413
0.39805,1.8387096774193543
0.39831666666666665,1.9032258064516128
0.5028166666666667,2.0285714285714285
0.5082333333333333,2.027027027027027
0.5203333333333333,2.078947368421052
0.5419166666666667,2.0512820512820507
0.5477833333333333,2.073170731707318
0.54955,2.1463414634146347
0.5586333333333333,2.2093023255813953
0.5641166666666667,2.4782608695652173
0.5727666666666666,2.673469387755103
0.5746666666666667,2.714285714285714
0.66655,2.7
0.6673,2.6730769230769242
0.6708,2.660377358490566
0.6716,2.6981132075471694
0.6728166666666666,2.6666666666666674
0.6858666666666666,2.709090909090909
0.7319,2.833333333333333
0.73585,3.030303030303031
0.7372,3.08955223880597
0.7374833333333334,3.1044776119402986
0.8332833333333334,3.1029411764705896
0.8337833333333333,3.0724637681159432
0.8341166666666666,3.0571428571428587
0.8398166666666667,3.0416666666666665
0.83985,3.055555555555556
0.8498,3.041095890410959
0.8923333333333333,3.086419753086418
0.8976166666666666,3.2023809523809526
0.8983333333333333,3.1882352941176473
0.89835,3.162790697674419
0.9032833333333333,3.1724137931034493
0.9089333333333334,3.2988505747126435
0.93045,3.3333333333333335
1.0007,3.3000000000000007
1.00085,3.322222222222224
1.0031,3.344444444444445
1.0044,3.3186813186813193
1.0073,3.3804347826086962
1.0170166666666667,3.3978494623655924
1.0424333333333333,3.375
1.0452666666666666,3.3367346938775513
1.0635,3.3275862068965507
1.0650833333333334,3.316239316239317
1.0656333333333334,3.338983050847457
1.0709166666666667,3.369747899159665
1.16755,3.3688524590163955
1.1677,3.385245901639344
1.1706,3.434426229508199
1.17145,3.4227642276422783
1.1731333333333334,3.4032258064516148
1.1835666666666667,3.416000000000003
1.1894666666666667,3.4480000000000013
1.2078,3.480314960629923
1.21255,3.5000000000000013
1.2267166666666667,3.905797101449278
1.2360333333333333,5.132867132867135
1.2361666666666666,5.153846153846157
1.2370333333333334,5.23611111111111
1.2377333333333334,5.319444444444444
1.23955,5.395833333333328
1.2882,5.409722222222223
1.30935,5.423611111111112
1.3277,5.437500000000001
1.3333833333333334,5.413793103448274
1.3342166666666666,5.383561643835614
1.3373666666666666,5.428571428571424
1.3382,5.4054054054054035
1.34025,5.395973154362417
1.3506333333333334,5.3999999999999995
1.3678166666666667,5.398692810457516
1.3749,5.7878787878787845
1.37635,5.91715976331361
1.3773166666666667,6.106508875739642
1.37745,6.130177514792899
1.3774833333333334,6.136094674556212
1.3798666666666666,6.382352941176469
1.3809,6.456140350877195
1.3812666666666666,6.405714285714287
1.3820833333333333,6.474576271186445
1.3838166666666667,6.740331491712705
1.3853333333333333,7.098901098901102
1.3879166666666667,7.532258064516129
1.3880166666666667,7.553763440860224
1.3891666666666667,7.7150537634408565
1.38965,7.763440860215054
1.3927333333333334,8.026737967914439
1.3942333333333334,8.158730158730158
1.3978,8.68586387434554
1.3982166666666667,8.764397905759164
1.4000333333333332,9.072538860103624
1.4004166666666666,9.139896373056995
1.4027333333333334,9.450777202072544
1.4036333333333333,9.510309278350512
1.4043666666666668,9.58247422680412
1.4073166666666668,9.716494845360828
1.4092166666666666,9.72680412371134
1.4311166666666666,9.742268041237113
1.4364,9.74742268041237
1.4583333333333333,9.752577319587628
1.4689,9.773195876288666
1.4806666666666666,9.783505154639178
1.4830833333333333,9.793814432989695
1.5289166666666667,9.798969072164951
1.6215666666666666,9.83505154639175
1.6219166666666667,9.840206185567004
1.6244333333333334,9.865979381443296
1.6247,9.87113402061856
1.6281833333333333,9.881443298969069
1.6493166666666668,9.886597938144323
1.69365,9.89175257731959
1.6967166666666667,9.896907216494848
1.6973833333333332,9.902061855670105
1.7003166666666667,9.912371134020624
1.7030833333333333,9.932989690721651
1.7040666666666666,9.948453608247425
1.7670166666666667,9.529411764705875
1.8549,9.534313725490192
1.9364833333333333,9.539215686274506
1.9586166666666667,9.54901960784313
2.0220333333333333,9.553921568627452
2.032383333333333,9.558823529411763
2.0471,9.563725490196068
2.0567166666666665,9.56862745098038
2.0955833333333334,9.578431372549023
2.1022833333333333,9.583333333333337
2.118316666666667,9.54146341463415
2.2100333333333335,9.331753554502368
2.2139,9.341232227488154
2.21585,9.350710900473933
2.3101333333333334,9.369668246445514
2.31085,9.393364928909964
2.3132333333333333,9.402843601895734
2.3160666666666665,9.4218009478673
2.3196833333333333,9.431279620853083
2.3360333333333334,9.469194312796201
2.33685,9.478672985781992
2.33765,9.483412322274884
2.340116666666667,9.488151658767773
2.3428666666666667,9.50710900473934
2.3444833333333333,9.5260663507109
2.3488333333333333,9.535545023696683
2.348866666666667,9.540284360189569
2.3507333333333333,9.545023696682462
2.3559666666666668,9.56872037914692
2.359366666666667,9.573459715639803
2.39335,9.418604651162786
2.4395,9.423255813953483
2.483016666666667,9.47906976744185
2.48525,9.488372093023255
2.4867833333333333,9.497674418604655
2.5004666666666666,9.530232558139538
2.5845166666666666,9.53488372093024
2.602716666666667,9.539534883720929
2.6236333333333333,9.604651162790699
2.6242,9.623255813953499
2.6245833333333333,9.641860465116283
2.6313333333333335,9.660465116279074
2.636416666666667,9.674418604651173
2.73875,9.679069767441867
2.7659833333333332,9.683720930232566
2.7729166666666667,9.711627906976744
2.7730333333333332,9.716279069767443
2.7764333333333333,9.73488372093023
2.7848166666666665,9.758139534883721
2.797416666666667,9.79534883720931
2.8020666666666667,9.800000000000011
2.9131,9.841860465116282
2.9177,9.851162790697678
2.91805,9.855813953488376
2.9290666666666665,9.893023255813956
2.983983333333333,9.897674418604646
3.059083333333333,9.906976744186043
3.0637,10.027906976744182
3.0645333333333333,10.046511627906977
3.0713333333333335,10.069767441860469
3.0721166666666666,10.093023255813957
3.2057166666666665,10.09767441860465
3.2062666666666666,10.116279069767442
3.2076166666666666,10.139534883720922
3.2093,10.172093023255815
3.2228166666666667,10.353488372093025
3.2268666666666665,10.446511627906975
3.2903,10.474418604651163
3.354833333333333,10.525581395348828
3.3735833333333334,10.702325581395346
3.42255,10.711627906976737
3.7445333333333335,10.72558139534883
4.0105,10.730232558139527
4.15705,10.734883720930224
4.268083333333333,10.758139534883721
6.000333333333334,10.717592592592592
6.001133333333334,10.628440366972473
6.005016666666666,10.584474885844743
6.006783333333333,10.540909090909082
6.0168333333333335,10.497737556561075
6.063933333333333,10.459459459459465
6.065433333333333,10.417040358744398
6.065566666666666,10.375000000000004
6.0705,10.337777777777776
6.167183333333333,10.30530973451328
6.167883333333333,10.223684210526317
6.168,10.228070175438598
6.1718,10.187772925764193
6.173516666666667,10.14782608695652
6.183666666666666,10.11255411255411
6.2306333333333335,10.077586206896555
6.232166666666667,10.038626609442062
6.2323,10
6.23725,9.965957446808522
6.3338,9.932203389830514
6.334766666666667,9.861344537815121
6.335366666666666,9.878151260504199
6.3386,9.841004184100413
6.340233333333333,9.804166666666669
6.3502833333333335,9.76763485477178
6.397283333333333,9.73553719008264
6.3989,9.69958847736625
6.399116666666667,9.66803278688525
6.404,9.63673469387755
6.500366666666666,9.60162601626016
6.501616666666667,9.544354838709673
6.50165,9.548387096774201
6.505716666666666,9.522088353413658
6.506966666666667,9.487999999999994
6.517,9.454183266932269
6.547816666666667,9.42460317460317
6.54815,9.399209486166013
6.554833333333334,9.366141732283477
6.56075,9.337254901960792
6.5643,9.316406250000016
6.565633333333333,9.284046692607008
6.565766666666667,9.251937984496129
6.570766666666667,9.223938223938227
6.667833333333333,9.052830188679241
6.66815,9.022556390977444
6.6685,9.003745318352063
6.672266666666666,8.977611940298502
6.675033333333333,8.992565055762084
6.684183333333333,8.97777777777778
6.71255,8.876811594202884
6.71455,8.85198555956678
6.7151,8.810035842293907
6.719516666666666,8.804964539007086
6.7217,8.760563380281683
6.72755,8.741258741258735
6.7275833333333335,8.744755244755238
6.731233333333333,8.749999999999998
6.732033333333334,8.774305555555564
6.734116666666667,8.817241379310344
6.738916666666666,8.965635738831613
6.7415666666666665,9.048109965635735
6.834733333333333,9.0513698630137
6.834933333333334,8.996598639455783
6.8372,9.061224489795924
6.841566666666667,9.128378378378375
6.84475,9.226351351351349
6.854283333333333,9.323232323232325
6.8746833333333335,9.38079470198676
6.875366666666666,9.423841059602662
6.878033333333334,9.532894736842108
6.878533333333333,9.572368421052627
6.882633333333334,9.81493506493505
6.8828,9.812297734627833
6.882916666666667,9.825242718446612
6.883033333333334,9.838187702265369
6.8838,9.874193548387105
6.887483333333333,10.160256410256402
6.889583333333333,10.376996805111833
6.8908,10.485623003194883
6.8914333333333335,10.527156549520766
6.8929,10.544585987261152
6.895933333333334,10.715189873417712
6.898366666666667,10.88679245283019
6.899733333333334,10.978124999999993
6.9003,11.068749999999998
6.9027,11.30625
6.903283333333333,11.346874999999994
6.903583333333334,11.356250000000008
6.908483333333334,11.457943925233653
6.9482333333333335,11.46105919003116
7.0010666666666665,11.437888198757761
7.0017,11.373456790123452
7.007016666666667,11.384615384615381
7.0087166666666665,11.398773006134984
7.017716666666667,11.382262996941902
7.040033333333334,11.354545454545464
7.0437666666666665,11.303303303303293
7.0480833333333335,11.43880597014927
7.049,11.47774480712167
7.051,11.678466076696163
7.0522,11.800000000000013
7.052866666666667,11.888235294117633
7.053516666666667,11.947058823529407
7.05355,11.950000000000001
7.05485,11.982404692082111
7.0590166666666665,12.216374269005849
7.06045,12.232558139534895
7.061866666666667,12.318840579710153
7.064283333333333,12.429394812680107
7.064633333333333,12.469740634005765
7.065333333333333,12.515850144092227
7.06815,12.681948424068764
7.068866666666667,12.727793696275079
7.069516666666667,12.747851002865316
7.075033333333334,12.848571428571432
7.168533333333333,12.784702549575071
7.169416666666667,12.841359773371103
7.1699166666666665,12.855524079320125
7.173633333333333,12.858757062146893
7.1748,12.859154929577468
7.18845,12.952247191011237
7.2035833333333334,13.047486033519531
7.205383333333334,13.07242339832869
7.206366666666667,13.08333333333334
7.210233333333333,13.148760330578522
7.2133666666666665,13.392857142857137
7.2138333333333335,13.425824175824179
7.215816666666667,13.517711171662121
7.2172,13.680216802168035
7.217766666666667,13.772357723577246
7.218083333333333,13.81842818428185
7.219116666666666,13.900000000000015
7.2207,14.037837837837834
7.22225,14.110215053763445
7.222333333333333,14.118279569892463
7.224216666666667,14.22849462365592
7.226733333333334,14.281501340482572
7.227483333333334,14.280748663101596
7.23055,14.38297872340424
7.2306333333333335,14.390957446808514
7.23305,14.427440633245382
7.234333333333334,14.538258575197881
7.2351,14.58839050131925
7.2366,14.633245382585761
7.241383333333333,14.692105263157892
7.30145,14.694736842105257
7.335116666666667,14.682414698162717
7.33925,14.791666666666682
7.341783333333334,14.922077922077913
7.3423,14.953246753246756
7.343883333333333,15
7.355416666666667,15.093264248704669
7.369033333333333,15.01020408163266
7.373233333333333,14.992462311557782
7.375333333333334,15.044887780548624
7.376416666666667,15.047146401985122
7.377133333333333,15.019753086419746
7.379816666666667,15.150246305418696
7.380816666666667,15.197044334975367
7.3841,15.213429256594724
7.3848666666666665,15.321342925659481
7.385166666666667,15.33253588516744
7.3853,15.342105263157885
7.3872,15.438095238095231
7.38785,15.448931116389565
7.388233333333333,15.4726840855107
7.388466666666667,15.477434679334921
7.39195,15.54028436018955
7.395766666666667,15.611764705882361
7.397466666666666,15.666666666666655
7.399216666666667,15.782201405152211
7.400033333333333,15.797202797202793
7.40055,15.850815850815843
7.4027,15.965034965034958
7.40345,15.988344988345009
7.409766666666667,16.090697674418585
7.61535,16.09302325581391
7.6851666666666665,16.097674418604615
7.69165,16.100000000000005
7.69255,16.102325581395384
7.86315,16.118604651162777
7.863583333333334,16.120930232558134
8.017983333333333,16.125581395348824
8.024816666666666,16.127906976744164
8.19555,15.899313501144153
8.19685,15.903890160183055
8.19765,15.906178489702512
8.2019,15.910755148741421
8.295933333333334,15.91762013729976
8.297016666666666,15.938215102974834
8.302466666666668,15.954233409610984
8.3059,15.958810068649901
8.338266666666666,15.961098398169312
8.343416666666666,15.970251716247116
8.442983333333334,15.972540045766596
8.44345,15.97482837528604
8.764416666666667,15.977116704805482
8.77725,15.995423340961091
8.788266666666667,16.022883295194486
8.817316666666667,16.02974828375286
9.018216666666667,16.032036613272282
9.027383333333333,16.034324942791752
9.051233333333334,16.04118993135011
9.0761,16.054919908466793
9.081933333333334,16.059496567505704
9.09355,16.061784897025163
9.250033333333333,16.066361556064066
9.3052,16.070938215102945
9.337233333333334,16.089244851258595
9.33845,16.10068649885585
9.342816666666666,16.105263157894754
9.399183333333333,16.11212814645311
9.409133333333333,16.135011441647606
9.426283333333334,16.148741418764306
9.482466666666667,16.164759725400454
9.5489,16.183066361556044
9.597933333333334,16.19679633867275
9.78685,16.203661327231117
10.4377,16.205949656750576
10.8062,16.210526315789487
11.834416666666666,16.175799086757998
11.835383333333333,16.14123006833712
11.850883333333334,16.004514672686234
11.899566666666667,15.939325842696642
11.899683333333334,15.905829596412568
12.001266666666666,15.848214285714283
12.06465,15.669603524229075
12.066433333333332,15.605263157894731
12.071583333333333,15.575492341356673
12.167833333333334,15.543668122270747
12.1688,15.511982570806095
12.174383333333333,15.419913419913419
12.184316666666666,15.388768898488118
12.231433333333333,15.269807280513916
12.233183333333333,15.208955223880599
12.2382,15.178723404255319
12.335516666666667,15.120762711864396
12.335683333333334,15.090909090909088
12.33985,15.061181434599153
12.3412,15.035789473684213
12.351016666666666,15.006302521008399
12.381933333333333,14.866943866943874
12.382133333333334,14.842323651452277
12.398133333333334,14.682377049180321
12.399733333333334,14.654396728016359
12.40005,14.62857142857143
12.405066666666666,14.602851323828922
12.444266666666667,14.604887983706726
12.501316666666666,14.579268292682935
12.501816666666667,14.581300813008124
12.502466666666667,14.528340080971653
12.502716666666666,14.536437246963574
12.507483333333333,14.525252525252519
12.55215,14.375249500998
12.555483333333333,14.34860557768925
12.5651,14.28118811881188
12.56645,14.254940711462467
12.566983333333333,14.236686390532556
12.57185,14.21259842519684
12.590583333333333,14.21456692913386
12.6692,14.14090019569473
12.67335,14.121093749999996
12.67735,14.097465886939572
12.684733333333334,14.07782101167316
12.695583333333333,14.081712062256807
12.700983333333333,14.083657587548613
12.71025,14.058252427184438
12.7155,13.976878612716762
12.722483333333333,13.936660268714009
12.727083333333333,13.917624521072794
12.73185,13.83650190114068
12.733166666666667,13.812144212523709
12.738583333333333,13.767485822306236
12.752866666666666,13.771266540642706
12.801833333333333,13.776937618147425
12.810266666666667,13.778827977315666
12.836083333333333,13.716165413533833
12.8412,13.668539325842696
12.8513,13.64672897196262
12.875183333333334,13.623134328358212
12.893433333333334,13.481617647058805
12.8984,13.403284671532834
12.89855,13.405109489051082
12.900016666666666,13.384335154826957
12.9002,13.36181818181818
12.901283333333334,13.36363636363636
12.905833333333334,13.355716878402914
12.953033333333334,13.3666061705989
12.95855,13.372050816696925
12.958816666666667,13.373865698729592
13.001933333333334,13.3623188405797
13.002616666666666,13.319494584837539
13.0027,13.32310469314079
13.006733333333333,13.300900900900897
13.007983333333334,13.28057553956834
13.018016666666666,13.26032315978457
13.032566666666666,13.26211849192102
13.041383333333334,13.217857142857133
13.041933333333333,13.19607843137254
13.044116666666667,13.16163410301955
13.052766666666667,13.031468531468553
13.059016666666666,12.973913043478275
13.0602,12.91522491349481
13.065733333333334,12.86963979416809
13.066066666666666,12.874785591766729
13.0677,12.87179487179487
13.069083333333333,12.897435897435908
13.074033333333333,12.916382252559732
13.16815,12.897785349233398
13.169966666666667,12.867572156196939
13.1743,12.862711864406782
13.174933333333334,12.847715736040593
13.18175,12.849407783417924
13.200116666666666,12.81787521079257
13.21685,12.774999999999997
13.221366666666666,12.855721393034854
13.221516666666666,12.86069651741295
13.2266,13.004966887417217
13.227616666666666,13.019834710743806
13.229733333333334,13.088962108731456
13.2312,13.129934210526303
13.231633333333333,13.146381578947373
13.231816666666667,13.131362889983585
13.234366666666666,13.183306055646488
13.237783333333333,13.310965630114554
13.238766666666667,13.33224222585925
13.242866666666666,13.333878887070371
13.25305,13.337152209492627
13.257633333333333,13.338788870703759
13.264816666666666,13.342062193126013
13.32475,13.343698854337141
13.336033333333333,13.301302931596096
13.336783333333333,13.322475570032577
13.337516666666666,13.337133550488605
13.341116666666666,13.334959349593506
13.34245,13.334415584415579
13.3528,13.345218800648288
13.362433333333334,13.348460291734172
13.368233333333333,13.354368932038835
13.372333333333334,13.364516129032257
13.377933333333333,13.354735152487956
13.37795,13.356340288924562
13.38715,13.400635930047711
13.392666666666667,13.408874801901723
13.39575,13.421135646687704
13.395866666666667,13.4274447949527
13.397666666666666,13.429022082018916
13.399066666666666,13.424528301886806
13.400133333333333,13.425431711145995
13.400616666666666,13.418495297805629
13.4014,13.432601880877764
13.415583333333334,13.43416927899688
13.49115,13.435736677116003
13.535016666666667,13.446708463949854
13.56375,13.4498432601881
13.57635,13.45141065830723
13.622116666666667,13.452978056426343
13.62475,13.456112852664589
13.637883333333333,13.506269592476482
13.639283333333333,13.507836990595598
13.6845,13.528213166144205
13.687833333333334,13.53134796238243
13.701633333333334,13.537617554858915
13.709833333333334,13.539184952978061
13.772966666666667,13.543887147335427
13.80225,13.551724137931012
13.8322,13.58777429467085
13.835933333333333,13.589341692789974
13.850833333333334,13.59090909090909
13.860316666666666,13.594043887147322
13.860383333333333,13.595611285266473
13.892733333333334,13.598746081504697
13.94645,13.600313479623823
13.978366666666666,13.60501567398117
14.0085,13.609717868338562
14.008666666666667,13.615987460815044
14.080083333333333,13.622257053291538
14.09465,13.623824451410668
14.098616666666667,13.626959247648905
14.135816666666667,13.628526645768028
14.1456,13.631661442006259
14.154616666666668,13.653605015673987
14.156,13.681818181818189
14.15645,13.688087774294676
14.24675,13.69435736677115
14.2938,13.699059561128538
14.303116666666666,13.702194357366777
14.303583333333334,13.711598746081497
14.39125,13.713166144200622
14.39475,13.71630094043887
14.413033333333333,13.738244514106585
14.442533333333333,13.75548589341693
14.442983333333334,13.758620689655181
14.449566666666666,13.769592476489033
14.45085,13.772727272727263
14.45125,13.775862068965523
14.4517,13.788401253918494
14.539566666666667,13.794670846394999
14.590666666666667,13.807210031347966
14.649433333333333,13.787167449139284
14.67235,13.820031298904548
14.673316666666667,13.835680751173703
14.689766666666667,13.846635367762135
14.739883333333333,13.854460093896718
14.748016666666667,13.856025039123644
14.7486,13.860719874804392
14.7487,13.862284820031299
14.834033333333334,13.843750000000002
14.887816666666666,13.857812500000016
14.895183333333334,13.870312499999995
14.896966666666666,13.87812499999999
14.930333333333333,13.90156249999999
14.978983333333334,13.910937499999996
14.982933333333333,13.890795631825268
14.987166666666667,13.904836193447757
15.0354,13.90795631825276
15.04525,13.920436817472698
15.054533333333334,13.928237129485183
15.149683333333334,13.908099688473524
15.18365,13.912772585669785
15.19295,13.915887850467286
15.201466666666667,13.925233644859821
15.31555,13.905132192846041
15.331766666666667,13.889751552795031
15.582283333333333,13.87441860465116
15.652466666666667,13.859133126935003
15.7312,13.860681114551086
15.87385,13.842349304482239
16.015216666666667,13.808936825885974
16.126666666666665,13.8135593220339
16.18355,13.796923076923086
16.300316666666667,13.798461538461545
16.462266666666668,13.78033794162826
16.76985,13.762269938650322
17.4271,13.744257274119462
17.8515,13.631259484066764
17.901183333333332,13.580060422960743
17.99585,13.562594268476634
17.998333333333335,13.565610859728512
18.002016666666666,13.549698795180724
18.017116666666666,13.479041916167668
18.018216666666667,13.460388639760867
18.093816666666665,13.407738095238088
18.142866666666666,13.409226190476184
18.166933333333333,13.410714285714295
18.18145,13.322008862629259
18.184933333333333,13.303834808259593
18.234416666666668,13.25110132158591
18.2932,13.254038179148322
18.314333333333334,13.256975036710717
18.336616666666668,13.204678362573128
18.3517,13.151382823871943
18.399066666666666,13.13517441860468
18.4037,13.104347826086952
18.436616666666666,13.107246376811606
18.442216666666667,13.108695652173916
18.468566666666668,13.11014492753624
18.48305,13.111594202898535
18.503383333333332,13.060606060606059
18.518416666666667,13.008620689655151
18.5658,12.992826398852198
18.567983333333334,12.958512160228892
18.5886,12.959942775393417
18.6004,12.961373390557936
18.619083333333332,12.964234620886971
18.632066666666667,12.965665236051487
18.669883333333335,12.932952924393701
18.670166666666667,12.915954415954394
18.685133333333333,12.865248226950325
18.732533333333333,12.817796610169482
18.740983333333332,12.787323943661969
18.763733333333334,12.7887323943662
18.836583333333333,12.757022471910103
18.841916666666666,12.70909090909091
18.85185,12.692737430167593
18.88885,12.67782426778243
18.889133333333334,12.679218967921889
18.916166666666665,12.619972260748947
19.00375,12.578729281767936
19.007716666666667,12.569655172413785
19.00865,12.553719008264453
19.018683333333332,12.540577716643744
19.038216666666667,12.530219780219774
19.046983333333333,12.514403292181065
19.0652,12.48700410396714
19.068266666666666,12.442779291553117
19.075016666666667,12.427210884353723
19.082466666666665,12.428571428571413
19.175366666666665,12.355405405405403
19.184933333333333,12.356756756756761
19.2137,12.313593539703914
19.214933333333335,12.316285329744298
19.24185,12.244652406417105
19.258916666666668,12.245989304812824
19.330433333333332,12.24866310160427
19.3373,12.206391478029287
19.341166666666666,12.191489361702121
19.345566666666667,12.177954847277563
19.358033333333335,12.167108753315667
19.382866666666665,12.086842105263154
19.394016666666666,12.064304461942235
19.395483333333335,12.051114023591069
19.399433333333334,12.03926701570679
19.401066666666665,12.024836601307177
19.4043,12.020887728459511
19.408716666666667,12.00782268578877
19.47355,12.009126466753568
19.4802,12.01043024771837
19.484383333333334,11.999999999999995
19.554233333333332,12.001302083333321
19.575833333333332,11.993498049414812
19.5896,11.994798439531852
19.722066666666667,11.962435233160624
19.77315,11.927741935483866
19.82005,11.918814432989702
19.850166666666667,11.922680412371134
19.866983333333334,11.923969072164951
19.8953,11.926546391752588
19.90895,11.91248391248392
19.909433333333332,11.913770913770923
19.920883333333332,11.915057915057911
19.98828333333333,11.90231362467868
19.994483333333335,11.903598971722372
19.998816666666666,11.90745501285347
20.023716666666665,11.910025706940889
20.052983333333334,11.911311053984589
20.057983333333333,11.912596401028296
20.06275,11.916452442159397
20.06845,11.920308483290494
20.143316666666667,11.896153846153826
20.149866666666668,11.897435897435896
20.163783333333335,11.884763124199738
20.2158,11.88604353393088
20.240716666666668,11.888604353393085
20.2427,11.87468030690537
20.25155,11.875959079283883
20.28975,11.87851662404092
20.297883333333335,11.881074168797934
20.32668333333333,11.869731800766273
20.360083333333332,11.871008939974448
20.4095,11.857142857142847
20.436216666666667,11.859693877551011
20.453033333333334,11.860969387755093
20.482116666666666,11.869897959183675
20.582683333333332,11.85732484076433
20.597833333333334,11.862420382165613
20.66465,11.851145038167939
20.7387,11.852417302798951
20.780833333333334,11.854961832061052
20.82235,11.842439644218546
20.832983333333335,11.846251588310048
20.87238333333333,11.850063532401528
20.877783333333333,11.851334180432032
21.0368,11.83883248730965
21.07775,11.841370558375631
21.0919,11.843908629441614
21.10595,11.845177664974624
21.123366666666666,11.847715736040621
21.23828333333333,11.835234474017756
21.248183333333333,11.836501901140691
21.28115,11.840304182509504
21.403266666666667,11.835443037974684
21.556266666666666,11.823008849557523
21.75205,11.814393939393945
21.9182,11.802017654476662
22.074833333333334,11.789672544080624
22.2406,11.777358490566039
22.38605,11.73934837092733
22.53515,11.74060150375942
22.903316666666665,11.741854636591478
23.0524,11.74310776942355
23.088216666666668,11.745614035087705
23.201483333333332,11.746867167919815
23.350566666666666,11.748120300751884
23.40195,11.734668335419249
23.404233333333334,11.735919899874844
23.67105,11.686176836861774
23.675616666666667,11.65962732919255
23.687633333333334,11.648883374689829
23.7091,11.636926889714987
23.7329,11.623762376237629
23.8376,11.560885608856097
23.842383333333334,11.536196319018428
23.8523,11.523284313725515
23.855733333333333,11.524509803921577
23.86905,11.50244498777506
23.899733333333334,11.479268292682912
23.901366666666668,11.466504263093773
23.90213333333333,11.453771289537697
24.0042,11.404358353510892
24.008233333333333,11.39177750906892
24.009183333333333,11.381642512077295
24.015116666666668,11.382850241545892
24.018883333333335,11.384057971014492
24.019033333333333,11.371531966224364
24.036066666666667,11.372738238841965
24.066766666666666,11.351383874849569
24.06885,11.326530612244891
24.092766666666666,11.32773109243697
24.16555,11.328931572629045
24.1693,11.31894484412472
24.170466666666666,11.30658682634732
24.170966666666665,11.294258373205755
24.17495,11.281959378733585
24.1758,11.270883054892597
24.176083333333334,11.272076372315045
24.185733333333335,11.25983313468415
24.18648333333333,11.262216924910609
24.1865,11.263408820023848
24.23355,11.230403800475058
24.235583333333334,11.206161137440764
24.2914,11.207345971563992
24.315966666666668,11.208530805687195
24.3377,11.173553719008243
24.341716666666667,11.161556603773564
24.3426,11.151943462897542
24.400283333333334,11.117233294255582
24.402316666666668,11.093567251461975
24.460716666666666,11.09473684210525
24.477916666666665,11.095906432748528
24.51915,11.032520325203253
24.56715,10.97806004618937
24.5683,10.966551326412919
24.569066666666668,10.955069124423964
24.629883333333332,10.917431192660539
24.669333333333334,10.884571428571432
24.670716666666667,10.874429223744302
24.671233333333333,10.864310148232617
24.67525,10.854214123006834
24.676183333333334,10.84641638225257
24.6884,10.839772727272736
24.704033333333335,10.828798185941036
24.706566666666667,10.817667044167617
24.714733333333335,10.813348416289585
24.734116666666665,10.780405405405407
24.73505,10.769403824521936
24.736216666666667,10.764044943820227
24.74315,10.753086419753089
24.757783333333332,10.75420875420875
24.766966666666665,10.756453423120096
24.836066666666667,10.746636771300446
24.837433333333333,10.737961926091831
24.838333333333335,10.732662192393734
24.842283333333334,10.726256983240223
24.842633333333332,10.716517857142879
24.852983333333334,10.71014492753623
24.870383333333333,10.706340378197972
24.88105,10.691453940066587
24.90075,10.658563535911599
24.901783333333334,10.647902869757171
24.902916666666666,10.641675854465262
24.9099,10.631057268722461
25.00275,10.62156215621561
25.004166666666666,10.613186813186786
25.0049,10.604829857299654
25.009016666666668,10.600877192982452
25.009366666666665,10.591456736035054
25.0195,10.583150984682701
25.040016666666666,10.56706652126498
25.040166666666668,10.568157033805864
25.043316666666666,10.562091503267954
25.059866666666668,10.54989154013014
25.065083333333334,10.529220779220772
25.068516666666667,10.516198704103665
25.070016666666668,10.511326860841397
25.0703,10.513484358144543
25.07665,10.503232758620683
25.169616666666666,10.495156081808389
25.170916666666667,10.48709677419354
25.17155,10.476906552094515
25.1754,10.466738197424887
25.17605,10.45766345123259
25.18605,10.447537473233393
25.195966666666667,10.455032119914343
25.19895,10.456102783725898
25.200883333333334,10.447058823529431
25.215083333333332,10.429179978700743
25.21826666666667,10.422340425531937
25.224983333333334,10.405520169851384
25.2279,10.399787910922566
25.232216666666666,10.386243386243397
25.233966666666667,10.377378435517992
25.23525,10.367476240760302
25.236016666666668,10.357594936708868
25.24375,10.350895679662791
25.336316666666665,10.333333333333352
25.337466666666668,10.323529411764719
25.338516666666667,10.31689401888771
25.34075,10.32214060860438
25.342983333333333,10.318324607329846
25.3532,10.319037656903774
25.371016666666666,10.285862785862784
25.372183333333332,10.287941787941785
25.372716666666665,10.272821576763475
25.37345,10.263212435233157
25.37665,10.228865979381444
25.376833333333334,10.231958762886597
25.386383333333335,10.183026584867081
25.3873,10.171428571428581
25.394483333333334,10.160732451678557
25.395033333333334,10.15142276422766
25.40005,10.191683569979725
25.400916666666667,10.197568389057736
25.40325,10.227502527805868
25.40335,10.228513650151681
25.40375,10.23458038422652
25.411933333333334,10.24545454545454
25.4312,10.246464646464643
25.472733333333334,10.24520686175581
25.486266666666666,10.24395161290324
25.520483333333335,10.244959677419365
25.551816666666667,10.247983870967738
25.5783,10.25679758308155
25.647266666666667,10.271629778672045
25.648966666666666,10.272635814889352
25.653283333333334,10.274371859296485
25.657716666666666,10.275376884422114
25.673566666666666,10.277386934673352
25.67535,10.278391959798983
25.68205,10.281407035175874
25.74363333333333,10.272088353413654
25.804633333333335,10.27510040160643
25.8062,10.26880641925778
25.807366666666667,10.269809428284834
25.819366666666667,10.263527054108204
25.825666666666667,10.264529058116231
25.851583333333334,10.266533066132254
25.91036666666667,10.257257257257251
25.9154,10.258258258258234
25.94975,10.259259259259245
25.95255,10.260260260260235
25.985883333333334,10.233532934131727
26.02091666666667,10.237524950099816
26.042166666666667,10.238522954091835
26.045416666666668,10.240518962075855
26.062716666666667,10.241516966067875
26.076583333333332,10.245508982035913
26.095416666666665,10.237288135593223
26.139166666666668,10.172106824925839
26.139216666666666,10.173095944609306
26.15335,10.170948616600807
26.154483333333335,10.171936758893295
26.17765,10.176877470355736
26.211683333333333,10.177865612648233
26.21655,10.187747035573107
26.2183,10.188735177865611
26.243883333333333,10.179664363277404
26.26725,10.18262586377098
26.277666666666665,10.184600197433374
26.31435,10.180473372781067
26.320883333333335,10.181280788177348
26.36945,10.193103448275862
26.410616666666666,10.184055118110233
26.46685,10.187992125984266
26.472683333333332,10.179941002949855
26.5128,10.17878192534381
26.519333333333332,10.179764243614935
26.554033333333333,10.180746561886032
26.618216666666665,10.190569744597255
26.621266666666667,10.194499017681737
26.62215,10.195481335952861
26.65276666666667,10.177450980392171
26.661183333333334,10.178431372549024
26.665133333333333,10.180392156862753
26.671333333333333,10.188235294117659
26.6914,10.201960784313744
26.761333333333333,10.20294117647061
26.770133333333334,10.2078431372549
26.787016666666666,10.208823529411772
26.816983333333333,10.212745098039228
26.819483333333334,10.203721841332046
26.8228,10.2105778648384
26.823,10.212536728697364
26.849683333333335,10.216454456415256
26.92145,10.208211143695012
26.9751,10.209188660801567
26.98625,10.201171874999979
26.994,10.204101562499979
27.06125,10.205078124999982
27.07835,10.206054687499995
27.12785,10.208007812500002
27.13135,10.208984374999986
27.152916666666666,10.199999999999985
27.1572,10.202926829268288
27.260866666666665,10.207804878048782
27.283733333333334,10.219512195121947
27.28665,10.235121951219487
27.2978,10.236097560975624
27.301483333333334,10.240000000000018
27.345716666666668,10.227848101265812
27.431683333333332,10.228821811100275
27.450466666666667,10.230769230769218
27.486366666666665,10.221789883268467
27.487583333333333,10.222762645914408
27.5052,10.225680933852132
27.656716666666668,10.205625606207565
27.689316666666667,10.206595538312312
27.852016666666668,10.2218992248062
27.91375,10.22480620155038
27.984033333333333,10.21781219748306
27.986516666666667,10.20889748549323
28.0067,10.211798839458416
28.009516666666666,10.213733075435213
28.083516666666668,10.214700193423589
28.0901,10.21566731141199
28.098066666666668,10.218568665377168
28.153233333333333,10.209661835748792
28.239066666666666,10.213526570048291
28.241666666666667,10.225120772946838
28.24665,10.227053140096599
28.31995,10.21814671814669
28.48755,10.216007714561211
28.502433333333332,10.217936354869808
28.536083333333334,10.222757955641288
28.64615,10.214836223506756
28.676433333333332,10.207892204042345
28.790383333333335,10.20096153846155
28.934316666666668,10.189059500959713
29.008983333333333,10.180249280920442
29.009683333333335,10.172413793103464
29.1763,10.150907354345739
29.342683333333333,10.134413727359373
29.343233333333334,10.127619047619048
29.50945,10.112167300380227
29.512066666666666,10.105413105413096
29.593,10.102466793168865
29.671,10.09383886255922
29.676233333333332,10.085227272727252
29.676616666666668,10.07852412488173
29.686283333333332,10.069943289224941
29.736366666666665,10.05183788878416
29.7731,10.05278039585297
29.825766666666667,10.048964218455735
29.837716666666665,10.040451552210724
29.842966666666666,10.031954887218046
29.84326666666667,10.025352112676021
29.852983333333334,10.016885553470878
29.901116666666667,9.984126984126998
29.992116666666668,9.975746268656719
30.004433333333335,9.967381174277726
30.009866666666667,9.951627906976753
30.0197,9.943308550185876
30.0656,9.934137291280152
30.067733333333333,9.926784059314187
30.097716666666667,9.92771084337349
30.122433333333333,9.929564411492136
30.15885,9.921296296296306
30.171166666666668,9.91304347826087
30.1767,9.899353647276074
30.186416666666666,9.89114391143909
30.201266666666665,9.87476979742171
30.23455,9.854912764003675
30.32571666666667,9.848623853210993
30.33805,9.84234647112741
30.349483333333332,9.827081427264408
30.353116666666665,9.819012797074961
30.368033333333333,9.802919708029167
30.416866666666667,9.762250453720501
30.4528,9.764972776769495
30.492583333333332,9.759746146872162
30.50475,9.752717391304348
30.509916666666665,9.745701357466073
30.510083333333334,9.738698010849893
30.519916666666667,9.73170731707316
30.526083333333332,9.723826714801431
30.534883333333333,9.709909909909891
30.553633333333334,9.679820627802721
30.5624,9.673835125448038
30.564183333333332,9.675022381378723
30.56885,9.676207513416825
30.659583333333334,9.634666666666686
30.671383333333335,9.626998223801085
30.677333333333333,9.624113475177314
30.68695,9.628875110717471
30.70335,9.633392226148407
30.708633333333335,9.629401408450692
30.71065,9.63412489006156
30.7182,9.6611062335382
30.723166666666668,9.695538057742796
30.72465,9.724409448818886
30.73015,9.725764192139737
30.730333333333334,9.727510917030568
30.7435,9.724258289703307
30.74745,9.725130890052343
30.8198,9.72600349040138
30.822433333333333,9.727748691099471
30.8274,9.735832606800372
30.829883333333335,9.737576285963403
30.83815,9.729965156794457
30.84326666666667,9.722367275892111
30.854166666666668,9.727193744569933
30.859966666666665,9.725694444444445
30.869983333333334,9.73396880415944
30.884333333333334,9.837628865979381
30.887733333333333,9.87478559176675
30.8904,9.910958904109581
30.890766666666668,9.914383561643826
30.903533333333332,9.936806148590941
30.992533333333334,9.937660119555932
30.995666666666665,9.96075085324231
31.006166666666665,9.965046888320556
31.009983333333334,9.95741056218059
31.020116666666667,9.992346938775517
31.023366666666668,10.000850340136067
31.035466666666668,10.005084745762717
31.039233333333332,10.033022861981367
31.040366666666667,10.028764805414557
31.04435,10.05147679324894
31.0505,10.05448449287511
31.05635,10.080133555926556
31.0592,10.107589658048365
31.064566666666668,10.118038237738991
31.064766666666667,10.121363258520379
31.06825,10.116279069767451
31.138633333333335,10.127906976744187
31.1599,10.126970954356858
31.16335,10.138589211618251
31.16365,10.142738589211625
31.171733333333332,10.135157545605315
31.176883333333333,10.122516556291398
31.183516666666666,10.149834437086104
31.189533333333333,10.170388751033894
31.193466666666666,10.167768595041341
31.203583333333334,10.19141914191418
31.204783333333335,10.205276174773301
31.204916666666666,10.207749381698255
31.20775,10.235390946502053
31.209116666666667,10.267269736842106
31.20916666666667,10.268092105263158
31.21155,10.30320460147904
31.2144,10.357142857142875
31.215016666666667,10.351639344262312
31.217066666666668,10.401471790678672
31.21925,10.489379084967323
31.2193,10.492647058823541
31.219516666666667,10.49754901960783
31.2205,10.5118367346939
31.220783333333333,10.52081632653062
31.221766666666667,10.533061224489812
31.226516666666665,10.589242053789715
31.227483333333332,10.598207008964998
31.229916666666668,10.600162866449528
31.2328,10.622457282343374
31.23395,10.623270951993488
31.235166666666668,10.619512195121967
31.256216666666667,10.621951219512198
31.264483333333335,10.622764227642284
31.27795,10.625203252032517
31.3042,10.627642276422769
31.311183333333332,10.631707317073191
31.32775,10.64094232331438
31.36945,10.623481781376515
31.369483333333335,10.624291497975697
31.378316666666667,10.632258064516128
31.384883333333335,10.635852090032152
31.404516666666666,10.63132530120481
31.434216666666668,10.633734939759059
31.454716666666666,10.634538152610443
31.45985,10.64497991967871
31.47586666666667,10.650882825040135
31.495533333333334,10.66800320769848
31.527966666666668,10.675480769230745
31.529516666666666,10.691506410256421
31.535916666666665,10.690152121697333
31.54155,10.682399999999992
31.552483333333335,10.717825739408468
31.580083333333334,10.71942446043165
31.611983333333335,10.721023181454832
31.620233333333335,10.729816147082333
31.660133333333334,10.722266560255392
31.6627,10.723064644852354
31.702333333333332,10.705414012738844
31.708333333333332,10.697692919649947
31.727,10.655063291139255
31.745216666666668,10.665612648221334
31.7753,10.669565217391316
31.777966666666668,10.671936758893297
31.780683333333332,10.6814229249012
31.815633333333334,10.680884676145336
31.82475,10.683254344391791
31.8388,10.685624012638222
31.848383333333334,10.68641390205373
31.86055,10.680347277032377
31.868666666666666,10.672712933753965
31.875066666666665,10.665090622537464
31.897116666666665,10.665354330708688
31.907666666666668,10.666929133858297
31.913716666666666,10.669291338582672
31.922016666666668,10.670078740157477
31.9304,10.689763779527558
31.935433333333332,10.69212598425196
32.002766666666666,10.706530291109383
32.01873333333333,10.707317073170742
32.0224,10.708103855232109
32.035383333333336,10.695993715632383
32.04181666666667,10.688383045525914
32.075966666666666,10.682601880877733
32.07915,10.711598746081496
32.13316666666667,10.694292415949956
32.1345,10.695074276778719
32.16158333333333,10.693749999999989
32.2032,10.699687987519491
32.208666666666666,10.693686671862785
32.223733333333335,10.699376947040518
32.25991666666667,10.70093457943927
32.29755,10.704828660436135
32.30493333333333,10.70560747663552
32.31293333333333,10.708171206225705
32.362433333333335,10.697746697746679
32.36686666666667,10.726495726495735
32.368833333333335,10.718944099378895
32.3813,10.70620155038761
32.44218333333333,10.682380216383319
32.44753333333333,10.686244204018545
32.4502,10.687789799072638
32.500033333333334,10.695752895752884
32.507,10.70965250965248
32.51056666666667,10.710424710424684
32.535583333333335,10.697764070932937
32.540483333333334,10.711642251349295
32.5597,10.702078521939947
32.5867,10.70284834488067
32.5952,10.703618167821391
32.639266666666664,10.704387990762127
32.64,10.698461538461537
32.64723333333333,10.701538461538469
32.657066666666665,10.703846153846165
32.6606,10.70538461538462
32.702416666666664,10.692012288786481
32.73515,10.676628352490436
32.7592,10.69348659003834
32.77656666666667,10.698084291187737
32.785916666666665,10.699616858237533
32.79848333333333,10.720306513409945
32.80883333333333,10.734865900383147
32.81726666666667,10.73946360153255
32.86451666666667,10.741762452107276
32.90845,10.745788667687576
32.92438333333333,10.74732006125573
32.948966666666664,10.773353751914243
32.951166666666666,10.774119448698311
32.988216666666666,10.775650842266463
33.017583333333334,10.777182235834612
33.07415,10.785168195718635
33.0983,10.807339449541276
33.12618333333333,10.808868501529044
33.1775,10.805194805194812
33.20603333333333,10.808250572956462
33.22635,10.81297709923662
33.226816666666664,10.819847328244295
33.24035,10.833587786259542
33.30696666666667,10.8283752860412
33.337,10.83829138062548
33.338033333333335,10.839816933638442
33.3612,10.859649122807006
33.36298333333333,10.872616323417247
33.38348333333333,10.880426504188875
33.430166666666665,10.881188118811881
33.43345,10.883472962680857
33.490916666666664,10.899543378995428
33.59406666666667,10.889817629179346
33.60366666666667,10.903495440729497
33.60411666666667,10.90577507598784
33.63973333333333,10.908054711246209
33.695166666666665,10.911229135053132
33.702466666666666,10.912746585735977
33.785783333333335,10.914329037149372
33.80696666666667,10.909090909090912
33.8142,10.921212121212122
33.87795,10.92196969696969
33.88381666666667,10.924242424242413
33.96165,10.922028766086282
33.99733333333333,10.920574886535553
34.01708333333333,10.926626323751911
34.04841666666667,10.922902494331064
34.1409,10.914716981132113
34.14306666666667,10.918490566037768
34.1673,10.926037735849073
34.16866666666667,10.926792452830215
34.225433333333335,10.931320754716982
34.282133333333334,10.925339366515844
34.28691666666667,10.926847662141785
34.367016666666665,10.91121143717083
34.40533333333333,10.915726109857015
34.42378333333333,10.910593538692698
34.43176666666667,10.91209616829452
34.51018333333333,10.904654654654658
34.5104,10.897974493623412
34.53028333333334,10.908477119279837
34.541066666666666,10.909977494373607
34.5447,10.91072768192052
34.57675,10.91222805701427
34.63441666666667,10.906296851574208
34.6769,10.898876404494377
34.677216666666666,10.892215568862282
34.6794,10.896706586826344
34.72933333333334,10.891548242333608
34.73093333333333,10.893044128646224
34.782516666666666,10.888639760837078
34.8262,10.889387144992531
34.83938333333333,10.890134529147979
34.8436,10.88274831964152
34.843833333333336,10.876119402985058
34.89873333333333,10.87761194029855
34.92713333333333,10.881343283582048
34.998533333333334,10.88432835820894
35.0103,10.876957494407144
35.010533333333335,10.870342771982102
35.057316666666665,10.874068554396416
35.059583333333336,10.875558867362143
35.08026666666667,10.87118391660462
35.08136666666667,10.873417721519003
35.17706666666667,10.866815476190498
35.22388333333333,10.858098068350664
35.27766666666667,10.861069836552769
35.339733333333335,10.864041604754838
35.34173333333333,10.864784546805351
35.3437,10.857461024498889
35.34396666666667,10.850890207715132
35.4486,10.839259259259263
35.49308333333333,10.83197631384161
35.510666666666665,10.818181818181824
35.5574,10.812407680945363
35.589,10.817577548005891
35.58911666666667,10.819054652880382
35.6312,10.819793205317586
35.65988333333333,10.813284132841341
35.67743333333333,10.793078055964662
35.6871,10.785871964679925
35.7351,10.77222630418814
35.84231666666667,10.75439882697946
35.84386666666666,10.747252747252734
35.84408333333333,10.740117130307462
35.85386666666667,10.73299195318215
35.86913333333333,10.721694667640607
35.90175,10.701895043731783
35.99326666666666,10.694828841951937
36.020633333333336,10.670297748729125
36.02713333333333,10.663280116110313
36.032516666666666,10.664005805515242
36.0359,10.656997824510517
36.04051666666667,10.658448150833948
36.0452,10.659898477157363
36.068533333333335,10.63340563991324
36.10273333333333,10.635574837310203
36.10475,10.637744034707158
36.12596666666666,10.634393063583826
36.17726666666667,10.614996395097336
36.177616666666665,10.60951008645532
36.190333333333335,10.607631389488834
36.1949,10.602877697841716
36.202616666666664,10.595974119338603
36.2235,10.582914572864329
36.23525,10.569892473118285
36.29298333333333,10.567335243553007
36.34441666666667,10.54214285714285
36.36933333333333,10.523877405559533
36.37636666666667,10.52279202279202
36.40003333333333,10.509943181818185
36.40213333333333,10.505322924059621
36.43975,10.501418439716302
36.46005,10.502480510276403
36.48115,10.503189227498241
36.49361666666667,10.497875354107668
36.494,10.499291784702576
36.5212,10.478813559322035
36.522016666666666,10.479519774011294
36.52356666666667,10.480225988700566
36.53606666666666,10.468970380818055
36.542433333333335,10.463002114164906
36.56575,10.436491228070182
36.56923333333334,10.434081346423559
36.626866666666665,10.43658023826211
36.660183333333336,10.429971988795552
36.66041666666667,10.432072829131693
36.67783333333333,10.419287211740032
36.68771666666667,10.413407821229034
36.70281666666666,10.394425087108008
36.70373333333333,10.395818815331006
36.70925,10.39066852367688
36.7209,10.378735232800576
36.72398333333334,10.373351839000714
36.736,10.36590436590437
36.79295,10.361495844875334
36.827466666666666,10.359861591695495
36.8389,10.353388658367901
36.85455,10.336783988957897
36.86118333333334,10.333103448275828
36.8695,10.320247933884309
36.87596666666666,10.30880330123796
36.88315,10.288065843621402
36.89075,10.317373461012307
36.90313333333334,10.311945392491447
36.93241666666667,10.31262798634812
36.95973333333333,10.309004092769444
36.989466666666665,10.30968622100955
36.994683333333334,10.311520109066128
37.00575,10.306539509536783
37.021283333333336,10.316111488783141
37.05101666666667,10.345037137069516
37.0584,10.406734006734032
37.05855,10.408754208754212
37.06538333333334,10.420309347679897
37.07106666666667,10.433467741935523
37.1274,10.435862995298832
37.16031666666667,10.42953020134227
37.16668333333333,10.430201342281874
37.17243333333333,10.425217974513737
37.18846666666666,10.411646586345405
37.20596666666667,10.435246995994673
37.20943333333334,10.458361092604951
37.212133333333334,10.481037924151696
37.21855,10.561671087533172
37.219,10.576923076923075
37.21901666666667,10.577586206896553
37.21978333333333,10.591782637508265
37.22096666666667,10.60728476821193
37.221,10.608609271523187
37.2234,10.629384513567194
37.226483333333334,10.676587301587288
37.2268,10.681216931216941
37.22715,10.684523809523789
37.231116666666665,10.689564068692205
37.235866666666666,10.725412541254128
37.2378,10.744554455445567
37.281416666666665,10.745874587458756
37.28635,10.746534653465364
37.29358333333333,10.745382585751969
37.36091666666667,10.726793943383816
37.36966666666667,10.720394736842115
37.376266666666666,10.717291255752793
37.38535,10.730617608410025
37.46183333333333,10.726854891661208
37.49393333333333,10.718032786885216
37.5429,10.702225130890069
37.54873333333333,10.702879581151839
37.57051666666667,10.707652060170059
37.58148333333333,10.708306082406791
37.61736666666667,10.70961412688031
37.640566666666665,10.7060744611365
37.72165,10.695312499999995
37.72228333333333,10.696614583333316
37.72625,10.697265625000005
37.79338333333333,10.692908262849686
37.82295,10.691807542262676
37.85465,10.695708712613778
37.8703,10.687012987012972
37.87558333333333,10.690259740259744
37.876583333333336,10.68721609344581
37.878283333333336,10.687865022712524
37.883,10.68851395197922
37.89763333333333,10.69066147859922
37.911033333333336,10.693255512321635
37.92701666666667,10.696498054474683
37.92868333333333,10.699092088197128
37.942933333333336,10.701037613488953
37.97323333333333,10.70363164721138
38.00946666666667,10.700583279325997
38.02093333333333,10.708360337005832
38.03828333333333,10.699029126213599
38.164766666666665,10.68237572627502
38.1659,10.683666881859267
38.1712,10.694641704325369
38.171533333333336,10.695932859909629
38.21615,10.679768041237125
38.21686666666667,10.677398583387
38.232866666666666,10.682549903412752
38.282,10.683193818415951
38.289316666666664,10.6844816484224
38.3196,10.685125563425622
38.32165,10.69220862846103
38.33793333333333,10.696716033483586
38.38956666666667,10.676300578034699
38.4113,10.671373555840828
38.42228333333333,10.69448010269577
38.438916666666664,10.697047496790718
38.479416666666665,10.69833119383822
38.52335,10.698973042361974
38.543033333333334,10.680333119794987
38.5701,10.68629961587708
38.57808333333333,10.68758002560821
38.58781666666667,10.6888604353393
38.5891,10.70102432778489
38.62186666666667,10.725352112676054
38.62955,10.730473751600528
38.6726,10.73175416133163
38.67495,10.732394366197202
38.72201666666667,10.728607918263085
38.7406,10.752873563218403
38.76958333333334,10.76819923371647
38.7758,10.770114942528723
38.78463333333333,10.774584929757353
38.832116666666664,10.770408163265293
38.8695,10.771683673469395
38.8832,10.759872611464983
38.89115,10.767663908338614
38.89525,10.776575429662648
38.919466666666665,10.787396562698946
38.93946666666667,10.78803309993637
39.04351666666667,10.797709923664128
39.06961666666667,10.801652892561973
39.08283333333333,10.802288620470472
39.166716666666666,10.797966963151213
39.1957,10.80304955527319
39.233533333333334,10.803174603174604
39.244733333333336,10.79822335025379
39.2824,10.800126903553323
39.28243333333333,10.800761421319804
39.2991,10.80329949238581
39.34295,10.800253646163604
39.34445,10.804058338617644
39.37016666666667,10.804692454026645
39.390483333333336,10.806083650190088
39.4356,10.801773274224196
39.45035,10.803673210892988
39.494483333333335,10.795066413662234
39.51206666666667,10.797596457938019
39.52255,10.798228969006951
39.53391666666667,10.799493991144844
39.546883333333334,10.800126502213795
39.58316666666666,10.779810725552055
39.59988333333333,10.782334384858059
39.6287,10.782965299684541
39.64586666666667,10.776937618147457
39.681266666666666,10.77882797731568
39.70356666666667,10.780088216761191
39.73363333333333,10.77770780856422
39.74655,10.772813089993726
39.74916666666667,10.773442416614234
39.75951666666667,10.774071743234758
39.76498333333333,10.77470106985526
39.79331666666667,10.775959723096275
39.797533333333334,10.78414096916298
39.83325,10.775612822124437
39.8602,10.776869893148962
39.88385,10.777498428661225
39.89861666666667,10.778126964173454
39.91211666666667,10.772613065326631
39.93888333333334,10.77449748743717
39.973283333333335,10.802763819095476
39.97663333333333,10.792346298619803
39.9969,10.792973651191963
40.01683333333333,10.794228356336266
40.026916666666665,10.7948557089084
40.028933333333335,10.808030112923475
40.03426666666667,10.808657465495605
40.04828333333333,10.81179422835634
40.1506,10.794614902943
40.17346666666667,10.795867251095803
40.18468333333333,10.796493425172212
40.19753333333333,10.797119599248562
40.20155,10.798371947401353
40.28035,10.79286608260324
40.293216666666666,10.79349186483104
40.31538333333334,10.771535580524343
40.3307,10.777153558052435
40.3352,10.778401997503135
40.34696666666667,10.779026217228441
40.43581666666667,10.767456359102253
40.437016666666665,10.768079800498745
40.472566666666665,10.76932668329179
40.4856,10.765109034267933
40.496433333333336,10.76573208722744
40.538333333333334,10.763387297633898
40.54278333333333,10.764009962640104
40.57715,10.764632627646343
40.602783333333335,10.759178593652775
40.635933333333334,10.759800871188553
40.64621666666667,10.756840796019912
40.67775,10.750776880049731
40.67798333333333,10.745341614906842
40.699416666666664,10.750931677018654
40.7304,10.751552795031083
40.74825,10.746120422098098
40.7748,10.746741154562363
40.78641666666667,10.747982619490992
40.78993333333333,10.752948479205456
40.79533333333333,10.753569211669776
40.8179,10.751861042183634
40.83625,10.753101736972695
40.84446666666667,10.74705517668939
40.8447,10.74163568773233
40.8561,10.745972738537803
40.93663333333333,10.7465923172243
40.99875,10.747831474597279
41.011183333333335,10.741795665634674
41.01133333333333,10.735767326732681
41.10706666666667,10.718962322421229
41.12258333333333,10.719579987646704
41.177883333333334,10.713580246913589
41.178066666666666,10.708204811844544
41.206916666666665,10.708821714990757
41.23275,10.709438618136955
41.34455,10.711906230721768
41.34458333333333,10.705918618988894
41.40736666666667,10.689846153846155
41.49395,10.683886838868364
41.51128333333333,10.67793484941608
41.52278333333334,10.673218673218658
41.54343333333333,10.67383292383293
41.54943333333333,10.674447174447192
41.579433333333334,10.671577655003066
41.64276666666667,10.673419275629247
41.66065,10.667484662576715
41.67798333333333,10.661557326793407
41.701566666666665,10.656250000000009
41.709583333333335,10.657475490196072
41.84471666666666,10.634474327628366
41.84486666666667,10.628588882101385
41.8675,10.625763125763145
41.87023333333333,10.619890176937158
41.883316666666666,10.614024390243898
41.99406666666667,10.602923264311817
42.00253333333333,10.604141291108402
42.01153333333333,10.593673965936759
42.01173333333333,10.589665653495436
42.02151666666666,10.583839611178597
42.03695,10.578020643594408
42.05303333333333,10.567010309278363
42.05728333333333,10.56121212121212
42.06915,10.55024213075061
42.127,10.546884452510593
42.14501666666666,10.547489413188147
42.16076666666667,10.541717049576771
42.1785,10.526252263126128
42.20388333333333,10.514457831325297
42.210033333333335,10.50933172787477
42.224,10.494294294294276
42.23643333333333,10.48890221955609
42.2811,10.489502099580067
42.29346666666667,10.484412470023967
42.327466666666666,10.478729778310356
42.33835,10.479328939484688
42.34498333333333,10.462320574162652
42.3708,10.45047732696898
42.376983333333335,10.447823494335116
42.38686666666667,10.440476190476186
42.39126666666667,10.428147268408548
42.397733333333335,10.416963226571777
42.40273333333333,10.412566686425595
42.4944,10.404381290704567
42.505966666666666,10.398816568047348
42.5117,10.387706855791976
42.520316666666666,10.39243498817968
42.52191666666667,10.38747784997048
42.528866666666666,10.387249114521818
42.53745,10.38584070796461
42.543616666666665,10.382665094339627
42.54715,10.377725397760756
42.55685,10.364491475602602
42.56445,10.364650616559027
42.570816666666666,10.367370892018796
42.631883333333334,10.35969537199763
42.661316666666664,10.347368421052623
42.67268333333333,10.34190531852717
42.67915,10.336252189141867
42.68376666666666,10.336835960303572
42.688583333333334,10.33197199533258
42.68865,10.332555425904323
42.70445,10.333916083916066
42.7103,10.331974373907974
42.710883333333335,10.334886429819456
42.712516666666666,10.331781140861484
42.7171,10.320162696106923
42.71796666666667,10.324811156304474
42.71985,10.319976771196266
42.724066666666666,10.313805104408354
42.724916666666665,10.315362318840563
42.73116666666667,10.30996523754343
42.73641666666666,10.308627678054425
42.76113333333333,10.309785755645636
42.79391666666667,10.306134259259254
42.800016666666664,10.306712962962973
42.82788333333333,10.304222093695806
42.8303,10.304800462695228
42.83946666666667,10.300000000000018
42.84401666666667,10.300578034682072
42.84578333333334,10.300808314087794
42.855383333333336,10.298326601269492
42.8631,10.302768166089956
42.868716666666664,10.297406340057629
42.87051666666667,10.292050691244258
42.87441666666667,10.282508630609888
42.87825,10.288671650373798
42.884116666666664,10.293915040183697
42.88425,10.288582903040743
42.897283333333334,10.29347826086955
42.90383333333333,10.297142857142859
42.952666666666666,10.29828571428573
42.96118333333333,10.300970873786417
42.986666666666665,10.301541976013713
42.994283333333335,10.29623287671233
43.00633333333333,10.292070735881337
43.00716666666667,10.29264118653735
43.008766666666666,10.293211637193371
43.01185,10.282621082621064
43.02235,10.279612756264234
43.02961666666667,10.277588168373148
43.037216666666666,10.279545454545445
43.0379,10.275411697898916
43.0441,10.26968838526911
43.046683333333334,10.286361063950194
43.0486,10.292986425339356
43.05055,10.291596164692594
43.05108333333333,10.301014656144305
43.05213333333333,10.321126760563384
43.0545,10.357906584130555
43.054883333333336,10.362204724409446
43.055816666666665,10.388638920134964
43.056,10.391451068616421
43.05655,10.396512935883
43.0591,10.417977528089907
43.06085,10.424480628860215
43.06166666666667,10.424242424242433
43.06421666666667,10.426808749298923
43.067766666666664,10.446748878923756
43.0681,10.447869955156936
43.072716666666665,10.470028011204482
43.07723333333333,10.471444568868959
43.0824,10.472564389697643
43.130066666666664,10.491326245103528
43.1533,10.49244543928373
43.15858333333333,10.49412423055401
43.16116666666667,10.490492170022367
43.161833333333334,10.492729306487714
43.17395,10.495248742314148
43.178866666666664,10.487437185929643
43.1893,10.485491071428562
43.198116666666664,10.503067484662589
43.205133333333336,10.527282850779528
43.20786666666667,10.5467185761958
43.210316666666664,10.560867148415774
43.210566666666665,10.563090605892159
43.21346666666667,10.585785674625228
43.21673333333333,10.605875831485603
43.21693333333333,10.61252771618628
43.21803333333333,10.633444075304537
43.2197,10.67054263565893
43.2201,10.674598782512462
43.22103333333333,10.691754288876592
43.222,10.699668141592914
43.224016666666664,10.715312327252619
43.22533333333333,10.730386740331488
43.22855,10.755248618784547
43.23155,10.76048565121414
43.23263333333333,10.770419426048568
43.23663333333333,10.768891340319923
43.247566666666664,10.769994484280224
43.24763333333333,10.770546056260374
43.255966666666666,10.771097628240508
43.280966666666664,10.77164920022065
43.29975,10.80705622932745
43.3031,10.807607497243657
43.32768333333333,10.791964777105115
43.356633333333335,10.792515134837638
43.36358333333333,10.801980198019782
43.366166666666665,10.798790544255093
43.371916666666664,10.784302963776069
43.379133333333336,10.784227820372413
43.38186666666667,10.778872468527634
43.3869,10.781420765027333
43.389966666666666,10.776624795193872
43.39326666666667,10.777170944838904
43.4044,10.778263244128901
43.418033333333334,10.77880939377389
43.4382,10.78481703986891
43.46328333333334,10.799672489082992
43.4732,10.800218340611357
43.49195,10.821603927986885
43.49438333333333,10.81624863685929
43.4945,10.816793893129734
43.51356666666667,10.817884405670643
43.529266666666665,10.81798365122616
43.53735,10.812636165577326
43.54206666666666,10.81590413943352
43.54371666666667,10.811105062602042
43.55128333333333,10.80739934711641
43.60223333333333,10.812295973884648
43.627716666666664,10.810222947253937
43.6398,10.81076672104403
43.64118333333333,10.805978260869562
43.64641666666667,10.808152173913024
43.66235,10.812058663769708
43.678716666666666,10.813145029875084
43.68483333333333,10.814774579033156
43.695433333333334,10.80520889853501
43.70406666666667,10.799891540130153
43.71046666666667,10.798373983739827
43.71055,10.798915989159905
43.719,10.803358613217755
43.72635,10.804442036836411
43.75365,10.8002165674066
43.794133333333335,10.796536796536795
43.79898333333333,10.797077922077927
43.80433333333333,10.797619047619046
43.83951666666667,10.796646836127637
43.85873333333333,10.797187669010295
43.87728333333333,10.785097192224606
43.898583333333335,10.788876889848813
43.91215,10.7835941716136
43.94063333333333,10.784673502428507
43.9457,10.785213167835915
43.98336666666667,10.78263214670984
44.02551666666667,10.78371089536138
44.0473,10.772751750134635
44.07888333333333,10.762237762237774
44.138283333333334,10.753358409457286
44.14293333333333,10.7428878153516
44.15116666666667,10.743424584004313
44.21065,10.7331189710611
44.25265,10.730583824317092
44.309666666666665,10.722311396468731
44.33788333333333,10.722846441947555
44.37093333333333,10.707264957264945
44.37745,10.703150026695146
44.41195,10.70368392952483
44.46588333333333,10.704751735184187
44.4764,10.694400000000002
44.53796666666667,10.686201385189134
44.5382,10.686734150239753
44.54516666666667,10.682641107561242
44.5531,10.68370607028754
44.56381666666667,10.684238551650685
44.565333333333335,10.68477103301385
44.626,10.68530351437699
44.64148333333333,10.680681213411413
44.64313333333333,10.675531914893636
44.65035,10.676063829787246
44.70695,10.668969181721566
44.7864,10.66135881104037
44.809866666666665,10.645998940116593
44.86943333333333,10.647588765235806
44.880633333333336,10.643008474576265
44.94643333333333,10.638962413975651
44.9766,10.628767847699645
45.07306666666667,10.629296668429408
45.107416666666666,10.624405705229831
45.14333333333333,10.614248021108203
45.167116666666665,10.61477572559366
45.1888,10.615303430079138
45.25378333333333,10.611814345991538
45.264716666666665,10.612869198312215
45.2679,10.619725738396617
45.32556666666667,10.610115911485785
45.32586666666667,10.61064278187567
45.35321666666667,10.611696522655436
45.36248333333333,10.612223393045324
45.40796666666667,10.6164383561644
45.62125,10.592748292170276
45.62671666666667,10.594324750394145
45.72078333333334,10.585826771653563
45.76951666666667,10.579444153120082
45.83898333333333,10.570455735987439
45.85926666666667,10.570979570455744
45.941716666666665,10.569633507853416
45.98701666666667,10.560146443514654
46.03791666666667,10.563807531380732
46.078133333333334,10.564330543933016
46.101933333333335,10.561421850496611
46.131366666666665,10.564035546262424
46.13806666666667,10.564558285415572
46.14848333333333,10.555091383812007
46.27925,10.551148225469726
46.28658333333333,10.551670146137782
46.297783333333335,10.555845511482254
46.34911666666667,10.54692387904065
46.3994,10.547445255474422
46.427366666666664,10.538541666666658
46.497083333333336,10.534096824570538
46.51193333333333,10.52913631633716
46.517633333333336,10.529656607700304
46.54763333333333,10.530176899063454
46.63613333333333,10.525741029641193
46.64463333333333,10.521309771309777
46.645266666666664,10.522349272349244
46.67196666666667,10.522869022869028
46.67863333333333,10.517922077922075
46.761916666666664,10.5051867219917
46.77961666666667,10.505705394190867
46.79325,10.50622406639005
46.80225,10.506742738589221
46.817433333333334,10.502332814930018
46.845333333333336,10.49740932642487
46.845416666666665,10.492490937338166
46.915283333333335,10.484221417485763
46.95036666666667,10.484738748059986
47.01213333333333,10.474935400516776
47.01215,10.475452196382427
47.09845,10.464912280701737
47.17608333333333,10.460546673543071
47.17883333333333,10.451313755796004
47.18635,10.453889747552779
47.24655,10.4462171899125
47.27355,10.446731857951631
47.325183333333335,10.447246525990742
47.34555,10.438046272493581
47.3456,10.438560411311057
47.36728333333333,10.44010282776348
47.37756666666667,10.430405752439645
47.427233333333334,10.430919363122774
47.4273,10.43143297380587
47.474266666666665,10.43194658448896
47.51213333333333,10.427104722792617
47.533833333333334,10.42278091328889
47.57018333333333,10.414659149154275
47.604216666666666,10.415171706817022
47.62345,10.41568426447974
47.62753333333333,10.41086065573771
47.67895,10.406554019457259
47.71106666666667,10.392638036809798
47.71151666666667,10.39314928425357
47.7213,10.394683026584893
47.7523,10.395194274028649
47.77255,10.395705521472404
47.794333333333334,10.390904445579999
47.845683333333334,10.377040816326552
47.87005,10.375828658847555
47.8713,10.371049949031628
47.9004,10.360305343511477
47.9336,10.360814249363886
47.9634,10.356561546286901
48.006366666666665,10.351804778851058
48.01233333333333,10.347560975609783
48.0124,10.342813610970062
48.02486666666667,10.344845099035076
48.04108333333333,10.337392186707238
48.046533333333336,10.329447541814542
48.06961666666667,10.326747720364768
48.12781666666667,10.322025316455735
48.13563333333333,10.322531645569624
48.17321666666667,10.318825910931176
48.1791,10.309908998988888
48.191433333333336,10.306720565942399
48.20475,10.302020202020206
48.21105,10.293642785065607
48.21595,10.290468986384278
48.2162,10.290973272818956
48.236583333333336,10.287802419354847
48.2625,10.288306451612922
48.29455,10.283627204030239
48.29971666666667,10.284130982367758
48.34225,10.282477341389743
48.3458,10.27364185110666
48.3459,10.274144869215299
48.35613333333333,10.27149321266968
48.3654,10.27199597787833
48.37146666666667,10.267336683417085
48.37778333333333,10.259036144578317
48.38276666666667,10.255895634721531
48.403333333333336,10.248120300751886
48.42941666666667,10.248621553884709
48.444633333333336,10.250125313283192
48.46126666666667,10.245490981963924
48.50658333333333,10.241862794191283
48.51246666666667,10.238238238238239
48.522483333333334,10.229000000000005
48.52301666666666,10.229500000000023
48.5445,10.217174238642068
48.549483333333335,10.214071856287434
48.55518333333333,10.209975062344132
48.57066666666667,10.200697211155402
48.62801666666667,10.179245283018878
48.67293333333333,10.172123015872991
48.6746,10.176003966286565
48.67965,10.169886082218916
48.6904,10.170297029702958
48.69388333333333,10.171287128712866
48.705,10.16724393864424
48.71175,10.168478260869579
48.71868333333333,10.168722249629997
48.73093333333333,10.163958641063516
48.7317,10.160433070866148
48.73643333333333,10.160925196850414
48.73708333333333,10.159862272503705
48.789833333333334,10.156833824975442
48.795,10.153808353808353
48.84035,10.153241650294701
48.85613333333333,10.149583128984833
48.86226666666666,10.150073565473276
48.868766666666666,10.151054438450196
48.871716666666664,10.147058823529413
48.87805,10.142507345739501
48.8829,10.136986301369872
48.884766666666664,10.137408312958444
48.89005,10.143624816805072
48.898266666666665,10.155609756097558
48.89833333333333,10.15212091662604
48.90515,10.158869395711507
48.96225,10.158714703018498
48.97806666666666,10.15920155793573
49.00706666666667,10.158150851581482
49.012766666666664,10.151677199805537
49.015883333333335,10.157024793388441
49.0231,10.15451895043732
49.02395,10.155976676384844
49.02811666666667,10.156462585034015
49.02925,10.152501214181639
49.03965,10.151382823871876
49.04521666666667,10.146388754241395
49.04633333333334,10.139467312348671
49.05291666666667,10.162397293378447
49.05693333333333,10.168192771084358
49.05863333333333,10.187770823302836
49.06628333333333,10.214800576645827
49.070033333333335,10.233429394812672
49.07095,10.239673390970204
49.0885,10.262602016322594
49.12985,10.2672744721689
49.16303333333333,10.268714011516309
49.175333333333334,10.276258992805744
49.1795,10.269765213224732
49.18051666666667,10.277910876856708
49.18966666666667,10.275383141762433
49.20826666666667,10.286806883365209
49.2121,10.318051575931268
49.212266666666665,10.320916905444125
49.215333333333334,10.354176610978525
49.21563333333334,10.355608591885451
49.217283333333334,10.357176919408683
49.22103333333333,10.401619818961441
49.221266666666665,10.404001905669324
49.22188333333333,10.404285714285702
49.225566666666666,10.435775451950539
49.22833333333333,10.470980019029483
49.22966666666667,10.479543292102731
49.23195,10.483365019011366
49.235033333333334,10.503802281368817
49.238566666666664,10.51116389548692
49.24796666666666,10.511638954869369
49.253,10.514705882352933
49.25491666666667,10.525616698292193
49.26148333333333,10.526091081593902
49.28596666666667,10.52703984819731
49.29541666666667,10.525367472735878
49.3182,10.521327014218
49.31966666666667,10.523222748815162
49.330416666666665,10.524644549763039
49.35308333333333,10.519412878787879
49.36265,10.514907714150498
49.37813333333333,10.499292118924044
49.38088333333334,10.500235960358658
49.41075,10.500235737859512
49.4638,10.508714083843616
49.47403333333333,10.509185115402731
49.47805,10.521657250470803
49.49698333333333,10.5230696798493
49.520266666666664,10.524952919020711
49.53008333333333,10.526117647058863
49.54056666666666,10.535747883349032
49.54656666666666,10.54207804419369
49.61995,10.542293233082734
49.626666666666665,10.544172932330813
49.65731666666667,10.548826291079802
49.6777,10.549295774647879
49.696083333333334,10.5448146410136
49.71201666666666,10.542897327707438
49.731433333333335,10.51448598130839
49.763416666666664,10.51424567958898
49.7958,10.513538748832852
49.83275,10.509794776119396
49.85183333333333,10.512126865671663
49.8564,10.513059701492551
49.86793333333333,10.515617715617745
49.878283333333336,10.508150908244081
49.91365,10.503724394785872
49.92145,10.50023266635646
49.92678333333333,10.50116333178223
49.92836666666667,10.502559329920913
49.9291,10.503024662633802
49.93678333333333,10.503489995346687
49.9775,10.495583449558374
49.9847,10.496048349604854
50.02395,10.494423791821546
50.03685,10.495123084068743
50.04058333333333,10.493500464252564
50.08018333333333,10.48608534322818
50.08038333333333,10.48168752897541
50.08695,10.473148148148166
50.1272,10.468085106382922
50.144216666666665,10.459584295611991
50.18391666666667,10.46537396121884
50.18516666666667,10.469990766389676
50.19648333333333,10.46792801107522
50.205416666666665,10.463560885608857
50.21176666666667,10.460119870908274
50.245333333333335,10.460580912863088
50.2471,10.456221198156696
50.309733333333334,10.456932289267616
50.311,10.453038674033154
50.33208333333334,10.45098941555453
50.332883333333335,10.451449608835706
50.3336,10.451909802116893
50.33858333333333,10.453750575241607
50.341816666666666,10.454670961803961
50.3708,10.450114942528728
50.37728333333333,10.44806985294119
50.37846666666667,10.445567294441911
50.37875,10.44740468534683
50.413833333333336,10.443067033976149
50.43998333333333,10.445362718089994
50.47715,10.445617255621848
50.47775,10.441743119266041
50.48093333333333,10.443119266055046
50.48406666666666,10.44724770642202
50.48903333333333,10.447706422018351
50.52806666666667,10.449793672627239
50.540166666666664,10.445258818140191
50.63151666666667,10.45537757437068
50.63153333333333,10.455835240274588
50.63171666666667,10.456292906178492
50.644666666666666,10.453796889295544
50.64501666666666,10.454254345837159
50.6766,10.456999085086908
50.74755,10.44429223744291
50.77446666666667,10.437499999999995
50.81111666666666,10.433196534427717
50.82026666666667,10.436388508891909
50.8256,10.440948472412229
50.86638333333333,10.43599088838269
50.895916666666665,10.423374261027753
50.914116666666665,10.419999999999984
50.9142,10.420454545454556
50.92156666666666,10.424090909090905
50.9225,10.4286363636364
50.94995,10.42909090909096
50.977833333333336,10.424806905951883
50.984516666666664,10.431167651067698
51.01368333333333,10.443687556766593
51.04658333333333,10.441216522923268
51.06818333333333,10.444394008170676
51.080733333333335,10.44010889292196
51.14455,10.43582766439911
51.1767,10.432003626473248
51.2118,10.429542365201634
51.2563,10.425724637681164
51.311483333333335,10.42236306020823
51.3387,10.424886877828058
51.339,10.42533936651583
51.34198333333333,10.430316742081448
51.3445,10.43076923076923
51.35955,10.432126696832553
51.37813333333333,10.427860696517396
51.38831666666667,10.428312980551786
51.398983333333334,10.43147896879239
51.41956666666667,10.434900542495493
51.467,10.435352622061506
51.54528333333333,10.419485791610278
51.548066666666664,10.437077131258434
51.5847,10.439585211902603
51.603183333333334,10.441388638412967
51.643966666666664,10.445446348061303
51.644783333333336,10.4411897251014
51.70826666666667,10.433588473660505
51.710683333333336,10.440342188203502
51.7116,10.436093609360926
51.74166666666667,10.449144914491459
51.8104,10.471884840305874
51.855716666666666,10.464719101123574
51.86445,10.466067415730356
51.87851666666667,10.463162623539963
51.914433333333335,10.46295464750787
51.9356,10.463403682083518
51.938716666666664,10.467894027840133
51.940133333333335,10.471486304445419
51.990716666666664,10.468581687612184
52.00321666666667,10.466128308658615
52.01895,10.467025572005378
52.04505,10.462780269058293
52.08728333333333,10.46122814881217
52.0989,10.461676378305667
52.123783333333336,10.467055132227706
52.12428333333333,10.467951591214687
52.23818333333333,10.461504028648157
52.27258333333333,10.451050514081363
52.31465,10.44772117962467
52.32225,10.450402144772124
52.35316666666667,10.447074586869123
52.3828,10.439339875111495
52.45645,10.431372549019585
52.46645,10.431818181818132
52.47326666666667,10.434491978609604
52.4739,10.438502673796785
52.482033333333334,10.434743875278397
52.50626666666667,10.433214603739984
52.516816666666664,10.433659839715055
52.537083333333335,10.435886019590386
52.541516666666666,10.43633125556548
52.54555,10.433021806853585
52.56965,10.430604982206418
52.594,10.42774566473987
52.60326666666667,10.428634948866161
52.60621666666667,10.429079590929303
52.61971666666667,10.430858159181852
52.67941666666667,10.41918294849024
52.6911,10.420515097690927
52.6935,10.42095914742452
52.69456666666667,10.422291296625229
52.71228333333333,10.419440745672453
52.73851666666667,10.418367346938766
52.74113333333333,10.419698314108228
52.7494,10.416407982261644
52.76906666666667,10.4190687361419
52.80136666666667,10.419512195121941
52.846,10.407883082373777
52.8717,10.410983170947734
52.88811666666667,10.40353982300885
52.96026666666667,10.40398230088494
53.0127,10.390017667844505
53.013,10.385871964679895
53.107733333333336,10.368281938325982
53.11548333333333,10.368722466960346
53.1264,10.369162995594692
53.14053333333333,10.369603524229083
53.1794,10.36547776309996
53.1797,10.361355633802821
53.18445,10.361795774647879
53.212466666666664,10.354881266490729
53.25476666666667,10.348857644991211
53.255183333333335,10.349297012302292
53.295433333333335,10.345191040843217
53.3464,10.338306274681877
53.34685,10.342255375164527
53.346916666666665,10.342694164107078
53.40496666666667,10.330705212439758
53.425783333333335,10.3311432325887
53.448033333333335,10.33201927288654
53.462183333333336,10.32793345008757
53.480383333333336,10.32837127845885
53.48748333333333,10.328809106830109
53.506883333333334,10.32472647702404
53.51311666666667,10.317009182334923
53.616683333333334,10.305846422338556
53.628883333333334,10.301788050588723
53.6401,10.302224160488436
53.67368333333334,10.299040976460317
53.678733333333334,10.301656495204885
53.6796,10.297603485838788
53.679833333333335,10.29355400696865
53.70285,10.295296167247388
53.71941666666667,10.291304347826083
53.76415,10.2777777777778
53.76768333333333,10.280381944444462
53.792716666666664,10.280815972222225
53.79561666666667,10.276789587852505
53.8403,10.272766695576754
53.84655,10.265164644714032
53.85483333333333,10.26646447140378
53.85655,10.266897746967066
53.87871666666667,10.246326707000845
53.89168333333333,10.233189655172442
53.91158333333333,10.233620689655178
53.94535,10.234051724137972
53.962316666666666,10.230073244291285
54.00711666666667,10.226959517657214
54.013,10.22298751614294
54.01325,10.219018932874375
54.029916666666665,10.215053763440881
54.039233333333335,10.207993124194262
54.04825,10.202917202917238
54.05201666666667,10.201885983711938
54.058483333333335,10.192472198460212
54.059016666666665,10.192899914456788
54.06503333333333,10.191534843950409
54.129083333333334,10.188034188034173
54.14771666666667,10.18931623931625
54.150666666666666,10.18539085860744
54.17401666666667,10.183176771989762
54.176883333333336,10.183603757472254
54.1797,10.17968416559968
54.18021666666667,10.177474402730395
54.189933333333336,10.17526652452025
54.19723333333334,10.174765558397253
54.206383333333335,10.170783645655884
54.2125,10.175319148936165
54.22548333333334,10.17811704834608
54.23065,10.175074183976266
54.233133333333335,10.191525423728848
54.2368,10.19406779661017
54.23898333333333,10.202033036848777
54.251083333333334,10.2028801355358
54.27603333333333,10.201100762066034
54.296283333333335,10.201015658061786
54.30035,10.201438848920843
54.319183333333335,10.204987320371936
54.34141666666667,10.205745669623989
54.346666666666664,10.199240185732366
54.34825,10.208526804558916
54.35705,10.207172995780647
54.364983333333335,10.209106239460372
54.37606666666667,10.2458947368421
54.37715,10.25936842105263
54.37911666666667,10.270929743373978
54.3821,10.31539108494534
54.38216666666667,10.317073170731748
54.38275,10.320437342304443
54.386916666666664,10.356152876942472
54.38725,10.356842989084818
54.3873,10.357262804366108
54.39168333333333,10.407376362112307
54.39243333333334,10.426655490360432
54.3931,10.440486169321066
54.39553333333333,10.46940486169319
54.39581666666667,10.471081307627804
54.402233333333335,10.510887772194263
54.40266666666667,10.51340033500839
54.407016666666664,10.529928840519032
54.415483333333334,10.52635983263598
54.42285,10.548306148055186
54.44798333333333,10.548724383103322
54.462833333333336,10.546822742474944
54.475633333333334,10.548076923076934
54.48696666666667,10.555973266499581
54.49818333333333,10.55680868838763
54.5085,10.558430717863118
54.51336666666667,10.551709758131812
54.517916666666665,10.579232693911601
54.51968333333333,10.579649708090068
54.526666666666664,10.596498541058741
54.534866666666666,10.622083333333302
54.5419,10.648626144879298
54.543483333333334,10.665418227215994
54.5456,10.67733887733888
54.5458,10.680249480249502
54.546216666666666,10.683160083160077
54.54841666666667,10.692019950124674
54.55285,10.719800747198006
54.55493333333333,10.747302904564311
54.5563,10.761608623548916
54.556383333333336,10.763266998341638
54.55746666666667,10.77331123083298
54.55911666666667,10.791718426501044
54.55936666666667,10.796273291925436
54.56016666666667,10.801242236024885
54.56601666666667,10.80885395117915
54.56831666666667,10.836160529582108
54.568333333333335,10.836574265618536
54.572066666666665,10.84284532671629
54.58793333333333,10.850475010326303
54.59225,10.850888062783953
54.5931,10.851301115241625
54.59693333333333,10.852127220156941
54.608533333333334,10.852540272614652
54.61821666666667,10.854605534902937
54.6325,10.856553998351204
54.63993333333333,10.85131795716636
54.65421666666666,10.866611774392736
54.67628333333333,10.87860082304528
54.6827,10.902960526315788
54.684583333333336,10.915296052631582
54.689933333333336,10.91450883682697
54.69315,10.934648581997541
54.69691666666667,10.931799506984396
54.7091,10.963069347558484
54.70933333333333,10.96676241280262
54.70981666666667,10.97045547804678
54.71326666666667,10.983599835998355
54.71695,11.023770491803273
54.71718333333333,11.017199017198998
54.71895,11.042161277118312
54.7192,11.047891936144094
54.71945,11.051166598444526
54.72145,11.065875613747966
54.72421666666666,11.096484055601003
54.725766666666665,11.123774509803884
54.7275,11.160130718954248
54.727583333333335,11.161356209150327
54.7285,11.167075163398698
54.7302,11.16748366013066
54.73173333333333,11.170681910984051
54.736383333333336,11.191020408163258
54.73661666666667,11.192653061224485
54.73945,11.203590371277052
54.74268333333333,11.204406364749081
54.746316666666665,11.204814361485123
54.765283333333336,11.212887438825446
54.7771,11.213703099510601
54.78693333333333,11.216965742251235
54.79761666666667,11.22421524663676
54.821216666666665,11.241646291768554
54.8431,11.253360488798352
54.85033333333333,11.291412291412303
54.850366666666666,11.291819291819278
54.8577,11.295362082994284
54.8661,11.310288735258178
54.86756666666667,11.318422122814118
54.87445,11.33197887037788
54.87638333333334,11.345653939886265
54.87858333333333,11.35606983353634
54.879,11.355519480519511
54.88238333333334,11.389046653144005
54.883383333333335,11.395537525355003
54.88398333333333,11.390352655046621
54.886433333333336,11.412884927066449
54.88835,11.42891859052248
54.88981666666667,11.442105263157881
54.8904,11.441926345609069
54.89136666666667,11.451456310679601
54.892916666666665,11.475131419328747
54.89325,11.480388192478816
54.8948,11.490093004448031
54.90071666666667,11.513939393939394
54.9013,11.517575757575782
54.90806666666667,11.539176090468484
54.921166666666664,11.553492127573675
54.927283333333335,11.557529269277365
54.966566666666665,11.576674737691697
54.98941666666666,11.602258975393337
54.994283333333335,11.603065752319466
55.00833333333333,11.605241935483878
55.01486666666667,11.606768734891192
55.02118333333333,11.60717163577758
55.0266,11.625453080950482
55.0268,11.627466774063645
55.03045,11.625201288244757
55.032833333333336,11.642109500805118
55.035466666666665,11.644122383252808
55.04108333333333,11.647626709573583
55.04515,11.66197749196142
55.04866666666667,11.710843373493987
55.0489,11.713253012048247
55.049166666666665,11.716867469879531
55.05068333333333,11.71910112359552
55.05318333333334,11.764941837144015
55.05393333333333,11.771050521250983
55.053983333333335,11.771852445870135
55.05533333333333,11.782678428227744
55.059783333333336,11.834800000000007
55.060716666666664,11.851999999999997
55.06321666666667,11.86720000000002
55.065466666666666,11.870451819272288
55.06851666666667,11.883293365307743
55.071283333333334,11.884139033160213
55.08795,11.892614770459048
55.091683333333336,11.893013972055883
55.09556666666667,11.894211576846327
55.124516666666665,11.8950099800399
55.13105,11.902234636871492
55.131933333333336,11.907821229050278
55.1552,11.926236044657093
55.175333333333334,11.932243921881206
55.180683333333334,11.930306650736775
55.1845,11.95420151334127
55.18751666666667,11.954599761051409
55.1924,11.96695859872606
55.2021,11.994428969359255
55.2041,11.996020692399544
55.21006666666667,12.040540540540551
55.210766666666665,12.050079491255932
55.211283333333334,12.054054054054058
55.21395,12.05835649067094
55.217983333333336,12.080523601745332
55.21875,12.091990483743112
55.220283333333334,12.112609040444083
55.22173333333333,12.12604042806183
55.223733333333335,12.146592709984176
55.225566666666666,12.160332541567673
55.22736666666667,12.184085510688815
55.22768333333333,12.186460807600966
55.229283333333335,12.196357878068115
55.23331666666667,12.210443037974722
55.236016666666664,12.227848101265828
55.24,12.240015816528233
55.27385,12.237060450414836
55.297216666666664,12.237756714060044
55.3222,12.25374901341752
55.32726666666667,12.257300710339349
55.3683,12.24595979503348
55.37405,12.24133858267713
55.382,12.242626818718026
55.39148333333333,12.236149312377206
55.39403333333333,12.237328094302555
55.42155,12.251374705420243
55.44618333333333,12.251767478397452
55.461933333333334,12.252160251374708
55.47855,12.261773940345412
55.48995,12.287956061200516
55.536883333333336,12.28666666666665
55.54031666666667,12.287338298706368
55.5495,12.306426332288405
55.599866666666664,12.313748531139836
55.61105,12.316098707403038
55.63016666666667,12.315974941268578
55.63453333333333,12.316758026624889
55.65175,12.315727699530528
55.65525,12.320031298904544
55.66785,12.320813771518013
55.693333333333335,12.321205007824776
55.70701666666667,12.316653635652864
55.71253333333333,12.31262211801484
55.72508333333333,12.313403673309912
55.74471666666667,12.309375000000014
55.75253333333333,12.308473252635709
55.75565,12.309254197579083
55.795033333333336,12.310816087465865
55.80651666666667,12.298751950078042
55.8097,12.297465886939605
55.8347,12.290222049084532
55.84243333333333,12.290611608881994
55.84631666666667,12.291780288274273
55.85993333333333,12.293728087261394
55.86275,12.29411764705884
55.8638,12.28971962616824
55.8793,12.277712952158689
55.8954,12.278101905873191
55.90168333333333,12.281213535589272
55.90565,12.284714119019842
55.914883333333336,12.280326594090209
55.918733333333336,12.276331130975525
55.97858333333333,12.271950271950267
55.984633333333335,12.267572815533981
55.995733333333334,12.267961165048572
56.030516666666664,12.263586956521767
56.030766666666665,12.264363354037313
56.04716666666667,12.265321955003895
56.04783333333334,12.265709852598938
56.08161666666667,12.261341605273385
56.085483333333336,12.24903175832687
56.127516666666665,12.24148606811149
56.13441666666667,12.241005802707935
56.143,12.235794356397403
56.14528333333333,12.231452859350894
56.151583333333335,12.229045963692538
56.156983333333336,12.232522209347247
56.16673333333333,12.229729729729724
56.171416666666666,12.23050193050191
56.17316666666667,12.232046332046357
56.19103333333333,12.240540540540547
56.19595,12.245945945945952
56.1973,12.242377460439982
56.206516666666666,12.238425925925942
56.211333333333336,12.24266975308642
56.212666666666664,12.238719629772467
56.2338,12.24141920555343
56.248466666666666,12.237856592135739
56.27911666666667,12.244024672320739
56.31195,12.245566692367005
56.312,12.241233140655108
56.3158,12.242774566473997
56.33506666666667,12.244701348747585
56.34335,12.249325626204227
56.351366666666664,12.250096339113721
56.36396666666667,12.245762711864447
56.37345,12.243357720446708
56.3794,12.239414934565072
56.41506666666667,12.230769230769242
56.45666666666666,12.231153846153882
56.47891666666667,12.22837370242219
56.51128333333333,12.224442736356679
56.52715,12.224827056110687
56.53098333333333,12.22243565117174
56.53986666666667,12.218125960061458
56.54613333333333,12.214203454894484
56.5565,12.209900230237963
56.581783333333334,12.205600306866192
56.6043,12.205983889528174
56.64541666666667,12.197776926025307
56.65298333333333,12.198926791874268
56.6704,12.201993100804936
56.6871,12.211192027596766
56.697383333333335,12.206896551724125
56.70668333333333,12.203370356185358
56.711216666666665,12.214477211796265
56.71286666666666,12.210566615620214
56.72228333333333,12.215543644716679
56.74861666666666,12.212016838882477
56.79356666666666,12.21239954075775
56.8096,12.210405508798752
56.812133333333335,12.206118546845135
56.83433333333333,12.19793656858998
56.84126666666667,12.201757737867807
56.85386666666667,12.202904088651131
56.857,12.20366832250667
56.883716666666665,12.195112638411604
56.915333333333336,12.191603053435083
56.93078333333333,12.193129770992293
56.9449,12.193893129770931
56.9763,12.191911484166324
56.97885,12.187643020594944
56.99563333333333,12.18802440884818
57.00428333333333,12.188405797101463
57.02186666666667,12.18916857360795
57.08205,12.185665268776223
57.111333333333334,12.186427754479602
57.142716666666665,12.182926829268306
57.14556666666667,12.17866666666666
57.152316666666664,12.178979436405163
57.21288333333333,12.174724019794455
57.24868333333333,12.170471841704726
57.2624,12.170852359208506
57.30951666666667,12.167364016736414
57.31228333333333,12.16311787072244
57.3355,12.16387832699619
57.34735,12.164258555133085
57.3796,12.160015203344734
57.4154,12.155775075987844
57.44188333333334,12.156155015197536
57.47165,12.156534954407277
57.4761,12.152677554120766
57.479,12.14844343204249
57.50893333333333,12.14920273348515
57.54631666666667,12.144971537001855
57.582116666666664,12.13689799014026
57.64275,12.128836680560834
57.645716666666665,12.12462121212122
57.66285,12.125757575757559
57.713033333333335,12.12154486936766
57.74893333333333,12.117335352006057
57.76045,12.121498864496585
57.785133333333334,12.123012869038616
57.80025,12.127933383800139
57.80945,12.12372304199768
57.81243333333333,12.119515885022656
57.87975,12.11111111111112
57.915683333333334,12.106913486966384
57.9288,12.107669059312434
57.9483,12.108424631658488
57.94863333333333,12.108802417831503
57.95256666666667,12.109557990177548
57.97291666666667,12.112202493388748
57.97615,12.108006042296083
57.97826666666667,12.108761329305091
57.97915,12.10456776141936
57.986133333333335,12.104945262363158
57.9999,12.101132075471671
58.04646666666667,12.096944549226693
58.0728,12.099585062240667
58.07875,12.100339494530353
58.08238333333333,12.096153846153825
58.09775,12.096907993966791
58.12495,12.101809954751168
58.14286666666667,12.09762532981533
58.1445,12.098756125141378
58.14586666666667,12.094574227581013
58.16693333333333,12.091902071563105
58.21378333333333,12.089984939759086
58.22988333333333,12.090737951807258
58.249116666666666,12.086563793752365
58.312866666666665,12.082768999247577
58.33338333333333,12.078977059044753
58.37991666666667,12.074812030075227
58.4159,12.071025930101499
58.47983333333333,12.068745304282537
58.50046666666667,12.06609087495311
58.5468,12.063063063063087
58.58286666666667,12.05928705440905
58.64605,12.055138784696194
58.66693333333333,12.051743532058543
58.713366666666666,12.047601199400347
58.724183333333336,12.046084675908581
58.83355,12.042322097378303
58.88021666666667,12.038936727817322
58.89045,12.03592814371255

==> Figures/data_for_plots/messages-per-request/aco-n100-time.csv <==
time,value
0,1
0.00005,1
0.0053,1.2
0.005933333333333333,1.4
0.006366666666666666,1.3333333333333333
0.0081,1.6666666666666667
0.053516666666666664,1.5714285714285714
0.05745,1.5
0.06533333333333333,1.4444444444444444
0.07568333333333334,1.5
0.16686666666666666,1.4545454545454546
0.16701666666666667,1.4166666666666667
0.17066666666666666,1.3571428571428572
0.17358333333333334,1.5624999999999998
0.17731666666666668,1.6875
0.22066666666666668,1.6470588235294117
0.22678333333333334,1.666666666666667
0.3338,1.6363636363636362
0.3392833333333333,1.6400000000000001
0.3438833333333333,1.8076923076923082
0.39116666666666666,1.7857142857142863
0.4016,1.7931034482758625
0.5004666666666666,1.7741935483870968
0.5032333333333333,1.8124999999999993
0.5052666666666666,1.8
0.5062166666666666,1.8285714285714278
0.5090166666666667,1.8333333333333335
0.5543166666666667,1.789473684210527
0.5793666666666667,1.883720930232558
0.66725,1.8636363636363635
0.6673666666666667,1.8444444444444443
0.6709,1.8478260869565224
0.6721666666666667,1.8333333333333337
0.6732166666666667,1.875
0.6736333333333333,1.8571428571428572
0.721,1.8627450980392157
0.7210833333333333,1.8461538461538463
0.7254666666666667,1.8703703703703707
0.7265833333333334,1.8888888888888897
0.7348833333333333,1.8909090909090913
0.7412666666666666,1.9298245614035092
0.8340666666666666,1.9137931034482762
0.8348833333333333,1.9830508474576272
0.8376333333333333,1.983333333333333
0.83775,1.9672131147540979
0.8391,1.9838709677419364
0.8406,1.9841269841269846
0.88785,2.0289855072463774
0.8884666666666666,2.0724637681159424
0.8886833333333334,2.0571428571428574
0.8915833333333333,2.0277777777777786
0.8994166666666666,2.0000000000000004
0.9053333333333333,2.0400000000000005
0.9159166666666667,2.1052631578947376
1.0010333333333334,2.0897435897435903
1.0045166666666667,2.0875
1.0067833333333334,2.098765432098766
1.0115666666666667,2.158536585365852
1.0527833333333334,2.0978260869565233
1.0546,2.1052631578947367
1.0592,2.1399999999999997
1.0648166666666667,2.1176470588235294
1.0662333333333334,2.1067961165048543
1.0796666666666668,2.1603773584905666
1.14635,2.188679245283018
1.1677166666666667,2.1666666666666656
1.1714166666666668,2.2568807339449535
1.1714333333333333,2.245454545454545
1.1728,2.2612612612612613
1.17425,2.2589285714285703
1.2138833333333334,2.347457627118644
1.2253,2.488188976377952
1.22675,2.5748031496062995
1.2365833333333334,2.7076923076923083
1.2377,2.784615384615385
1.2503166666666667,2.916030534351144
1.2701666666666667,2.9312977099236637
1.3055166666666667,2.946564885496184
1.3070333333333333,2.9618320610687014
1.3072166666666667,2.9694656488549613
1.3344333333333334,2.954545454545454
1.3375,2.9699248120300767
1.3392166666666667,6.073529411764705
1.3414666666666666,3.0364963503649625
1.3440666666666667,3.0729927007299285
1.3695333333333333,3.717948717948723
1.3698,3.7948717948717965
1.3709666666666667,4.038461538461538
1.37155,4.106918238993712
1.3722,4.264150943396229
1.3736166666666667,4.40880503144654
1.3744666666666667,4.45625
1.37675,4.631250000000001
1.3776666666666666,4.681250000000002
1.3783666666666667,4.687500000000003
1.3856666666666666,5.137724550898203
1.3879333333333332,5.411764705882351
1.3901666666666668,6.011560693641622
1.3911833333333334,6.265895953757228
1.3924333333333334,6.537142857142858
1.39305,6.737142857142858
1.3935166666666667,6.845714285714289
1.39415,6.982857142857143
1.3947833333333333,7.074285714285716
1.3967333333333334,7.274285714285713
1.3990166666666666,7.369318181818181
1.40455,7.848314606741572
1.40585,7.966292134831457
1.4078666666666666,8.07865168539326
1.4141333333333332,8.312849162011167
1.4432,8.318435754189945
1.4436833333333334,8.324022346368716
1.4442,8.335195530726255
1.4510666666666667,8.346368715083797
1.4523333333333333,8.35195530726257
1.4574166666666666,8.374301675977655
1.4718333333333333,8.385474860335195
1.4812,8.396648044692736
1.6170333333333333,8.402234636871508
1.6257,8.418994413407823
1.6367,8.424581005586596
1.6419166666666667,8.430167597765367
1.68725,8.435754189944142
1.6885333333333334,8.441340782122913
1.6916333333333333,8.446927374301683
1.7546833333333334,8.089947089947088
1.7851166666666667,8.0952380952381
1.8021333333333334,8.1058201058201
1.8556333333333332,8.126984126984123
1.8916666666666666,8.132275132275133
1.90285,8.142857142857146
1.9373833333333332,8.148148148148149
1.94175,8.15343915343916
2.00565,8.16402116402116
2.0338,8.169312169312173
2.03755,8.174603174603172
2.0399833333333333,8.185185185185187
2.044383333333333,8.190476190476188
2.1092333333333335,8.201058201058201
2.2181333333333333,8.067357512953372
2.30755,8.07253886010363
2.3152833333333334,8.129533678756477
2.318566666666667,8.139896373056999
2.3248333333333333,8.160621761658033
2.3284833333333332,8.165803108808293
2.3367,8.176165803108812
2.3411666666666666,8.202072538860108
2.3537666666666666,8.20725388601037
2.3614333333333333,8.233160621761659
2.4301,8.091370558375631
2.4716666666666667,8.09644670050762
2.473516666666667,8.101522842639596
2.47565,8.116751269035534
2.49945,8.142131979695439
2.60975,8.162436548223353
2.6112166666666665,8.17258883248731
2.6198166666666665,8.18274111675127
2.6280166666666664,8.228426395939081
2.6511,8.233502538071058
2.67625,8.23857868020304
2.6799833333333334,8.243654822335019
2.7455,8.248730964466997
2.7458666666666667,8.253807106598988
2.7499833333333332,8.25888324873096
2.7549,8.263959390862938
2.761066666666667,8.269035532994922
2.7629,8.279187817258883
2.7826166666666667,8.32487309644671
2.7851166666666667,8.329949238578687
2.8051833333333334,8.370558375634529
2.9036,8.380710659898481
2.9059166666666667,8.385786802030454
2.9064,8.411167512690353
2.9078833333333334,8.426395939086294
2.92035,8.436548223350252
2.9301833333333334,8.441624365482223
3.0495,8.461928934010144
3.05055,8.487309644670043
3.0518833333333335,8.543147208121825
3.05255,8.558375634517775
3.05385,8.578680203045682
3.06605,8.604060913705585
3.0753166666666667,8.614213197969539
3.1206833333333335,8.624365482233502
3.1959,8.6751269035533
3.200816666666667,8.720812182741115
3.21395,8.791878172588834
3.293283333333333,8.82233502538071
3.34365,8.86294416243655
3.3627166666666666,8.873096446700506
3.42675,8.878172588832493
3.48525,8.883248730964466
3.6434166666666665,8.898477157360402
4.254166666666666,8.908629441624376
4.40915,8.913705583756345
4.620316666666667,8.9238578680203
6.001383333333333,8.883838383838379
6.0015,8.844221105527634
6.004866666666667,8.809999999999999
6.00505,8.77114427860696
6.006166666666667,8.73267326732673
6.00785,8.694581280788174
6.055116666666667,8.656862745098037
6.058783333333333,8.619512195121949
6.0668,8.582524271844658
6.075616666666667,8.570048309178745
6.168216666666667,8.533653846153847
6.168283333333333,8.497607655502392
6.171383333333333,8.461904761904758
6.1718166666666665,8.426540284360188
6.1729,8.391509433962268
6.174666666666667,8.356807511737092
6.22195,8.293023255813958
6.2255666666666665,8.259259259259265
6.233583333333334,8.22580645161291
6.241933333333333,8.197247706422024
6.334983333333334,8.164383561643842
6.335066666666667,8.131818181818188
6.338333333333333,8.108597285067875
6.338566666666667,8.076576576576578
6.3398,8.04932735426008
6.341466666666666,8.017857142857137
6.38875,7.934210526315796
6.39235,7.903930131004371
6.4005,7.8782608695652225
6.408683333333333,7.8571428571428665
6.50175,7.827586206896561
6.502183333333333,7.806866952789699
6.50505,7.786324786324787
6.505433333333333,7.761702127659575
6.50655,7.737288135593222
6.508383333333334,7.717299578059068
6.551516666666667,7.632231404958679
6.555633333333334,7.617283950617275
6.559183333333333,7.594262295081962
6.567183333333333,7.571428571428569
6.575333333333333,7.548780487804879
6.668583333333333,7.2625482625482665
6.668866666666666,7.246153846153847
6.67215,7.213740458015266
6.6722,7.217557251908394
6.6734333333333336,7.2015209125475215
6.67625,7.227272727272731
6.708166666666667,7.227106227106223
6.71525,7.221818181818183
6.7195833333333335,7.242753623188405
6.72255,7.208633093525175
6.72645,7.204301075268822
6.732783333333333,7.203571428571421
6.734566666666667,7.206405693950173
6.737033333333334,7.205673758865255
6.74325,7.22968197879859
6.83565,7.203508771929827
6.837366666666667,7.266666666666665
6.839783333333333,7.303135888501745
6.841216666666667,7.371527777777778
6.842,7.391003460207613
6.842333333333333,7.401384083044979
6.8535,7.42068965517242
6.865683333333333,7.561224489795919
6.8714,7.841216216216215
6.873116666666666,7.942760942760943
6.874016666666667,7.996632996633002
6.877516666666667,8.177852348993286
6.877866666666667,8.191275167785236
6.883066666666667,8.276666666666667
6.88755,8.56765676567656
6.888833333333333,8.703947368421057
6.8903,8.899022801302936
6.890533333333333,8.941368078175882
6.891916666666667,9.10064935064935
6.892883333333334,9.203883495145636
6.8935,9.288025889967637
6.894083333333334,9.352750809061492
6.89535,9.433656957928804
6.897433333333334,9.498381877022643
6.903466666666667,9.650641025641017
6.905116666666666,9.746794871794874
6.9065666666666665,9.788461538461538
6.911033333333333,9.840255591054301
6.945766666666667,9.843450479233224
6.9471,9.846645367412124
7.00395,9.901587301587295
7.00495,9.93333333333334
7.005583333333333,9.89274447949527
7.0068166666666665,9.902515723270445
7.008766666666666,9.952978056426328
7.008983333333333,9.959247648902826
7.031516666666667,10.06172839506173
7.032166666666667,10.123456790123477
7.03255,10.148148148148152
7.033183333333334,10.169753086419746
7.0387,10.31288343558283
7.0389333333333335,10.296636085626915
7.0395,10.314984709480111
7.043733333333333,10.371951219512187
7.0467,10.374999999999991
7.051816666666666,10.546827794561928
7.053383333333334,10.651651651651648
7.054,10.705705705705702
7.054483333333334,10.73873873873874
7.056016666666666,10.729970326409488
7.057016666666667,10.872403560830852
7.057616666666667,10.922848664688427
7.0583,10.964391691394662
7.059166666666667,10.994082840236693
7.05925,10.999999999999996
7.060983333333334,11.061946902654878
7.064016666666666,11.153392330383467
7.069566666666667,11.26979472140762
7.069816666666667,11.278592375366566
7.072433333333334,11.336257309941512
7.076516666666667,11.338192419825063
7.1135166666666665,11.3469387755102
7.1695166666666665,11.324637681159437
7.172516666666667,11.380403458213234
7.1734,11.43804034582133
7.1738333333333335,11.431034482758621
7.175883333333333,11.475644699140407
7.180183333333333,11.598853868194846
7.1893,11.671428571428573
7.1971,11.677053824362616
7.19895,11.81355932203389
7.199233333333333,11.836158192090403
7.201716666666667,11.92394366197184
7.20205,11.938028169014077
7.20875,12.108938547486039
7.2099,12.173184357541889
7.21065,12.198324022346366
7.2175,12.313888888888895
7.219733333333333,12.382920110192835
7.221566666666667,12.53296703296703
7.222833333333333,12.585831062670309
7.223633333333333,12.716621253405991
7.22575,12.959239130434772
7.2269,13.08130081300813
7.2270666666666665,13.10569105691057
7.2276,13.15447154471544
7.227966666666667,13.17615176151762
7.2292,13.219512195121958
7.236583333333333,13.347708894878707
7.2387,13.440860215053752
7.239566666666667,13.467741935483863
7.245783333333334,13.53351206434316
7.292716666666666,13.536193029490608
7.335566666666667,13.502673796791436
7.336033333333333,13.47733333333333
7.339083333333333,13.421750663129973
7.34055,13.433862433862435
7.34185,13.437994722955118
7.342183333333334,13.448548812664892
7.35815,13.500000000000012
7.365833333333334,13.487309644670061
7.36645,13.477272727272721
7.366883333333333,13.512626262626256
7.368366666666667,13.559193954659944
7.369916666666667,13.532500000000013
7.3736,13.593052109181135
7.37595,13.660891089108901
7.379766666666667,13.757425742574263
7.3856,13.829268292682917
7.38665,13.91484184914841
7.387066666666667,13.956204379562053
7.388633333333333,13.983091787439607
7.3895,13.956834532374096
7.389566666666667,13.96882494004796
7.3913166666666665,14.119904076738615
7.392516666666666,14.165071770334922
7.393133333333333,14.171837708830543
7.397466666666666,14.408114558472537
7.397633333333333,14.41288782816232
7.403416666666667,14.48463356973994
7.406066666666667,14.626477541371155
7.408283333333333,14.678486997635927
7.411433333333333,14.712264150943406
7.4915666666666665,14.716981132075476
7.591066666666666,14.721698113207548
7.683783333333333,14.724056603773594
7.6924166666666665,14.72641509433963
7.861983333333334,14.733490566037748
8.015733333333333,14.740566037735856
8.085283333333333,14.742924528301902
8.13805,14.488425925925933
8.191666666666666,14.466512702078523
8.192033333333333,14.478060046189384
8.1962,14.487297921478067
8.29325,14.494226327944574
8.297316666666667,14.503464203233264
8.2996,14.517321016166285
8.303933333333333,14.521939953810627
8.358166666666667,14.524249422632783
8.363183333333334,14.526558891454963
8.4091,14.53348729792149
8.433233333333334,14.53579676674365
8.434633333333334,14.538106235565827
8.4429,14.540415704387996
8.446366666666666,14.542725173210163
8.501416666666668,14.563510392609698
8.503966666666667,14.56581986143187
8.55285,14.579676674364894
8.5585,14.5935334872979
8.594516666666667,14.595842956120075
8.6604,14.598152424942246
8.6684,14.607390300230925
8.772316666666667,14.61662817551963
8.77705,14.63510392609699
8.786266666666666,14.646651270207878
8.7914,14.653579676674376
8.8206,14.660508083140872
9.012966666666667,14.669745958429562
9.052033333333334,14.672055427251745
9.076716666666666,14.676674364896092
9.084466666666666,14.683602771362606
9.088683333333334,14.690531177829115
9.098433333333332,14.73672055427252
9.09905,14.73903002309468
9.100116666666667,14.75288683602771
9.156783333333333,14.755196304849889
9.163316666666667,14.778290993071579
9.219283333333333,14.78060046189376
9.25765,14.803695150115484
9.3114,14.819861431870667
9.356383333333333,14.822170900692837
9.361483333333334,14.840646651270218
9.398283333333334,14.872979214780603
9.609183333333334,14.884526558891443
9.647416666666667,14.889145496535813
9.703383333333333,14.90993071593535
9.758716666666666,14.921478060046201
10.075766666666667,14.926096997690545
10.666633333333333,14.928406466512705
10.93055,14.93071593533489
11.559816666666666,14.898617511520754
11.7267,14.868965517241396
11.8358,14.837155963302768
11.836083333333333,14.805491990846697
11.839183333333333,14.776255707762537
11.8406,14.713636363636361
11.842066666666666,14.682539682539664
11.889433333333333,14.653846153846136
11.909166666666666,14.561797752808967
12.002533333333334,14.531390134529127
12.002816666666666,14.501118568232641
12.005716666666666,14.470982142857148
12.006066666666667,14.440979955456589
12.007516666666668,14.413333333333336
12.008783333333334,14.383592017738351
12.056116666666666,14.353982300884947
12.0679,14.295154185022016
12.076166666666667,14.27032967032968
12.169283333333333,14.241228070175449
12.17415,14.132608695652166
12.222866666666667,14.047516198704095
12.2269,14.01939655172413
12.242866666666666,13.948608137044955
12.336016666666668,13.920940170940158
12.336266666666667,13.893390191897641
12.385533333333333,13.716386554621836
12.3897,13.638830897703546
12.40015,13.568464730290456
12.401366666666666,13.542443064182194
12.409466666666667,13.494845360824739
12.49485,13.496907216494854
12.503,13.445585215605758
12.505983333333333,13.424180327868825
12.50925,13.366598778004088
12.556733333333334,13.25201612903227
12.570466666666666,13.13972055888223
12.6695,13.095427435387665
12.669733333333333,13.071428571428562
12.672666666666666,13.04950495049507
12.6732,13.029644268774714
12.674316666666666,13.005917159763325
12.676816666666667,12.992125984251969
12.682616666666666,12.994094488188988
12.684983333333333,12.996062992125992
12.723416666666667,12.875486381322943
12.727133333333333,12.829457364341073
12.73315,12.808510638297868
12.734866666666667,12.78571428571428
12.743683333333333,12.753846153846169
12.748116666666666,12.75576923076922
12.803466666666667,12.757692307692295
12.83975,12.671755725190852
12.841166666666666,12.651428571428584
12.842333333333332,12.629277566539933
12.8761,12.587121212121207
12.886,12.531073446327689
12.89005,12.497185741088177
12.893916666666666,12.454205607476633
12.901616666666667,12.411545623836124
12.909666666666666,12.374768089053825
12.952183333333334,12.380333951762514
13.003166666666667,12.34011090573012
13.0064,12.32472324723247
13.006483333333334,12.303867403314934
13.008833333333333,12.297794117647067
13.009133333333333,12.278899082568794
13.031333333333333,12.26373626373625
13.051433333333334,12.052064631956897
13.056833333333334,11.930973451327427
13.069233333333333,11.85314685314685
13.0734,11.874345549738225
13.076583333333334,11.862369337979095
13.148333333333333,11.864111498257829
13.170116666666667,11.838541666666652
13.170783333333333,11.850694444444438
13.17325,11.81660899653979
13.1737,11.818339100346027
13.175766666666666,11.782758620689645
13.205883333333333,11.747870528109008
13.20855,11.743197278911538
13.221033333333333,11.816188870151773
13.221933333333334,11.841483979763915
13.223016666666666,11.848739495798329
13.22345,11.842546063651612
13.22495,11.932998324958099
13.22575,11.946488294314394
13.226583333333334,11.978260869565208
13.229883333333333,12.06510851419034
13.2322,12.100166944908166
13.235066666666667,12.098169717138106
13.2354,12.104825291181381
13.241083333333334,12.154485049833891
13.242266666666668,12.157807308970098
13.243733333333333,12.1525704809287
13.245966666666666,12.197346600331672
13.247116666666667,12.199004975124375
13.248116666666666,12.200663349917066
13.250033333333333,12.202321724709774
13.297666666666666,12.205638474295183
13.317866666666667,12.207296849087884
13.33625,12.208955223880592
13.336616666666666,12.175206611570243
13.336716666666666,12.17851239669422
13.340383333333333,12.169686985172993
13.342616666666666,12.193760262725775
13.343083333333333,12.221674876847281
13.343583333333333,12.24794745484402
13.345466666666667,12.280788177339897
13.3477,12.282430213464691
13.35455,12.299999999999985
13.355116666666667,12.301639344262286
13.36525,12.361563517915302
13.367283333333333,12.469055374592847
13.368816666666667,12.528455284552834
13.370566666666667,12.568181818181834
13.370616666666667,12.569805194805182
13.371433333333334,12.587662337662323
13.374883333333333,12.611021069692075
13.3767,12.626213592233032
13.383133333333333,12.648387096774174
13.385916666666667,12.739549839228287
13.386266666666666,12.741573033707851
13.386933333333333,12.78330658105938
13.388,12.823434991974311
13.388733333333333,12.837881219903705
13.392683333333334,12.985668789808924
13.392833333333334,12.998407643312103
13.393483333333334,13.035031847133762
13.394566666666666,13.065182829888736
13.395416666666666,13.104928457869642
13.39635,13.122416534181237
13.398116666666667,13.124006359300465
13.4024,13.139461172741692
13.403416666666667,13.161648177496009
13.404383333333334,13.147151898734174
13.4069,13.191455696202546
13.4077,13.193037974683547
13.410133333333333,13.183254344391774
13.4744,13.184834123222743
13.480933333333333,13.186413902053703
13.5525,13.187993680884675
13.589083333333333,13.195892575039487
13.629383333333333,13.202211690363333
13.68355,13.205371248025259
13.6898,13.20695102685623
13.690083333333334,13.208530805687207
13.699916666666667,13.210110584518155
13.774366666666667,13.214849921011059
13.776716666666667,13.216429699842017
13.806666666666667,13.219589257503946
13.838233333333333,13.222748815165877
13.848066666666666,13.225908372827805
13.85955,13.227488151658768
13.92235,13.229067930489729
13.928966666666666,13.230647709320696
13.9549,13.236966824644538
13.983466666666667,13.240126382306453
13.9864,13.24170616113743
14.008783333333334,13.249605055292262
14.073383333333334,13.251184834123215
14.13285,13.25276461295418
14.1551,13.25434439178513
14.196066666666667,13.255924170616092
14.2217,13.26224328593997
14.252216666666667,13.266982622432863
14.2811,13.268562401263821
14.290666666666667,13.271721958925752
14.304233333333332,13.273301737756722
14.38,13.285939968404417
14.42925,13.28909952606635
14.430133333333334,13.290679304897308
14.451733333333333,13.292259083728263
14.516366666666666,13.298578199052127
14.525966666666667,13.300157977883096
14.5785,13.308056872037927
14.6399,13.309636650868878
14.664433333333333,13.312796208530798
14.68045,13.319115323854668
14.695883333333333,13.33333333333332
14.726466666666667,13.336492890995261
14.72665,13.3396524486572
14.74645,13.341232227488163
14.748533333333333,13.350710900473938
14.788133333333333,13.355450236966847
14.820833333333333,13.360189573459747
14.8437,13.37124802527648
14.87465,13.37598736176937
14.894566666666666,13.377567140600318
14.89675,13.388625592417087
14.936316666666666,13.396524486571888
14.991633333333333,13.401263823064768
15.02335,13.418641390205382
15.033283333333333,13.439178515007908
15.042833333333334,13.443917851500801
15.1406,13.46445497630332
15.173583333333333,13.499210110584505
15.180966666666666,13.511848341232218
15.190783333333334,13.51342812006319
15.328633333333334,13.51500789889416
15.47965,13.557661927330173
17.836683333333333,13.519685039370065
17.8367,13.499999999999986
17.98656666666667,13.334883720930224
17.992583333333332,13.336434108527122
18.001816666666667,13.337984496124019
18.0064,13.282407407407412
18.0107,13.228878648233493
18.13245,13.158778625954207
18.154066666666665,13.160305343511443
18.173083333333334,13.106382978723413
18.283833333333334,12.984962406015041
18.285333333333334,12.987969924812033
18.289883333333332,12.989473684210527
18.299183333333332,12.992481203007518
18.30805,12.995488721804515
18.336933333333334,12.97747747747748
18.394816666666667,12.857355126300162
18.410266666666665,12.823703703703716
18.448166666666665,12.825185185185195
18.4558,12.828148148148152
18.457,12.829629629629629
18.5019,12.831111111111115
18.503683333333335,12.813609467455626
18.561533333333333,12.695461200585646
18.577016666666665,12.662773722627733
18.582083333333333,12.664233576642326
18.588516666666667,12.667153284671528
18.594566666666665,12.668613138686144
18.6078,12.670072992700733
18.6704,12.6530612244898
18.673233333333332,12.62063953488371
18.673966666666665,12.603773584905662
18.72821666666667,12.556358381502893
18.72825,12.539682539682543
18.743866666666666,12.509352517985613
18.746866666666666,12.510791366906455
18.755783333333333,12.513669064748195
18.800066666666666,12.515107913669048
18.837183333333332,12.498563218390789
18.885416666666668,12.407407407407382
18.89145,12.392603129445213
18.895033333333334,12.377840909090878
18.903616666666668,12.363120567375883
18.904733333333333,12.364539007092185
18.91065,12.352691218130307
19.00745,12.297183098591555
19.009666666666668,12.266853932584272
19.030216666666668,12.25245441795231
19.040933333333335,12.256661991584826
19.045216666666665,12.258064516129027
19.061883333333334,12.199442119944218
19.0692,12.18384401114207
19.077266666666667,12.169680111265643
19.09555,12.17107093184979
19.170683333333333,12.155555555555555
19.17345,12.127423822714684
19.176383333333334,12.082758620689646
19.176983333333332,12.084137931034462
19.184233333333335,12.086896551724148
19.19943333333333,12.075757575757597
19.203533333333333,12.07713498622591
19.228516666666668,12.0329218106996
19.23593333333333,12.017808219178093
19.244066666666665,12.004103967168282
19.336033333333333,12.005471956224355
19.33745,11.975443383356076
19.340233333333334,11.964577656675736
19.340433333333333,11.96594005449592
19.341066666666666,11.952380952380963
19.342033333333333,11.938858695652158
19.342566666666666,11.940217391304357
19.3431,11.925373134328359
19.36035,11.92944369063773
19.39303333333333,11.817449664429517
19.39525,11.804289544235905
19.402666666666665,11.789825970548842
19.411033333333332,11.779411764705891
19.469166666666666,11.780748663101596
19.4928,11.782085561497334
19.604516666666665,11.783422459893053
19.642083333333332,11.784759358288758
19.691383333333334,11.787433155080226
19.69236666666667,11.788770053475941
19.7014,11.790106951871655
19.768716666666666,11.778371161548716
19.797633333333334,11.782376502002672
19.84315,11.783711615487311
19.847566666666665,11.785046728971945
19.901316666666666,11.78638184245659
19.986766666666668,11.789052069425892
20.001783333333332,11.790387182910532
20.009183333333333,11.791722296395177
20.033816666666667,11.79305740987981
20.13845,11.79439252336447
20.14295,11.798397863818437
20.195483333333332,11.799732977303076
20.28355,11.80240320427235
20.290283333333335,11.803738317757004
20.297133333333335,11.805073431241647
20.298566666666666,11.80640854472629
20.435216666666665,11.80774365821094
20.4377,11.809078771695587
20.446266666666666,11.815754339118817
20.486066666666666,11.817089452603474
20.577583333333333,11.818424566088126
20.72515,11.821094793057402
20.7294,11.822429906542055
20.734466666666666,11.8237650200267
20.740233333333332,11.82643524699599
20.740633333333335,11.827770360480644
20.862916666666667,11.829105473965297
21.00048333333333,11.830440587449932
21.015666666666668,11.83177570093459
21.020266666666668,11.835781041388522
21.53,11.837116154873163
21.943466666666666,11.839786381842465
23.837783333333334,11.644823066841417
23.8403,11.632198952879577
23.841816666666666,11.619607843137265
23.891266666666667,11.579427083333332
23.895633333333333,11.565669700910274
23.903066666666668,11.551948051948052
23.911216666666668,11.539559014267185
24.004516666666667,11.51228978007762
24.004766666666665,11.51487710219922
24.007016666666665,11.502583979328167
24.008016666666666,11.48903225806451
24.015433333333334,11.464607464607472
24.024616666666667,11.465894465894461
24.033583333333333,11.467181467181437
24.0624,11.440308087291374
24.078033333333334,11.414852752880911
24.161966666666668,11.416133162612015
24.1631,11.417413572343122
24.16905,11.418693982074236
24.17118333333333,11.405370843989742
24.17125,11.392081736909295
24.173816666666667,11.38137755102039
24.17475,11.368152866242031
24.17575,11.356234096692095
24.176766666666666,11.343074968233795
24.22915,11.316856780735103
24.24475,11.29203539823009
24.3018,11.294563843236418
24.312416666666667,11.295828065739569
24.31245,11.297092288242732
24.321633333333335,11.298356510745895
24.32518333333333,11.300884955752217
24.338,11.27490542244641
24.395983333333334,11.191250000000004
24.403266666666667,11.178526841448194
24.411483333333333,11.16708229426434
24.457266666666666,11.169576059850366
24.469783333333332,11.17082294264341
24.504816666666667,11.146766169154242
24.507266666666666,11.136645962732933
24.5102,11.10024752475248
24.558283333333332,11.075308641975308
24.562783333333332,11.064118372379799
24.57,11.051724137931055
24.5782,11.040590405904075
24.671366666666668,10.956097560975618
24.671616666666665,10.946406820950079
24.674016666666667,10.937956204379566
24.67505,10.927095990279472
24.675916666666666,10.91626213592234
24.67695,10.905454545454523
24.72505,10.862484921592287
24.729533333333332,10.853012048192774
24.736733333333333,10.841155234657045
24.745016666666668,10.831730769230772
24.754733333333334,10.832932692307697
24.838116666666668,10.821128451380558
24.838366666666666,10.811750599520378
24.841783333333332,10.794258373205738
24.842816666666668,10.784946236559163
24.843916666666665,10.778042959427218
24.8652,10.741092636579578
24.876733333333334,10.727810650887571
24.903466666666667,10.691764705882331
24.928516666666667,10.686251468860156
24.93825,10.687426556991776
25.00485,10.67605633802817
25.004966666666668,10.664712778429076
25.007416666666668,10.654566744730674
25.008433333333333,10.643274853801168
25.03525,10.62601626016261
25.045833333333334,10.598379629629639
25.04693333333333,10.599537037037049
25.052866666666667,10.59190751445088
25.055016666666667,10.593063583815034
25.058616666666666,10.583140877598167
25.060183333333335,10.57439446366782
25.063233333333333,10.566820276497708
25.06725,10.555811277330276
25.071283333333334,10.56091954022988
25.072033333333334,10.557979334098738
25.078416666666666,10.54816513761468
25.17155,10.537227949599085
25.172016666666668,10.529748283752854
25.174233333333333,10.523428571428578
25.175166666666666,10.512557077625555
25.176183333333334,10.502850627137954
25.1772,10.49544419134394
25.20985,10.45135746606333
25.220066666666668,10.432279909706539
25.224,10.435810810810796
25.226533333333332,10.436445444319434
25.227233333333334,10.434831460674145
25.229583333333334,10.424242424242411
25.236083333333333,10.434977578475337
25.23825,10.428411633109622
25.240616666666668,10.451901565995543
25.245066666666666,10.44245810055866
25.25725,10.443575418994431
25.339016666666666,10.44147157190636
25.34015,10.453734671125977
25.340233333333334,10.454849498327764
25.341566666666665,10.456570155902002
25.342783333333333,10.458286985539482
25.3447,10.463928967813539
25.347333333333335,10.491675915649273
25.354733333333332,10.471238938053077
25.3658,10.400655021834053
25.377116666666666,10.420086393088557
25.377916666666668,10.427645788336934
25.3825,10.407965554359526
25.384616666666666,10.426881720430083
25.388766666666665,10.471657754010687
25.389366666666668,10.478632478632493
25.389866666666666,10.492521367521357
25.392166666666668,10.54100106496274
25.392833333333332,10.564430244941438
25.393316666666667,10.578274760383398
25.395433333333333,10.625531914893612
25.396166666666666,10.636170212765952
25.400866666666666,10.669851380042457
25.404483333333335,10.71792152704135
25.406866666666666,10.769067796610168
25.407966666666667,10.784957627118636
25.414433333333335,10.811640211640228
25.4875,10.813756613756606
25.4898,10.815873015873036
25.490433333333332,10.816931216931218
25.499683333333333,10.82010582010582
25.5041,10.821164021164034
25.64905,10.82222222222222
25.656116666666666,10.823280423280425
25.691116666666666,10.824338624338614
25.691466666666667,10.825396825396819
25.692566666666668,10.826455026455035
25.701083333333333,10.827513227513245
25.786133333333332,10.830687830687834
25.788883333333334,10.83280423280425
25.790466666666667,10.833862433862437
25.7918,10.834920634920659
25.805483333333335,10.83597883597885
25.831333333333333,10.84126984126986
25.902833333333334,10.846560846560822
25.950416666666666,10.84761904761903
26.032966666666667,10.84867724867723
26.05095,10.849735449735444
26.079183333333333,10.852910052910032
26.195716666666666,10.804210526315767
26.20105,10.81473684210526
26.218833333333333,10.81578947368418
26.228883333333332,10.816842105263145
26.274366666666666,10.822105263157873
26.281666666666666,10.824210526315762
26.300233333333335,10.827368421052611
26.309716666666667,10.828421052631557
26.345116666666666,10.830526315789465
26.3501,10.835789473684196
26.36185,10.837894736842104
26.372633333333333,10.846315789473666
26.42105,10.848421052631563
26.499483333333334,10.85263157894736
26.52175,10.855789473684208
26.570566666666668,10.858947368421049
26.5721,10.859999999999989
26.643583333333332,10.871578947368427
26.649416666666667,10.88105263157894
26.652633333333334,10.882105263157891
26.657316666666667,10.883157894736843
26.671216666666666,10.886315789473684
26.75085,10.88947368421053
26.767833333333332,10.891578947368417
26.79255,10.892631578947347
26.798633333333335,10.901052631578933
26.7995,10.91052631578946
26.9481,10.916842105263155
26.969133333333332,10.91894736842104
27.014383333333335,10.920000000000007
27.02825,10.922105263157897
27.099516666666666,10.930526315789466
27.102266666666665,10.931578947368413
27.11865,10.933684210526316
27.178966666666668,10.93473684210527
27.18851666666667,10.93578947368422
27.2458,10.938947368421045
27.262066666666666,10.946315789473687
27.268283333333333,10.950526315789487
27.314316666666667,10.952631578947356
27.417683333333333,10.955789473684211
27.440583333333333,10.958947368421056
27.552333333333333,10.962105263157882
27.715716666666665,10.96421052631579
27.755416666666665,10.965263157894718
27.95778333333333,10.966315789473668
27.976316666666666,10.975789473684209
27.976766666666666,10.976842105263154
27.98506666666667,10.97789473684211
28.2349,11.001052631578935
28.23995,11.026315789473681
28.242633333333334,11.04947368421053
28.517383333333335,11.069473684210513
28.74288333333333,11.070526315789458
29.396516666666667,11.059936908517335
29.563266666666667,11.049369747899144
29.671783333333334,11.038824763903447
29.672033333333335,11.028301886792438
29.674233333333333,11.018848167539234
29.675466666666665,11.008368200836838
29.6764,10.998955067920592
29.67725,10.988517745302715
29.72555,10.978102189781023
29.729983333333333,10.967708333333334
29.7373,10.957336108220604
29.745383333333333,10.948024948024958
29.838516666666667,10.937694704049855
29.838766666666668,10.927385892116193
29.84095,10.918134715025909
29.842166666666667,10.907867494824002
29.843116666666667,10.898655635987586
29.843966666666667,10.88842975206611
29.892266666666668,10.878224974200203
29.8967,10.868041237113399
29.904083333333332,10.857878475798142
29.912116666666666,10.84876543209875
30.005233333333333,10.838643371017456
30.005516666666665,10.828542094455836
30.007616666666667,10.81948717948717
30.008883333333333,10.809426229508222
30.009816666666666,10.80040941658137
30.010666666666665,10.790388548057262
30.059,10.780388151174671
30.063433333333332,10.77040816326531
30.070866666666667,10.760448521916414
30.078833333333332,10.751527494908352
30.171983333333333,10.741607324516787
30.172266666666665,10.731707317073173
30.1744,10.722842639593916
30.175616666666667,10.712981744421922
30.17653333333333,10.704154002026332
30.1774,10.694331983805656
30.225766666666665,10.664984863773974
30.2303,10.65625000000001
30.237616666666668,10.64652567975832
30.245733333333334,10.638832997987935
30.338716666666667,10.629145728643223
30.339016666666666,10.619477911646594
30.341216666666668,10.612838515546656
30.342416666666665,10.604208416833673
30.34326666666667,10.595595595595606
30.3441,10.585999999999983
30.382583333333333,10.551792828685244
30.3925,10.5328031809145
30.397,10.52432969215491
30.40435,10.514880952380947
30.412516666666665,10.509415262636276
30.5055,10.500000000000002
30.50775,10.482213438735187
30.509083333333333,10.47285291214216
30.510016666666665,10.464497041420127
30.510816666666667,10.455172413793102
30.559233333333335,10.409803921568628
30.5638,10.402546523016635
30.571066666666667,10.393346379647735
30.579233333333335,10.388074291300095
30.672233333333335,10.331067961165052
30.67268333333333,10.324927255092135
30.674566666666667,10.316860465116289
30.6758,10.307841239109406
30.676833333333335,10.299806576402318
30.677516666666666,10.290821256038642
30.69765,10.278688524590175
30.709483333333335,10.258157389635324
30.726033333333334,10.245933014354087
30.7317,10.252390057361364
30.7378,10.243553008595976
30.7458,10.235687022900755
30.838966666666668,10.22688274547187
30.839366666666667,10.219999999999995
30.84175,10.220742150332981
30.8429,10.216730038022812
30.8436,10.212725546058893
30.844416666666667,10.206831119544598
30.87675,10.19661335841958
30.88715,10.202816901408443
30.89453333333333,10.230337078651669
30.89515,10.237827715355799
30.89965,10.25724976613657
30.9022,10.263551401869174
30.906783333333333,10.2919776119403
30.907283333333332,10.297574626865657
30.913866666666667,10.305684995340181
31.005733333333332,10.297020484171336
31.006016666666667,10.28837209302327
31.0079,10.28066914498142
31.0101,10.27179962894249
31.01095,10.27154772937907
31.011283333333335,10.275254865616319
31.030116666666668,10.259019426456971
31.03385,10.277675276752774
31.03945,10.321362799263344
31.039766666666665,10.325046040515646
31.042783333333333,10.329660238751151
31.0428,10.330578512396693
31.052333333333333,10.333029197080304
31.0535,10.348222424794894
31.056066666666666,10.40636363636365
31.0563,10.403269754768393
31.0568,10.415985467756602
31.059783333333332,10.47149321266968
31.06005,10.478733031674228
31.060816666666668,10.492766726943945
31.06135,10.501808318264015
31.063383333333334,10.525316455696188
31.067066666666665,10.542418772563174
31.071266666666666,10.55535553555356
31.0723,10.562949640287766
31.07325,10.575539568345325
31.08095,10.589398023360276
31.172483333333332,10.580789946140024
31.174616666666665,10.564516129032253
31.17595,10.555953446732332
31.176783333333333,10.548300536672608
31.17765,10.53976764968721
31.200566666666667,10.581850533807847
31.200966666666666,10.59074733096084
31.20105,10.59163701067618
31.205816666666667,10.627886323268196
31.20825,10.661934338952964
31.209266666666668,10.671694764862476
31.2127,10.698581560283683
31.21925,10.743589743589725
31.220183333333335,10.758833922261484
31.222016666666665,10.813768755516325
31.22211666666667,10.815533980582511
31.222383333333333,10.819064430714928
31.225183333333334,10.843309859154928
31.226683333333334,10.868953386103787
31.228416666666668,10.91036906854131
31.228466666666666,10.911247803163445
31.2298,10.924428822495583
31.23485,10.955263157894729
31.238,10.980718667835262
31.23915,10.985989492119076
31.241066666666665,11.009632224168115
31.246066666666668,11.002624671916006
31.255233333333333,11.004374453193343
31.25685,11.005249343832029
31.2599,11.006124234470693
31.261233333333333,11.006999125109365
31.263133333333332,11.00787401574803
31.35355,11.00087412587411
31.36006666666667,11.001748251748243
31.37475,10.95308427454385
31.41985,10.937554206418016
31.4294,10.938421509106654
31.637966666666667,10.940156114483962
31.723133333333333,10.881896551724141
31.7485,10.857265692175412
31.846833333333333,10.860705073086839
31.85565,10.862424763542544
31.89218333333333,10.863284608770405
31.912766666666666,10.86500429922613
31.91433333333333,10.865864144453983
31.917533333333335,10.86672398968183
31.9188,10.867583834909697
31.920633333333335,10.86844368013754
31.979266666666668,10.869303525365419
32.00816666666667,10.870163370593271
32.014633333333336,10.871023215821133
32.027816666666666,10.871883061048996
32.07123333333333,10.87274290627686
32.08085,10.873602751504706
32.11165,10.860944206008599
32.152316666666664,10.86180257510731
32.196266666666666,10.863519313304726
32.201166666666666,10.864377682403422
32.282516666666666,10.868669527897001
32.33968333333333,10.869527896995713
32.34455,10.872103004291827
32.3581,10.872961373390538
32.55961666666666,10.807331628303485
32.56401666666667,10.809036658141492
32.58505,10.810741687979545
32.58595,10.812446717817565
32.59061666666667,10.813299232736588
32.5911,10.815856777493604
32.59203333333333,10.816709292412634
32.59396666666667,10.817561807331648
32.6516,10.818414322250632
32.65886666666667,10.82011935208866
32.6901,10.82097186700768
32.70425,10.821824381926684
32.72705,10.836317135549871
32.73941666666666,10.841432225063926
32.7488,10.84228473998293
32.75541666666667,10.865302642796225
32.7584,10.866155157715248
32.79808333333333,10.86700767263428
32.82886666666667,10.872975277067352
32.88733333333333,10.873827791986358
32.90505,10.874680306905374
33.036033333333336,10.882352941176473
33.058683333333335,10.884910485933505
33.0601,10.885763000852522
33.099516666666666,10.887468030690531
33.18418333333333,10.893435635123613
33.187266666666666,10.895140664961628
33.3527,10.896845694799639
33.35653333333333,10.897698209718667
33.488033333333334,10.898550724637667
33.4901,10.915601023017892
33.4908,10.927536231884082
33.49288333333333,10.93947144075024
33.50371666666667,10.94117647058825
33.573366666666665,10.94629156010233
33.69938333333333,10.948849104859342
33.749316666666665,10.952259164535391
33.76336666666667,10.959931798806508
33.767916666666665,10.97698209718671
33.77546666666667,10.993179880647943
33.882133333333336,10.994884910485947
34.00573333333333,10.99658994032397
34.046683333333334,10.99829497016199
34.47946666666667,11.000000000000021
34.52021666666667,11.000852514919032
35.89771666666667,10.837384744341989
35.91308333333333,10.821757322175728
35.98303333333333,10.82343096234308
35.9945,10.824267782426766
35.99486666666667,10.825104602510446
36.00378333333333,10.825941422594124
36.00823333333334,10.802170283806353
36.01291666666667,10.779350541215647
36.06445,10.763092269326675
36.07978333333333,10.747717842323643
36.137116666666664,10.748547717842321
36.13751666666667,10.750207468879667
36.14301666666667,10.751037344398332
36.17316666666667,10.734879867439926
36.17496666666667,10.727649006622505
36.217333333333336,10.70602807597026
36.23121666666667,10.690024732069238
36.2466,10.67572016460903
36.274116666666664,10.677366255144012
36.28556666666667,10.678189300411514
36.29485,10.679012345679
36.30415,10.680658436213989
36.341683333333336,10.657635467980274
36.41343333333333,10.604081632653072
36.42366666666667,10.604897959183667
36.448933333333336,10.605714285714274
36.50488333333333,10.606530612244892
36.508383333333335,10.58387622149837
36.50975,10.576078112286405
36.51136666666667,10.561332250203058
36.564733333333336,10.53808752025931
36.57015,10.53970826580226
36.58006666666667,10.525080906148855
36.637283333333336,10.52588996763753
36.64321666666667,10.52669902912619
36.67808333333333,10.483091787439594
36.74675,10.445870088211697
36.78561666666667,10.447473937449876
36.79705,10.448275862068948
36.804,10.449077786688038
36.806333333333335,10.449879711307114
36.84021666666667,10.436349079263396
36.8419,10.430399999999986
36.84478333333333,10.408619313647234
36.894083333333334,10.386146496815286
36.90561666666667,10.371224165341808
36.913516666666666,10.364575059571074
36.941583333333334,10.365369340746613
36.947516666666665,10.366163621922146
36.95726666666667,10.366957903097699
37.00855,10.345483359746435
37.01148333333333,10.324110671936772
37.06085,10.295508274231699
37.079316666666664,10.281667977970116
37.08035,10.275943396226436
37.10225,10.276729559748441
37.1116,10.279088050314472
37.17341666666667,10.271798900235671
37.1735,10.264521193092628
37.17518333333334,10.258039215686283
37.17665,10.250783699059589
37.17778333333333,10.24432263116679
37.1783,10.237871674491394
37.2274,10.21216848673948
37.2317,10.198598130841123
37.23365,10.199376947040493
37.23908333333333,10.192217898832679
37.2396,10.192996108949407
37.24706666666667,10.187402799377908
37.25415,10.18818040435459
37.25861666666667,10.188958009331259
37.397333333333336,10.189735614307919
37.523983333333334,10.191290824261268
37.52415,10.192068429237949
37.53026666666667,10.192846034214618
37.53628333333333,10.193623639191296
37.54931666666667,10.194401244167958
37.553716666666666,10.19517884914464
37.693933333333334,10.195956454121314
37.74903333333334,10.196734059097997
37.819583333333334,10.19751166407465
37.82075,10.198289269051326
37.831916666666665,10.199844479004677
37.83818333333333,10.200622083981361
37.84425,10.201399688958029
37.85028333333333,10.202177293934692
37.96985,10.203732503888023
38.001866666666665,10.204510108864696
38.00365,10.205287713841365
38.12005,10.206842923794701
38.1287,10.207620528771383
38.136633333333336,10.20917573872473
38.14301666666667,10.209953343701411
38.14901666666667,10.210730948678066
38.158366666666666,10.213063763608094
38.211533333333335,10.213841368584768
38.306583333333336,10.21461897356143
38.30838333333333,10.215396578538103
38.308416666666666,10.216174183514772
38.442283333333336,10.400932400932415
38.454683333333335,10.401709401709427
38.5172,10.402486402486423
38.58886666666667,10.403263403263418
38.59576666666667,10.404040404040417
38.60495,10.40559440559439
38.6122,10.406371406371422
38.6131,10.40714840714839
38.61405,10.407925407925399
38.73955,10.408702408702418
38.814483333333335,10.409479409479422
38.902166666666666,10.410256410256414
39.03993333333333,10.41103341103339
39.052416666666666,10.412587412587387
42.1834,10.288888888888872
42.34218333333333,10.240853658536574
42.414233333333335,10.194844579226709
42.5073,10.180923542770651
42.50886666666667,10.174735249621794
42.5214,10.156981132075478
42.531933333333335,10.157735849056595
42.53235,10.158490566037743
42.541133333333335,10.159245283018857
42.55031666666667,10.159999999999979
42.56565,10.146194423511659
42.572966666666666,10.13930722891564
42.58091666666667,10.134687735139192
42.67413333333333,10.120961682945143
42.67556666666667,10.114864864864867
42.67705,10.108027006751712
42.67851666666667,10.095131086142333
42.68731666666667,10.096629213483121
42.698816666666666,10.097378277153542
42.7048,10.098127340823964
42.72078333333334,10.098876404494368
42.72806666666666,10.092065868263461
42.73238333333333,10.085265519820481
42.739716666666666,10.078475336322859
42.747733333333336,10.073935772964893
42.8388,10.075429424943984
42.84231666666667,10.055886736214596
42.84931666666667,10.037174721189587
42.854616666666665,10.040148698884755
42.858533333333334,10.040892193308538
42.8677,10.041635687732365
42.899116666666664,10.028210838901286
42.9147,10.01704966641959
43.0019,10.017790956263921
43.007333333333335,10.011111111111132
43.0074,10.011851851851867
43.00763333333333,10.005181347150275
43.00898333333333,9.999260355029596
43.01048333333333,9.992609016999271
43.012,9.98007380073802
43.03823333333333,9.974188790560472
43.054433333333336,9.96757553426676
43.0615,9.947794117647062
43.073233333333334,9.93030080704329
43.0813,9.92595307917888
43.13865,9.927419354838714
43.149116666666664,9.928152492668614
43.15355,9.928885630498534
43.15833333333333,9.929618768328444
43.16185,9.931085043988269
43.1628,9.932551319648105
43.17443333333333,9.920204978038067
43.17575,9.91514264813461
43.17851666666667,9.902848794740672
43.17875,9.896350364963512
43.21935,9.858284883720934
43.22141666666667,9.849056603773592
43.22358333333333,9.84481508339376
43.2248,9.840579710144931
43.23258333333333,9.822125813449022
43.235166666666665,9.815751445086704
43.23936666666667,9.810830324909723
43.24013333333333,9.805916305916298
43.24766666666667,9.800288392213396
43.30056666666667,9.801009372746913
43.31223333333333,9.801730353280474
43.33325,9.802451333813995
43.454883333333335,9.771551724137924
43.45935,9.772270114942534
43.463966666666664,9.772988505747144
43.464166666666664,9.775143678160909
43.61208333333333,9.775862068965505
43.61796666666667,9.776580459770122
43.62075,9.777298850574732
43.639,9.778017241379326
43.67555,9.778735632183901
43.676633333333335,9.7794540229885
43.6851,9.780172413793117
43.810516666666665,9.781609195402288
43.9771,9.783045977011474
43.977666666666664,9.783764367816092
43.98213333333333,9.78448275862069
44.11895,9.7859195402299
44.17548333333333,9.786637931034496
44.285983333333334,9.787356321839093
44.28601666666667,9.788074712643692
44.287483333333334,9.788793103448294
44.28815,9.789511494252876
44.292366666666666,9.79022988505749
44.29516666666667,9.790948275862076
44.43001666666667,9.79238505747124
44.592216666666666,9.793103448275845
44.606183333333334,9.79382183908044
44.6173,9.794540229885028
44.736133333333335,9.795258620689633
44.74661666666667,9.795977011494246
44.74913333333333,9.798850574712642
44.75298333333333,9.799568965517281
44.77401666666667,9.800287356321874
44.9124,9.801005747126466
44.930816666666665,9.802442528735675
45.0495,9.803160919540254
45.06015,9.804597701149435
45.06225,9.805316091954042
45.32635,9.806034482758642
48.4148,9.86138613861387
48.509283333333336,9.843330980945662
48.52518333333333,9.826056338028163
48.6433,9.804775280898879
48.65378333333334,9.805477528089892
48.654316666666666,9.806179775280917
48.66265,9.806882022471903
48.663,9.80758426966292
48.67601666666667,9.791170287316032
48.67751666666667,9.78501400560226
48.72858333333333,9.76729559748426
48.73308333333333,9.761173184357526
48.74048333333333,9.75505931612001
48.748266666666666,9.749651324965127
48.79463333333333,9.750348675034871
48.80048333333333,9.751046025104596
48.8025,9.752440725244059
48.81986666666667,9.753138075313805
48.84165,9.741643454038991
48.8427,9.736256089074471
48.915016666666666,9.695290858725762
48.94335,9.696675900276995
48.95381666666667,9.697368421052634
48.96286666666666,9.698753462603884
48.963033333333335,9.6994459833795
49.00813333333333,9.69342560553633
49.0083,9.68741355463347
49.0094,9.682100898410514
49.01096666666667,9.676104972375699
49.01221666666667,9.670807453416142
49.01266666666667,9.664827586206911
49.06653333333333,9.652892561983483
49.074016666666665,9.646937370956655
49.08175,9.641678129298514
49.09878333333333,9.642365887207703
49.09936666666667,9.64305364511693
49.1052,9.643741403026134
49.10985,9.64442916093537
49.11611666666667,9.64511691884459
49.17608333333333,9.628002745367198
49.24856666666667,9.588114754098385
49.25548333333333,9.589480874316914
49.25748333333333,9.590846994535498
49.26795,9.59153005464479
49.277166666666666,9.59221311475408
49.31046666666666,9.59426229508195
49.39165,9.594945355191243
49.39743333333333,9.595628415300546
49.41165,9.596311475409836
49.417883333333336,9.596994535519126
49.536,9.599726775956295
49.557116666666666,9.600409836065577
49.710166666666666,9.601092896174872
49.75801666666667,9.602459016393446
49.76845,9.603142076502737
49.777683333333336,9.603825136612038
50.04775,9.604508196721323
50.05303333333333,9.605874316939873
50.063,9.60655737704919
50.063433333333336,9.607240437158481
50.07265,9.607923497267748
50.18625,9.60860655737705
50.348416666666665,9.609289617486326
50.360566666666664,9.609972677595618
50.50085,9.611338797814236
50.510783333333336,9.612021857923526
50.51116666666667,9.612704918032795
50.51208333333334,9.613387978142095
50.5204,9.614071038251362
50.63105,9.614754098360649
50.6367,9.615437158469932
50.805416666666666,9.616120218579233
54.5097,9.483198924731159
54.63538333333333,9.44615384615383
54.64588333333333,9.446822742474913
54.64641666666667,9.447491638795984
54.65515,9.448160535117069
54.66075,9.448829431438147
54.67235,9.449498327759215
54.675583333333336,9.438209752839029
54.67646666666667,9.433244325767708
54.67798333333333,9.427618412274859
54.7292,9.411451398135823
54.733716666666666,9.405854956753165
54.74133333333333,9.400265957446813
54.74893333333333,9.395348837209315
54.7897,9.396677740863774
54.79285,9.39734219269102
54.798716666666664,9.398006644518262
54.842333333333336,9.386861313868602
54.84308333333333,9.381962864721467
54.844683333333336,9.376408217362467
54.90043333333333,9.35492399206874
54.91563333333333,9.34455445544555
54.9321,9.345874587458722
54.94043333333333,9.348514851485135
54.94263333333333,9.349174917491741
54.95191666666667,9.349834983498322
54.957566666666665,9.350495049504962
54.96915,9.351155115511567
55.00873333333333,9.34564643799474
55.00906666666667,9.34014502307187
55.00978333333333,9.335309617918314
55.011383333333335,9.329822251481252
55.01278333333333,9.32500000000001
55.013083333333334,9.319526627218922
55.0748,9.303149606299204
55.082566666666665,9.299672131147538
55.090583333333335,9.300327868852456
55.09696666666667,9.300983606557368
55.22835,9.265665796344667
55.23648333333333,9.255541069100408
55.238816666666665,9.256192959582805
55.24016666666667,9.257496740547605
55.24811666666667,9.252768729641707
55.249233333333336,9.249348958333364
55.2539,9.250651041666671
55.265366666666665,9.251302083333348
55.391533333333335,9.246584255042325
55.40518333333333,9.247234873129491
55.531016666666666,9.24788549121667
55.5382,9.248536109303856
55.5599,9.249186727391036
55.69985,9.250487963565414
55.731233333333336,9.251789199739745
55.74165,9.252439817826936
55.751,9.253090435914121
56.02995,9.254391672088484
56.04043333333333,9.255042290175666
56.0498,9.255692908262827
56.05016666666667,9.256343526350037
56.1896,9.256994144437204
56.35103333333333,9.257644762524396
56.367983333333335,9.258295380611576
56.48226666666667,9.259596616785949
56.489583333333336,9.260247234873143
56.49276666666667,9.260897852960309
56.50213333333333,9.261548471047494
56.507866666666665,9.262199089134695
56.641133333333336,9.263500325309046
56.641816666666664,9.264150943396242
56.65351666666667,9.264801561483411
56.65376666666667,9.26545217957059
56.67078333333333,9.26610279765778
57.0135,9.266753415744969

==> Figures/data_for_plots/messages-per-request/gossips-n100-time-average.csv <==
time,value
0,757.3774104683192
0.0007166666666666667,757.3774104683192
0.004516666666666667,757.3774104683192
0.00725,757.3774104683192
0.00775,757.3774104683192
0.00885,757.3774104683192
0.06183333333333333,757.3774104683192
0.0632,757.3774104683192
0.06435,757.3774104683192
0.07268333333333334,757.3774104683192
0.16656666666666667,757.3774104683192
0.16711666666666666,757.3774104683192
0.17131666666666667,757.3774104683192
0.17368333333333333,757.3774104683192
0.17428333333333335,757.3774104683192
0.17445,757.3774104683192
0.22825,757.3774104683192
0.2302,757.3774104683192
0.23073333333333335,757.3774104683192
0.23878333333333332,757.3774104683192
0.41681666666666667,757.3774104683192
0.4172,757.3774104683192
0.4217,757.3774104683192
0.4241,757.3774104683192
0.42436666666666667,757.3774104683192
0.42583333333333334,757.3774104683192
0.4786666666666667,757.3774104683192
0.47963333333333336,757.3774104683192
0.48091666666666666,757.3774104683192
0.4894,757.3774104683192
0.5837333333333333,757.3774104683192
0.5840166666666666,757.3774104683192
0.5888166666666667,757.3774104683192
0.59105,757.3774104683192
0.5913666666666667,757.3774104683192
0.5915166666666667,757.3774104683192
0.6455,757.3774104683192
0.64635,757.3774104683192
0.6477166666666667,757.3774104683192
0.6562666666666667,757.3774104683192
0.8340333333333333,757.3774104683192
0.8343166666666667,757.3774104683192
0.8391833333333333,757.3774104683192
0.8413166666666667,757.3774104683192
0.8416,757.3774104683192
0.84175,757.3774104683192
0.8957333333333334,757.3774104683192
0.89645,757.3774104683192
0.8980333333333334,757.3774104683192
1.00085,757.3774104683192
1.0011,757.3774104683192
1.0062333333333333,757.3774104683192
1.0083,757.3774104683192
1.00845,757.3774104683192
1.0091,757.3774104683192
1.0626333333333333,757.3774104683192
1.06325,757.3774104683192
1.0647,757.3774104683192
1.0730333333333333,757.3774104683192
1.2508833333333333,757.3774104683192
1.2512,757.3774104683192
1.25675,757.3774104683192
1.2585333333333333,757.3774104683192
1.25855,757.3774104683192
1.2586166666666667,757.3774104683192
1.3127166666666668,757.3774104683192
1.3145833333333334,757.3774104683192
1.3148166666666667,757.3774104683192
1.3232666666666666,757.3774104683192
1.4187333333333334,757.3774104683192
1.424,757.3774104683192
1.4256166666666668,757.3774104683192
1.4684666666666666,757.3774104683192
1.4900833333333334,757.3774104683192
1.5787166666666668,757.3774104683192
1.6754,757.3774104683192
1.6757166666666667,757.3774104683192
1.7296833333333332,757.3774104683192
1.73095,757.3774104683192
1.7319,757.3774104683192
1.7403166666666667,757.3774104683192
1.8821833333333333,757.3774104683192
1.8833666666666666,757.3774104683192
1.8853333333333333,757.3774104683192
1.8908666666666667,757.3774104683192
2.2116666666666664,757.3774104683192
2.2443333333333335,757.3774104683192
2.2517833333333335,757.3774104683192
2.2529666666666666,757.3774104683192
2.255533333333333,757.3774104683192
2.259516666666667,757.3774104683192
2.3645833333333335,757.3774104683192
2.37135,757.3774104683192
2.373266666666667,757.3774104683192
2.4917166666666666,757.3774104683192
2.493533333333333,757.3774104683192
2.7771,757.3774104683192
2.7792166666666667,757.3774104683192
2.782983333333333,757.3774104683192
2.783716666666667,757.3774104683192
2.79075,757.3774104683192
2.7914833333333333,757.3774104683192
2.7979333333333334,757.3774104683192
2.8009833333333334,757.3774104683192
2.922083333333333,757.3774104683192
2.9243,757.3774104683192
2.92795,757.3774104683192
2.9287,757.3774104683192
2.9349166666666666,757.3774104683192
2.9362666666666666,757.3774104683192
2.9371833333333335,757.3774104683192
2.9484333333333335,757.3774104683192
2.9507833333333333,757.3774104683192
3.0672333333333333,757.3774104683192
3.068416666666667,757.3774104683192
3.0729,757.3774104683192
3.0739833333333335,757.3774104683192
3.0795333333333335,757.3774104683192
3.080783333333333,757.3774104683192
3.0819666666666667,757.3774104683192
3.2122166666666665,757.3774104683192
3.2133666666666665,757.3774104683192
3.2178666666666667,757.3774104683192
3.2187,757.3774104683192
3.2267,757.3774104683192
3.3721,757.3774104683192
3.5233166666666667,757.3774104683192
3.6478166666666665,757.3774104683192
3.6728,757.3774104683192
3.780683333333333,757.3774104683192
3.7852,757.3774104683192
3.7861833333333332,757.3774104683192
3.8242166666666666,757.3774104683192
3.9392833333333335,757.3774104683192
3.9726,757.3774104683192
3.9969333333333332,757.3774104683192
4.14185,757.3774104683192
4.607283333333333,757.3774104683192
6.00135,757.3774104683192
6.002033333333333,757.3774104683192
6.00775,757.3774104683192
6.009033333333333,757.3774104683192
6.009383333333333,757.3774104683192
6.0096,757.3774104683192
6.063316666666666,757.3774104683192
6.063783333333333,757.3774104683192
6.065566666666666,757.3774104683192
6.074033333333333,757.3774104683192
6.1681,757.3774104683192
6.168816666666666,757.3774104683192
6.174516666666666,757.3774104683192
6.175833333333333,757.3774104683192
6.1761333333333335,757.3774104683192
6.1764,757.3774104683192
6.2301,757.3774104683192
6.2305166666666665,757.3774104683192
6.232333333333333,757.3774104683192
6.240866666666666,757.3774104683192
6.41835,757.3774104683192
6.418833333333334,757.3774104683192
6.424616666666667,757.3774104683192
6.425916666666667,757.3774104683192
6.426183333333333,757.3774104683192
6.4265,757.3774104683192
6.480333333333333,757.3774104683192
6.481633333333333,757.3774104683192
6.4824,757.3774104683192
6.491183333333334,757.3774104683192
6.584966666666666,757.3774104683192
6.5856,757.3774104683192
6.591383333333333,757.3774104683192
6.5927,757.3774104683192
6.593216666666667,757.3774104683192
6.593633333333333,757.3774104683192
6.6471,757.3774104683192
6.648,757.3774104683192
6.64915,757.3774104683192
6.658033333333333,757.3774104683192
6.835166666666667,757.3774104683192
6.8357,757.3774104683192
6.841466666666666,757.3774104683192
6.843,757.3774104683192
6.84325,757.3774104683192
6.844033333333333,757.3774104683192
6.8973,757.3774104683192
6.8977,757.3774104683192
6.89935,757.3774104683192
6.9082,757.3774104683192
6.946383333333333,757.3774104683192
6.946483333333333,757.3774104683192
6.961166666666666,757.3774104683192
6.96575,757.3774104683192
7.0018666666666665,757.3774104683192
7.002516666666667,757.3774104683192
7.0083166666666665,757.3774104683192
7.010016666666667,757.3774104683192
7.0102,757.3774104683192
7.011166666666667,757.3774104683192
7.064066666666666,757.3774104683192
7.064533333333333,757.3774104683192
7.0662,757.3774104683192
7.075066666666666,757.3774104683192
7.251883333333334,757.3774104683192
7.2526166666666665,757.3774104683192
7.2585,757.3774104683192
7.260083333333333,757.3774104683192
7.260416666666667,757.3774104683192
7.26065,757.3774104683192
7.3145,757.3774104683192
7.314583333333333,757.3774104683192
7.316283333333334,757.3774104683192
7.32525,757.3774104683192
7.4186,757.3774104683192
7.419433333333333,757.3774104683192
7.4253833333333334,757.3774104683192
7.426566666666667,757.3774104683192
7.426783333333334,757.3774104683192
7.42685,757.3774104683192
7.481066666666667,757.3774104683192
7.4815,757.3774104683192
7.48305,757.3774104683192
7.4921,757.3774104683192
7.675683333333334,757.3774104683192
7.676733333333333,757.3774104683192
7.676916666666667,757.3774104683192
7.677133333333333,757.3774104683192
7.702416666666666,757.3774104683192
7.710066666666667,757.3774104683192
7.7317833333333335,757.3774104683192
7.732066666666666,757.3774104683192
7.7332833333333335,757.3774104683192
7.742466666666667,757.3774104683192
7.795083333333333,757.3774104683192
7.798116666666667,757.3774104683192
7.8632333333333335,757.3774104683192
7.869566666666667,757.3774104683192
7.89765,757.3774104683192
7.946133333333333,757.3774104683192
7.964816666666667,757.3774104683192
8.036316666666666,757.3774104683192
8.128716666666667,757.3774104683192
8.19645,757.3774104683192
8.286466666666668,757.3774104683192
8.378833333333333,757.3774104683192
8.532616666666666,757.3774104683192
8.534583333333334,757.3774104683192
8.60505,757.3774104683192
8.683183333333334,757.3774104683192
8.75265,757.3774104683192
8.7755,757.3774104683192
9.048166666666667,757.3774104683192
9.19725,757.3774104683192
9.26735,757.3774104683192
9.283333333333333,757.3774104683192
9.388333333333334,757.3774104683192
9.4586,757.3774104683192
9.623516666666667,757.3774104683192
9.737716666666667,757.3774104683192
9.738,757.3774104683192
9.790116666666666,757.3774104683192
9.83875,757.3774104683192
9.875283333333334,757.3774104683192
9.9552,757.3774104683192
9.987883333333333,757.3774104683192
10.01615,757.3774104683192
10.136916666666666,757.3774104683192
10.1498,757.3774104683192
10.16565,757.3774104683192
10.295116666666667,757.3774104683192
10.379666666666667,757.3774104683192
10.448666666666666,757.3774104683192
10.616466666666666,757.3774104683192
10.765533333333334,757.3774104683192
11.193166666666666,757.3774104683192
11.407183333333334,757.3774104683192
11.843766666666667,757.3774104683192
11.843933333333334,757.3774104683192
11.844216666666666,757.3774104683192
11.8988,757.3774104683192
11.900316666666667,757.3774104683192
11.909183333333333,757.3774104683192
12.002583333333334,757.3774104683192
12.003016666666667,757.3774104683192
12.01065,757.3774104683192
12.0108,757.3774104683192
12.010983333333334,757.3774104683192
12.065566666666667,757.3774104683192
12.253183333333334,757.3774104683192
12.26085,757.3774104683192
12.30845,757.3774104683192
12.3157,757.3774104683192
12.31735,757.3774104683192
12.326233333333333,757.3774104683192
12.419683333333333,757.3774104683192
12.420033333333333,757.3774104683192
12.4277,757.3774104683192
12.482216666666666,757.3774104683192
12.484233333333334,757.3774104683192
12.594066666666667,757.3774104683192
12.612216666666667,757.3774104683192
12.614283333333333,757.3774104683192
12.614433333333332,757.3774104683192
12.669933333333333,757.3774104683192
12.67025,757.3774104683192
12.6778,757.3774104683192
12.73445,757.3774104683192
12.743266666666667,757.3774104683192
12.745883333333333,757.3774104683192
12.837216666666666,757.3774104683192
12.844566666666667,757.3774104683192
12.845166666666668,757.3774104683192
12.8994,757.3774104683192
12.901383333333333,757.3774104683192
12.910166666666667,757.3774104683192
12.925183333333333,757.3774104683192
12.93,757.3774104683192
12.932283333333332,757.3774104683192
13.0567,757.3774104683192
13.091266666666666,757.3774104683192
13.0951,757.3774104683192
13.227,757.3774104683192
13.260783333333332,757.3774104683192
13.26185,757.3774104683192
13.300283333333333,757.3774104683192
13.31835,757.3774104683192
13.327116666666667,757.3774104683192
13.374633333333334,757.3774104683192
13.379233333333334,757.3774104683192
13.380783333333333,757.3774104683192
13.386366666666667,757.3774104683192
13.509016666666666,757.3774104683192
13.522866666666667,757.3774104683192
13.55775,757.3774104683192
13.55795,757.3774104683192
13.564733333333333,757.3774104683192
13.568533333333333,757.3774104683192
13.570366666666667,757.3774104683192
13.572466666666667,757.3774104683192
13.57345,757.3774104683192
13.5773,757.3774104683192
13.578816666666667,757.3774104683192
13.5856,757.3774104683192
13.6616,757.3774104683192
13.671683333333334,757.3774104683192
13.675483333333334,757.3774104683192
13.677683333333333,757.3774104683192
13.677816666666667,757.3774104683192
13.678683333333334,757.3774104683192
13.679483333333334,757.3774104683192
13.722483333333333,757.3774104683192
13.7245,757.3774104683192
13.725366666666666,757.3774104683192
13.73535,757.3774104683192
13.744133333333334,757.3774104683192
13.778666666666666,757.3774104683192
13.81085,757.3774104683192
13.824016666666667,757.3774104683192
13.829583333333334,757.3774104683192
13.8302,757.3774104683192
13.832583333333334,757.3774104683192
13.87495,757.3774104683192
13.89135,757.3774104683192
13.9707,757.3774104683192
13.97715,757.3774104683192
13.978316666666666,757.3774104683192
14.023033333333334,757.3774104683192
14.10695,757.3774104683192
14.111966666666667,757.3774104683192
14.118716666666666,757.3774104683192
14.13875,757.3774104683192
14.171166666666666,757.3774104683192
14.255033333333333,757.3774104683192
14.259983333333333,757.3774104683192
14.266816666666667,757.3774104683192
14.283966666666666,757.3774104683192
14.319216666666666,757.3774104683192
14.403116666666667,757.3774104683192
14.408066666666667,757.3774104683192
14.414916666666667,757.3774104683192
14.430216666666666,757.3774104683192
14.431433333333333,757.3774104683192
14.432083333333333,757.3774104683192
14.434383333333333,757.3774104683192
14.467316666666667,757.3774104683192
14.5562,757.3774104683192
14.563016666666666,757.3774104683192
14.5783,757.3774104683192
14.579583333333334,757.3774104683192
14.580633333333333,757.3774104683192
14.582466666666667,757.3774104683192
14.704233333333333,757.3774104683192
14.70765,757.3774104683192
14.7112,757.3774104683192
14.726366666666667,757.3774104683192
14.72765,757.3774104683192
14.7284,757.3774104683192
14.730533333333334,757.3774104683192
14.8524,757.3774104683192
14.855733333333333,757.3774104683192
14.874483333333334,757.3774104683192
14.875766666666667,757.3774104683192
14.8764,757.3774104683192
14.878616666666666,757.3774104683192
15.00045,757.3774104683192
15.0038,757.3774104683192
15.022533333333334,757.3774104683192
15.024,757.3774104683192
15.024483333333333,757.3774104683192
15.14855,757.3774104683192
15.151916666666667,757.3774104683192
15.1706,757.3774104683192
15.172016666666666,757.3774104683192
15.173183333333334,757.3774104683192
15.296666666666667,757.3774104683192
15.320083333333333,757.3774104683192
15.32065,757.3774104683192
15.468766666666667,757.3774104683192
15.616833333333334,757.3774104683192
18.078516666666665,757.3774104683192
18.08053333333333,757.3774104683192
18.08641666666667,757.3774104683192
18.089566666666666,757.3774104683192
18.08975,757.3774104683192
18.092316666666665,757.3774104683192
18.231283333333334,757.3774104683192
18.239066666666666,757.3774104683192
18.242433333333334,757.3774104683192
18.254733333333334,757.3774104683192
18.262416666666667,757.3774104683192
18.262733333333333,757.3774104683192
18.265516666666667,757.3774104683192
18.317816666666666,757.3774104683192
18.319333333333333,757.3774104683192
18.3917,757.3774104683192
18.3943,757.3774104683192
18.397016666666666,757.3774104683192
18.421466666666667,757.3774104683192
18.429483333333334,757.3774104683192
18.429633333333335,757.3774104683192
18.486233333333335,757.3774104683192
18.495183333333333,757.3774104683192
18.532283333333332,757.3774104683192
18.543516666666665,757.3774104683192
18.679633333333335,757.3774104683192
18.69558333333333,757.3774104683192
18.695833333333333,757.3774104683192
18.74438333333333,757.3774104683192
18.77045,757.3774104683192
18.838266666666666,757.3774104683192
18.838916666666666,757.3774104683192
18.841966666666668,757.3774104683192
18.90105,757.3774104683192
18.901433333333333,757.3774104683192
18.902816666666666,757.3774104683192
18.90375,757.3774104683192
18.912133333333333,757.3774104683192
18.989916666666666,757.3774104683192
19.0399,757.3774104683192
19.044366666666665,757.3774104683192
19.04985,757.3774104683192
19.068566666666666,757.3774104683192
19.088316666666667,757.3774104683192
19.0896,757.3774104683192
19.096433333333334,757.3774104683192
19.151633333333333,757.3774104683192
19.1986,757.3774104683192
19.2032,757.3774104683192
19.208383333333334,757.3774104683192
19.21215,757.3774104683192
19.255033333333333,757.3774104683192
19.263233333333332,757.3774104683192
19.320333333333334,757.3774104683192
19.34855,757.3774104683192
19.36465,757.3774104683192
19.4978,757.3774104683192
19.63055,757.3774104683192
19.641383333333334,757.3774104683192
19.641983333333332,757.3774104683192
19.671916666666668,757.3774104683192
19.68005,757.3774104683192
19.73495,757.3774104683192
19.73525,757.3774104683192
19.7374,757.3774104683192
19.78515,757.3774104683192
19.8689,757.3774104683192
19.9211,757.3774104683192
19.931916666666666,757.3774104683192
19.94095,757.3774104683192
19.941266666666667,757.3774104683192
19.997866666666667,757.3774104683192
20.024,757.3774104683192
20.07625,757.3774104683192
20.1453,757.3774104683192
20.229483333333334,757.3774104683192
20.292733333333334,757.3774104683192
20.435383333333334,757.3774104683192
20.440166666666666,757.3774104683192
20.44621666666667,757.3774104683192
20.54155,757.3774104683192
20.58278333333333,757.3774104683192
20.589983333333333,757.3774104683192
20.593616666666666,757.3774104683192
20.598433333333332,757.3774104683192
20.598666666666666,757.3774104683192
20.7303,757.3774104683192
20.7374,757.3774104683192
20.741033333333334,757.3774104683192
20.745833333333334,757.3774104683192
20.746083333333335,757.3774104683192
20.87765,757.3774104683192
20.885516666666668,757.3774104683192
20.88843333333333,757.3774104683192
20.893266666666666,757.3774104683192
20.8935,757.3774104683192
21.025016666666666,757.3774104683192
21.032216666666667,757.3774104683192
21.041316666666667,757.3774104683192
21.188166666666667,757.3774104683192
21.319666666666667,757.3774104683192
21.385533333333335,757.3774104683192
21.4671,757.3774104683192
21.899366666666666,757.3774104683192
23.83885,757.3774104683192
23.846983333333334,757.3774104683192
23.847283333333333,757.3774104683192
23.904683333333335,757.3774104683192
24.163733333333333,757.3774104683192
24.2558,757.3774104683192
24.257766666666665,757.3774104683192
24.263383333333334,757.3774104683192
24.2638,757.3774104683192
24.264016666666667,757.3774104683192
24.264216666666666,757.3774104683192
24.318933333333334,757.3774104683192
24.31955,757.3774104683192
24.321616666666667,757.3774104683192
24.3306,757.3774104683192
24.42481666666667,757.3774104683192
24.43095,757.3774104683192
24.470783333333333,757.3774104683192
24.472933333333334,757.3774104683192
24.477483333333332,757.3774104683192
24.481066666666667,757.3774104683192
24.483483333333332,757.3774104683192
24.486516666666667,757.3774104683192
24.489233333333335,757.3774104683192
24.49615,757.3774104683192
24.49745,757.3774104683192
24.506033333333335,757.3774104683192
24.5135,757.3774104683192
24.513933333333334,757.3774104683192
24.514233333333333,757.3774104683192
24.569016666666666,757.3774104683192
24.569583333333334,757.3774104683192
24.571783333333332,757.3774104683192
24.628283333333332,757.3774104683192
24.633116666666666,757.3774104683192
24.63515,757.3774104683192
24.672833333333333,757.3774104683192
24.675133333333335,757.3774104683192
24.680233333333334,757.3774104683192
24.6807,757.3774104683192
24.681083333333333,757.3774104683192
24.6811,757.3774104683192
24.735783333333334,757.3774104683192
24.736316666666667,757.3774104683192
24.738616666666665,757.3774104683192
24.747633333333333,757.3774104683192
24.774233333333335,757.3774104683192
24.7786,757.3774104683192
24.78323333333333,757.3774104683192
24.78595,757.3774104683192
24.800333333333334,757.3774104683192
24.918283333333335,757.3774104683192
24.925533333333334,757.3774104683192
24.985916666666668,757.3774104683192
24.986316666666667,757.3774104683192
24.988783333333334,757.3774104683192
24.99775,757.3774104683192
25.074083333333334,757.3774104683192
25.07595,757.3774104683192
25.077,757.3774104683192
25.08145,757.3774104683192
25.081716666666665,757.3774104683192
25.08865,757.3774104683192
25.089816666666668,757.3774104683192
25.09251666666667,757.3774104683192
25.096983333333334,757.3774104683192
25.097783333333332,757.3774104683192
25.098133333333333,757.3774104683192
25.098166666666668,757.3774104683192
25.152716666666667,757.3774104683192
25.153066666666668,757.3774104683192
25.1556,757.3774104683192
25.164566666666666,757.3774104683192
25.212583333333335,757.3774104683192
25.2368,757.3774104683192
25.3399,757.3774104683192
25.34275,757.3774104683192
25.34705,757.3774104683192
25.3476,757.3774104683192
25.348116666666666,757.3774104683192
25.4032,757.3774104683192
25.40575,757.3774104683192
25.57255,757.3774104683192
25.756766666666667,757.3774104683192
25.76385,757.3774104683192
25.764416666666666,757.3774104683192
25.7654,757.3774104683192
25.81975,757.3774104683192
25.82035,757.3774104683192
25.82275,757.3774104683192
25.831683333333334,757.3774104683192
26.27305,757.3774104683192
26.373916666666666,757.3774104683192
26.387066666666666,757.3774104683192
26.390083333333333,757.3774104683192
26.39445,757.3774104683192
26.540933333333335,757.3774104683192
26.65973333333333,757.3774104683192
26.8022,757.3774104683192
26.80913333333333,757.3774104683192
26.835566666666665,757.3774104683192
26.958583333333333,757.3774104683192
26.971766666666667,757.3774104683192
26.97625,757.3774104683192
27.0072,757.3774104683192
27.113566666666667,757.3774104683192
27.120933333333333,757.3774104683192
27.1212,757.3774104683192
27.125683333333335,757.3774104683192
27.1643,757.3774104683192
27.283816666666667,757.3774104683192
27.2883,757.3774104683192
27.544916666666666,757.3774104683192
27.553483333333332,757.3774104683192
27.708066666666667,757.3774104683192
27.758883333333333,757.3774104683192
27.915433333333333,757.3774104683192
28.11995,757.3774104683192
28.12398333333333,757.3774104683192
29.673883333333333,757.3774104683192
29.67645,757.3774104683192
29.680783333333334,757.3774104683192
29.681266666666666,757.3774104683192
29.682316666666665,757.3774104683192
29.6825,757.3774104683192
29.73675,757.3774104683192
29.7372,757.3774104683192
29.73965,757.3774104683192
29.74885,757.3774104683192
29.8409,757.3774104683192
29.843233333333334,757.3774104683192
29.847433333333335,757.3774104683192
29.84798333333333,757.3774104683192
29.849133333333334,757.3774104683192
29.849333333333334,757.3774104683192
29.9036,757.3774104683192
29.9065,757.3774104683192
29.915616666666665,757.3774104683192
30.093433333333333,757.3774104683192
30.097566666666665,757.3774104683192
30.099266666666665,757.3774104683192
30.0998,757.3774104683192
30.1537,757.3774104683192
30.1541,757.3774104683192
30.156583333333334,757.3774104683192
30.165866666666666,757.3774104683192
30.257666666666665,757.3774104683192
30.2602,757.3774104683192
30.264283333333335,757.3774104683192
30.264783333333334,757.3774104683192
30.265983333333335,757.3774104683192
30.267083333333332,757.3774104683192
30.320566666666668,757.3774104683192
30.320916666666665,757.3774104683192
30.323316666666667,757.3774104683192
30.332833333333333,757.3774104683192
30.507716666666667,757.3774104683192
30.510416666666668,757.3774104683192
30.51435,757.3774104683192
30.51495,757.3774104683192
30.516116666666665,757.3774104683192
30.516683333333333,757.3774104683192
30.570733333333333,757.3774104683192
30.5711,757.3774104683192
30.573533333333334,757.3774104683192
30.582966666666668,757.3774104683192
30.760666666666665,757.3774104683192
30.765166666666666,757.3774104683192
30.76675,757.3774104683192
30.8209,757.3774104683192
30.82125,757.3774104683192
30.823716666666666,757.3774104683192
30.83315,757.3774104683192
30.897716666666668,757.3774104683192
30.924566666666667,757.3774104683192
30.9274,757.3774104683192
30.9312,757.3774104683192
30.93205,757.3774104683192
30.93315,757.3774104683192
30.933516666666666,757.3774104683192
30.98775,757.3774104683192
30.98806666666667,757.3774104683192
30.990466666666666,757.3774104683192
31.000166666666665,757.3774104683192
31.044883333333335,757.3774104683192
31.173516666666668,757.3774104683192
31.183833333333332,757.3774104683192
31.25026666666667,757.3774104683192
31.657666666666668,757.3774104683192
32.191516666666665,757.3774104683192
32.195933333333336,757.3774104683192
32.20045,757.3774104683192
32.41641666666667,757.3774104683192
32.4353,757.3774104683192
32.545,757.3774104683192
32.55918333333333,757.3774104683192
32.56466666666667,757.3774104683192
32.5835,757.3774104683192
32.690983333333335,757.3774104683192
32.69325,757.3774104683192
32.698433333333334,757.3774104683192
32.70281666666666,757.3774104683192
32.70418333333333,757.3774104683192
32.70741666666667,757.3774104683192
32.712916666666665,757.3774104683192
32.71938333333333,757.3774104683192
32.731833333333334,757.3774104683192
32.8415,757.3774104683192
32.846666666666664,757.3774104683192
32.85105,757.3774104683192
32.8525,757.3774104683192
32.85563333333333,757.3774104683192
32.86116666666667,757.3774104683192
32.87965,757.3774104683192
32.8805,757.3774104683192
32.98976666666667,757.3774104683192
32.99491666666667,757.3774104683192
32.9993,757.3774104683192
33.0094,757.3774104683192
33.039966666666665,757.3774104683192
33.12088333333333,757.3774104683192
33.13798333333333,757.3774104683192
33.14315,757.3774104683192
33.14756666666667,757.3774104683192
33.15763333333334,757.3774104683192
33.20021666666667,757.3774104683192
33.21293333333333,757.3774104683192
33.291383333333336,757.3774104683192
33.305883333333334,757.3774104683192
33.360533333333336,757.3774104683192
33.439616666666666,757.3774104683192
33.520783333333334,757.3774104683192
33.9499,757.3774104683192
35.841966666666664,757.3774104683192
35.84948333333333,757.3774104683192
36.09961666666667,757.3774104683192
36.167883333333336,757.3774104683192
36.22315,757.3774104683192
36.223166666666664,757.3774104683192
36.22698333333334,757.3774104683192
36.23523333333333,757.3774104683192
36.23795,757.3774104683192
36.240833333333335,757.3774104683192
36.25885,757.3774104683192
36.26645,757.3774104683192
36.32253333333333,757.3774104683192
36.37303333333333,757.3774104683192
36.3769,757.3774104683192
36.3783,757.3774104683192
36.425466666666665,757.3774104683192
36.49176666666666,757.3774104683192
36.513,757.3774104683192
36.5166,757.3774104683192
36.52778333333333,757.3774104683192
36.5307,757.3774104683192
36.57041666666667,757.3774104683192
36.58493333333333,757.3774104683192
36.66276666666667,757.3774104683192
36.668083333333335,757.3774104683192
36.68213333333333,757.3774104683192
36.68346666666667,757.3774104683192
36.68443333333333,757.3774104683192
36.6849,757.3774104683192
36.72075,757.3774104683192
36.784666666666666,757.3774104683192
36.8235,757.3774104683192
36.833983333333336,757.3774104683192
36.87311666666667,757.3774104683192
36.93358333333333,757.3774104683192
36.97221666666667,757.3774104683192
36.97496666666667,757.3774104683192
36.98968333333333,757.3774104683192
36.994683333333334,757.3774104683192
37.08883333333333,757.3774104683192
37.11345,757.3774104683192
37.13576666666667,757.3774104683192
37.159216666666666,757.3774104683192
37.174033333333334,757.3774104683192
37.285383333333336,757.3774104683192
37.29875,757.3774104683192
37.343016666666664,757.3774104683192
37.414366666666666,757.3774104683192
37.451766666666664,757.3774104683192
37.554233333333336,757.3774104683192
37.579116666666664,757.3774104683192
37.588233333333335,757.3774104683192
37.5928,757.3774104683192
37.60126666666667,757.3774104683192
37.6372,757.3774104683192
37.71705,757.3774104683192
37.7384,757.3774104683192
37.745533333333334,757.3774104683192
37.75651666666667,757.3774104683192
37.79193333333333,757.3774104683192
37.867066666666666,757.3774104683192
37.87948333333333,757.3774104683192
37.88856666666667,757.3774104683192
37.898516666666666,757.3774104683192
37.9347,757.3774104683192
38.007016666666665,757.3774104683192
38.0297,757.3774104683192
38.03881666666667,757.3774104683192
38.0402,757.3774104683192
38.042833333333334,757.3774104683192
38.04868333333334,757.3774104683192
38.081633333333336,757.3774104683192
38.16246666666667,757.3774104683192
38.17993333333333,757.3774104683192
38.188966666666666,757.3774104683192
38.1904,757.3774104683192
38.23175,757.3774104683192
38.2394,757.3774104683192
38.314483333333335,757.3774104683192
38.33011666666667,757.3774104683192
38.3406,757.3774104683192
38.343133333333334,757.3774104683192
38.349016666666664,757.3774104683192
38.381933333333336,757.3774104683192
38.3896,757.3774104683192
38.46468333333333,757.3774104683192
38.48036666666667,757.3774104683192
38.49078333333333,757.3774104683192
38.493316666666665,757.3774104683192
38.4992,757.3774104683192
38.5398,757.3774104683192
38.630583333333334,757.3774104683192
38.643483333333336,757.3774104683192
38.649366666666666,757.3774104683192
38.69,757.3774104683192
38.79376666666667,757.3774104683192
38.79955,757.3774104683192
38.84021666666667,757.3774104683192
38.94971666666667,757.3774104683192
38.9904,757.3774104683192
39.1406,757.3774104683192
42.184066666666666,757.3774104683192
42.24335,757.3774104683192
42.25315,757.3774104683192
42.434133333333335,757.3774104683192
42.49348333333333,757.3774104683192
42.57235,757.3774104683192
42.5724,757.3774104683192
42.57606666666667,757.3774104683192
42.578266666666664,757.3774104683192
42.58705,757.3774104683192
42.591233333333335,757.3774104683192
42.5933,757.3774104683192
42.59353333333333,757.3774104683192
42.59675,757.3774104683192
42.60091666666667,757.3774104683192
42.656733333333335,757.3774104683192
42.65711666666667,757.3774104683192
42.66035,757.3774104683192
42.721516666666666,757.3774104683192
42.84343333333333,757.3774104683192
42.849783333333335,757.3774104683192
42.852516666666666,757.3774104683192
42.872683333333335,757.3774104683192
42.87631666666667,757.3774104683192
42.88575,757.3774104683192
42.888,757.3774104683192
42.90095,757.3774104683192
42.90323333333333,757.3774104683192
42.91045,757.3774104683192
42.95073333333333,757.3774104683192
43.01936666666667,757.3774104683192
43.01945,757.3774104683192
43.02803333333333,757.3774104683192
43.077333333333335,757.3774104683192
43.1048,757.3774104683192
43.26075,757.3774104683192
43.26383333333333,757.3774104683192
43.40303333333333,757.3774104683192
43.40528333333334,757.3774104683192
43.4134,757.3774104683192
43.42048333333334,757.3774104683192
43.49431666666667,757.3774104683192
43.55985,757.3774104683192
43.5603,757.3774104683192
43.56293333333333,757.3774104683192
43.70921666666667,757.3774104683192
43.71405,757.3774104683192
43.72666666666667,757.3774104683192
43.7315,757.3774104683192
43.84578333333334,757.3774104683192
43.873216666666664,757.3774104683192
43.92783333333333,757.3774104683192
44.023183333333336,757.3774104683192
44.08453333333333,757.3774104683192
44.09218333333333,757.3774104683192
44.16295,757.3774104683192
44.164966666666665,757.3774104683192
44.20365,757.3774104683192
44.23865,757.3774104683192
44.24125,757.3774104683192
44.24828333333333,757.3774104683192
44.353233333333336,757.3774104683192
44.3852,757.3774104683192
44.38816666666666,757.3774104683192
44.38843333333333,757.3774104683192
44.394866666666665,757.3774104683192
44.402683333333336,757.3774104683192
44.40495,757.3774104683192
44.502766666666666,757.3774104683192
44.5228,757.3774104683192
44.528016666666666,757.3774104683192
44.54188333333333,757.3774104683192
44.54483333333334,757.3774104683192
44.545116666666665,757.3774104683192
44.551566666666666,757.3774104683192
44.55936666666667,757.3774104683192
44.5616,757.3774104683192
44.614066666666666,757.3774104683192
44.68461666666666,757.3774104683192
44.69855,757.3774104683192
44.7015,757.3774104683192
44.70178333333333,757.3774104683192
44.716033333333336,757.3774104683192
44.71845,757.3774104683192
44.84128333333334,757.3774104683192
44.85816666666667,757.3774104683192
44.85845,757.3774104683192
44.87275,757.3774104683192
44.875,757.3774104683192
45.01513333333333,757.3774104683192
45.171866666666666,757.3774104683192
48.352266666666665,757.3774104683192
48.353366666666666,757.3774104683192
48.3536,757.3774104683192
48.65788333333333,757.3774104683192
48.692433333333334,757.3774104683192
48.69835,757.3774104683192
48.70466666666667,757.3774104683192
48.707683333333335,757.3774104683192
48.71008333333333,757.3774104683192
48.7611,757.3774104683192
48.76526666666667,757.3774104683192
48.76943333333333,757.3774104683192
48.77045,757.3774104683192
48.77048333333333,757.3774104683192
48.824733333333334,757.3774104683192
48.828583333333334,757.3774104683192
48.84643333333333,757.3774104683192
48.89618333333333,757.3774104683192
48.9059,757.3774104683192
49.01755,757.3774104683192
49.01965,757.3774104683192
49.020583333333335,757.3774104683192
49.05153333333333,757.3774104683192
49.05155,757.3774104683192
49.05675,757.3774104683192
49.05786666666667,757.3774104683192
49.078716666666665,757.3774104683192
49.18735,757.3774104683192
49.210883333333335,757.3774104683192
49.213883333333335,757.3774104683192
49.21633333333333,757.3774104683192
49.35465,757.3774104683192
49.35478333333333,757.3774104683192
49.358916666666666,757.3774104683192
49.50503333333333,757.3774104683192
49.508516666666665,757.3774104683192
49.50918333333333,757.3774104683192
49.51995,757.3774104683192
49.64918333333333,757.3774104683192
49.65011666666667,757.3774104683192
49.65336666666666,757.3774104683192
49.65545,757.3774104683192
49.7997,757.3774104683192
49.802366666666664,757.3774104683192
49.833333333333336,757.3774104683192
49.852716666666666,757.3774104683192
49.8697,757.3774104683192
49.99688333333334,757.3774104683192
50.01963333333333,757.3774104683192
50.025933333333334,757.3774104683192
50.1607,757.3774104683192
50.163783333333335,757.3774104683192
50.182516666666665,757.3774104683192
50.30453333333333,757.3774104683192
50.307883333333336,757.3774104683192
50.30795,757.3774104683192
50.30883333333333,757.3774104683192
50.31211666666667,757.3774104683192
50.34791666666667,757.3774104683192
50.44866666666667,757.3774104683192
50.452083333333334,757.3774104683192
50.45216666666666,757.3774104683192
50.453,757.3774104683192
50.45628333333333,757.3774104683192
50.592816666666664,757.3774104683192
50.59631666666667,757.3774104683192
50.597183333333334,757.3774104683192
50.60045,757.3774104683192
50.73696666666667,757.3774104683192
50.74138333333333,757.3774104683192
54.34505,757.3774104683192
54.3538,757.3774104683192
54.42251666666667,757.3774104683192
54.604016666666666,757.3774104683192
54.672666666666665,757.3774104683192
54.677533333333336,757.3774104683192
54.68115,757.3774104683192
54.68415,757.3774104683192
54.68651666666667,757.3774104683192
54.761833333333335,757.3774104683192
54.82431666666667,757.3774104683192
54.82585,757.3774104683192
54.839333333333336,757.3774104683192
54.8868,757.3774104683192
54.88836666666667,757.3774104683192
55.02101666666667,757.3774104683192
55.025616666666664,757.3774104683192
55.0314,757.3774104683192
55.0358,757.3774104683192
55.080333333333336,757.3774104683192
55.175783333333335,757.3774104683192
55.17673333333333,757.3774104683192
55.18163333333333,757.3774104683192
55.18418333333333,757.3774104683192
55.19136666666667,757.3774104683192
55.193733333333334,757.3774104683192
55.3347,757.3774104683192
55.336283333333334,757.3774104683192
55.47396666666667,757.3774104683192
55.475683333333336,757.3774104683192
55.48381666666667,757.3774104683192
55.48578333333333,757.3774104683192
55.49471666666667,757.3774104683192
55.6252,757.3774104683192
55.6281,757.3774104683192
55.632016666666665,757.3774104683192
55.634483333333336,757.3774104683192
55.7767,757.3774104683192
55.78661666666667,757.3774104683192
55.78705,757.3774104683192
55.79555,757.3774104683192
55.93481666666667,757.3774104683192
55.995383333333336,757.3774104683192
56.0037,757.3774104683192
56.13466666666667,757.3774104683192
56.13668333333333,757.3774104683192
56.139466666666664,757.3774104683192
56.15506666666667,757.3774104683192
56.2841,757.3774104683192
56.288133333333334,757.3774104683192
56.2908,757.3774104683192
56.29528333333333,757.3774104683192
56.295316666666665,757.3774104683192
56.297983333333335,757.3774104683192
56.298366666666666,757.3774104683192
56.30645,757.3774104683192
56.306866666666664,757.3774104683192
56.4336,757.3774104683192
56.442233333333334,757.3774104683192
56.44611666666667,757.3774104683192
56.44671666666667,757.3774104683192
56.4494,757.3774104683192
56.44975,757.3774104683192
56.457816666666666,757.3774104683192
56.45823333333333,757.3774104683192
56.59355,757.3774104683192
56.59811666666667,757.3774104683192
56.60085,757.3774104683192
56.60111666666667,757.3774104683192
56.6096,757.3774104683192

==> Figures/data_for_plots/messages-per-request/gossips-n100-time-fail-average.csv <==
time,value
0,720.2049319727897
0.0019,720.2049319727897
0.00225,720.2049319727897
0.00505,720.2049319727897
0.0094,720.2049319727897
0.019933333333333334,720.2049319727897
0.06146666666666667,720.2049319727897
0.0615,720.2049319727897
0.06385,720.2049319727897
0.06581666666666666,720.2049319727897
0.16648333333333334,720.2049319727897
0.1682,720.2049319727897
0.1684,720.2049319727897
0.17166666666666666,720.2049319727897
0.17573333333333332,720.2049319727897
0.18578333333333333,720.2049319727897
0.22735,720.2049319727897
0.22758333333333333,720.2049319727897
0.22956666666666667,720.2049319727897
0.23265,720.2049319727897
0.4166166666666667,720.2049319727897
0.41881666666666667,720.2049319727897
0.42018333333333335,720.2049319727897
0.4218166666666667,720.2049319727897
0.42586666666666667,720.2049319727897
0.43666666666666665,720.2049319727897
0.47755,720.2049319727897
0.47856666666666664,720.2049319727897
0.4794333333333333,720.2049319727897
0.48245,720.2049319727897
0.58345,720.2049319727897
0.5854,720.2049319727897
0.5859666666666666,720.2049319727897
0.5886,720.2049319727897
0.5927166666666667,720.2049319727897
0.6030666666666666,720.2049319727897
0.64435,720.2049319727897
0.6461833333333333,720.2049319727897
0.6463166666666667,720.2049319727897
0.6493333333333333,720.2049319727897
0.8335833333333333,720.2049319727897
0.8356833333333333,720.2049319727897
0.8362666666666667,720.2049319727897
0.8387333333333333,720.2049319727897
0.8428833333333333,720.2049319727897
0.8533,720.2049319727897
0.8953166666666666,720.2049319727897
1.0009333333333332,720.2049319727897
1.0026166666666667,720.2049319727897
1.0031333333333334,720.2049319727897
1.0062333333333333,720.2049319727897
1.00975,720.2049319727897
1.0205333333333333,720.2049319727897
1.0621666666666667,720.2049319727897
1.06245,720.2049319727897
1.0643833333333332,720.2049319727897
1.0665333333333333,720.2049319727897
1.2504833333333334,720.2049319727897
1.25315,720.2049319727897
1.25325,720.2049319727897
1.2556333333333334,720.2049319727897
1.2609166666666667,720.2049319727897
1.27035,720.2049319727897
1.3167333333333333,720.2049319727897
1.4195833333333334,720.2049319727897
1.4222666666666666,720.2049319727897
1.42675,720.2049319727897
1.47875,720.2049319727897
1.48115,720.2049319727897
1.6703833333333333,720.2049319727897
1.6723833333333333,720.2049319727897
1.7290166666666666,720.2049319727897
1.7294333333333334,720.2049319727897
1.7305,720.2049319727897
1.73385,720.2049319727897
1.8768,720.2049319727897
1.88655,720.2049319727897
1.8870333333333333,720.2049319727897
1.8898,720.2049319727897
1.8904,720.2049319727897
1.8935,720.2049319727897
2.19455,720.2049319727897
2.202566666666667,720.2049319727897
2.2041166666666667,720.2049319727897
2.2521833333333334,720.2049319727897
2.254766666666667,720.2049319727897
2.2573,720.2049319727897
2.26165,720.2049319727897
2.34045,720.2049319727897
2.3495833333333334,720.2049319727897
2.3538,720.2049319727897
2.3724333333333334,720.2049319727897
2.3775166666666667,720.2049319727897
2.3819,720.2049319727897
2.68605,720.2049319727897
2.7772166666666664,720.2049319727897
2.7826,720.2049319727897
2.7860833333333335,720.2049319727897
2.7873666666666668,720.2049319727897
2.7902,720.2049319727897
2.7913166666666664,720.2049319727897
2.79735,720.2049319727897
2.9168833333333333,720.2049319727897
2.923233333333333,720.2049319727897
2.9248333333333334,720.2049319727897
2.926833333333333,720.2049319727897
2.9283333333333332,720.2049319727897
2.9309833333333333,720.2049319727897
2.9334666666666664,720.2049319727897
2.9349,720.2049319727897
2.93545,720.2049319727897
2.9466666666666668,720.2049319727897
3.0678666666666667,720.2049319727897
3.0726333333333335,720.2049319727897
3.0759666666666665,720.2049319727897
3.0779833333333335,720.2049319727897
3.080016666666667,720.2049319727897
3.0803833333333333,720.2049319727897
3.09645,720.2049319727897
3.2121166666666667,720.2049319727897
3.2177166666666666,720.2049319727897
3.222566666666667,720.2049319727897
3.2249666666666665,720.2049319727897
3.2458,720.2049319727897
3.3452,720.2049319727897
3.3578666666666668,720.2049319727897
3.362633333333333,720.2049319727897
3.3674666666666666,720.2049319727897
3.6435166666666667,720.2049319727897
3.64785,720.2049319727897
3.7889666666666666,720.2049319727897
3.7920333333333334,720.2049319727897
3.793416666666667,720.2049319727897
3.8184,720.2049319727897
3.929666666666667,720.2049319727897
3.9675666666666665,720.2049319727897
4.074683333333334,720.2049319727897
4.291166666666666,720.2049319727897
4.423383333333334,720.2049319727897
4.436383333333334,720.2049319727897
4.603483333333333,720.2049319727897
4.8543666666666665,720.2049319727897
5.24445,720.2049319727897
6.000866666666667,720.2049319727897
6.00345,720.2049319727897
6.004216666666666,720.2049319727897
6.006033333333333,720.2049319727897
6.010416666666667,720.2049319727897
6.020866666666667,720.2049319727897
6.062766666666667,720.2049319727897
6.062966666666667,720.2049319727897
6.06405,720.2049319727897
6.0677,720.2049319727897
6.167633333333334,720.2049319727897
6.170283333333333,720.2049319727897
6.170933333333333,720.2049319727897
6.172766666666667,720.2049319727897
6.1771666666666665,720.2049319727897
6.187633333333333,720.2049319727897
6.22955,720.2049319727897
6.229733333333333,720.2049319727897
6.230816666666667,720.2049319727897
6.234666666666667,720.2049319727897
6.417716666666666,720.2049319727897
6.420566666666667,720.2049319727897
6.421116666666666,720.2049319727897
6.42295,720.2049319727897
6.42725,720.2049319727897
6.437966666666667,720.2049319727897
6.479633333333333,720.2049319727897
6.479933333333333,720.2049319727897
6.48085,720.2049319727897
6.48495,720.2049319727897
6.5845666666666665,720.2049319727897
6.587566666666667,720.2049319727897
6.587816666666667,720.2049319727897
6.589683333333333,720.2049319727897
6.594,720.2049319727897
6.604866666666667,720.2049319727897
6.64655,720.2049319727897
6.646966666666667,720.2049319727897
6.647616666666667,720.2049319727897
6.65175,720.2049319727897
6.8349166666666665,720.2049319727897
6.8378,720.2049319727897
6.838066666666666,720.2049319727897
6.8398,720.2049319727897
6.8441,720.2049319727897
6.85505,720.2049319727897
6.8966,720.2049319727897
6.897483333333334,720.2049319727897
6.897766666666667,720.2049319727897
6.902,720.2049319727897
6.957833333333333,720.2049319727897
6.9580166666666665,720.2049319727897
6.9611833333333335,720.2049319727897
6.96195,720.2049319727897
7.00165,720.2049319727897
7.004683333333333,720.2049319727897
7.005016666666666,720.2049319727897
7.006833333333334,720.2049319727897
7.010833333333333,720.2049319727897
7.02195,720.2049319727897
7.0634,720.2049319727897
7.063983333333334,720.2049319727897
7.0645,720.2049319727897
7.06885,720.2049319727897
7.252483333333333,720.2049319727897
7.254983333333334,720.2049319727897
7.256433333333334,720.2049319727897
7.256716666666667,720.2049319727897
7.260966666666667,720.2049319727897
7.2722,720.2049319727897
7.3136833333333335,720.2049319727897
7.31405,720.2049319727897
7.314883333333333,720.2049319727897
7.319183333333333,720.2049319727897
7.418516666666667,720.2049319727897
7.42185,720.2049319727897
7.4225,720.2049319727897
7.423383333333334,720.2049319727897
7.427733333333333,720.2049319727897
7.43905,720.2049319727897
7.480366666666667,720.2049319727897
7.4808,720.2049319727897
7.481283333333334,720.2049319727897
7.48595,720.2049319727897
7.672133333333333,720.2049319727897
7.6726,720.2049319727897
7.6735,720.2049319727897
7.6892,720.2049319727897
7.700716666666667,720.2049319727897
7.705333333333333,720.2049319727897
7.708366666666667,720.2049319727897
7.710733333333334,720.2049319727897
7.731066666666667,720.2049319727897
7.731283333333334,720.2049319727897
7.73155,720.2049319727897
7.73655,720.2049319727897
7.77515,720.2049319727897
7.868033333333333,720.2049319727897
7.875116666666667,720.2049319727897
7.9419,720.2049319727897
8.458766666666667,720.2049319727897
8.458883333333333,720.2049319727897
8.625266666666667,720.2049319727897
8.690466666666667,720.2049319727897
8.72035,720.2049319727897
8.762316666666667,720.2049319727897
8.8025,720.2049319727897
8.8562,720.2049319727897
9.279333333333334,720.2049319727897
9.280133333333334,720.2049319727897
9.283366666666666,720.2049319727897
9.28545,720.2049319727897
9.388083333333332,720.2049319727897
9.461566666666666,720.2049319727897
9.719366666666666,720.2049319727897
9.724533333333333,720.2049319727897
9.728483333333333,720.2049319727897
9.856916666666667,720.2049319727897
9.858933333333333,720.2049319727897
9.8896,720.2049319727897
9.920866666666667,720.2049319727897
10.0023,720.2049319727897
10.013033333333333,720.2049319727897
10.014916666666666,720.2049319727897
10.069983333333333,720.2049319727897
10.1483,720.2049319727897
10.160366666666667,720.2049319727897
10.162116666666666,720.2049319727897
10.197116666666666,720.2049319727897
10.219466666666667,720.2049319727897
10.286616666666667,720.2049319727897
10.301966666666667,720.2049319727897
10.305833333333334,720.2049319727897
10.31135,720.2049319727897
10.3608,720.2049319727897
10.36815,720.2049319727897
10.439583333333333,720.2049319727897
10.447416666666667,720.2049319727897
10.509883333333333,720.2049319727897
10.592883333333333,720.2049319727897
10.723466666666667,720.2049319727897
10.7958,720.2049319727897
10.82415,720.2049319727897
10.879283333333333,720.2049319727897
10.973333333333333,720.2049319727897
11.835433333333333,720.2049319727897
11.839,720.2049319727897
11.84035,720.2049319727897
11.85615,720.2049319727897
11.897466666666666,720.2049319727897
11.89825,720.2049319727897
11.90325,720.2049319727897
12.00215,720.2049319727897
12.005933333333333,720.2049319727897
12.0062,720.2049319727897
12.007033333333334,720.2049319727897
12.0116,720.2049319727897
12.023016666666667,720.2049319727897
12.064216666666667,720.2049319727897
12.064616666666666,720.2049319727897
12.064916666666667,720.2049319727897
12.070083333333333,720.2049319727897
12.09075,720.2049319727897
12.148516666666668,720.2049319727897
12.1496,720.2049319727897
12.154916666666667,720.2049319727897
12.257083333333334,720.2049319727897
12.257333333333333,720.2049319727897
12.273083333333334,720.2049319727897
12.314366666666666,720.2049319727897
12.315,720.2049319727897
12.315383333333333,720.2049319727897
12.315583333333333,720.2049319727897
12.31635,720.2049319727897
12.320183333333333,720.2049319727897
12.3217,720.2049319727897
12.418966666666666,720.2049319727897
12.422633333333334,720.2049319727897
12.423783333333333,720.2049319727897
12.42385,720.2049319727897
12.424116666666666,720.2049319727897
12.428716666666666,720.2049319727897
12.440033333333334,720.2049319727897
12.481233333333334,720.2049319727897
12.481733333333333,720.2049319727897
12.4819,720.2049319727897
12.4821,720.2049319727897
12.482966666666666,720.2049319727897
12.487166666666667,720.2049319727897
12.48845,720.2049319727897
12.521766666666666,720.2049319727897
12.590883333333334,720.2049319727897
12.5916,720.2049319727897
12.627466666666667,720.2049319727897
12.6283,720.2049319727897
12.634033333333333,720.2049319727897
12.635283333333334,720.2049319727897
12.649716666666666,720.2049319727897
12.679033333333333,720.2049319727897
12.747866666666667,720.2049319727897
12.835516666666667,720.2049319727897
12.835766666666666,720.2049319727897
12.839533333333334,720.2049319727897
12.84065,720.2049319727897
12.845866666666666,720.2049319727897
12.85695,720.2049319727897
13.08595,720.2049319727897
13.0896,720.2049319727897
13.107166666666666,720.2049319727897
13.207216666666667,720.2049319727897
13.346833333333333,720.2049319727897
13.35375,720.2049319727897
13.355583333333334,720.2049319727897
13.565666666666667,720.2049319727897
13.571966666666667,720.2049319727897
13.573733333333333,720.2049319727897
13.5771,720.2049319727897
13.577733333333333,720.2049319727897
13.580383333333334,720.2049319727897
13.583733333333333,720.2049319727897
13.673266666666667,720.2049319727897
13.674233333333333,720.2049319727897
13.67895,720.2049319727897
13.679616666666666,720.2049319727897
13.691066666666666,720.2049319727897
13.875233333333334,720.2049319727897
13.884916666666667,720.2049319727897
13.887866666666667,720.2049319727897
13.939183333333334,720.2049319727897
13.95565,720.2049319727897
13.957433333333332,720.2049319727897
14.104366666666667,720.2049319727897
14.190633333333333,720.2049319727897
14.2477,720.2049319727897
14.252466666666667,720.2049319727897
14.392966666666666,720.2049319727897
14.400566666666666,720.2049319727897
14.40935,720.2049319727897
14.411183333333334,720.2049319727897
14.486766666666666,720.2049319727897
14.541633333333333,720.2049319727897
14.548683333333333,720.2049319727897
14.557433333333334,720.2049319727897
14.55925,720.2049319727897
14.634883333333333,720.2049319727897
14.689233333333334,720.2049319727897
14.696833333333334,720.2049319727897
14.70555,720.2049319727897
14.708183333333332,720.2049319727897
14.782916666666667,720.2049319727897
14.83735,720.2049319727897
14.844933333333334,720.2049319727897
14.8544,720.2049319727897
14.8554,720.2049319727897
14.931,720.2049319727897
14.985416666666667,720.2049319727897
14.993066666666667,720.2049319727897
15.001733333333334,720.2049319727897
15.003483333333334,720.2049319727897
15.080066666666667,720.2049319727897
15.08235,720.2049319727897
15.1336,720.2049319727897
15.14985,720.2049319727897
15.151566666666668,720.2049319727897
15.227183333333333,720.2049319727897
15.298016666666667,720.2049319727897
15.300083333333333,720.2049319727897
15.375316666666667,720.2049319727897
15.44605,720.2049319727897
15.447716666666667,720.2049319727897
15.52335,720.2049319727897
15.5942,720.2049319727897
15.5958,720.2049319727897
15.6715,720.2049319727897
15.743883333333333,720.2049319727897
16.416533333333334,720.2049319727897
16.456083333333332,720.2049319727897
16.5749,720.2049319727897
16.588433333333334,720.2049319727897
16.654366666666668,720.2049319727897
16.873816666666666,720.2049319727897
16.881233333333334,720.2049319727897
16.944466666666667,720.2049319727897
17.205183333333334,720.2049319727897
17.209033333333334,720.2049319727897
17.306066666666666,720.2049319727897
17.31705,720.2049319727897
17.60655,720.2049319727897
17.779583333333335,720.2049319727897
17.840283333333332,720.2049319727897
17.841083333333334,720.2049319727897
17.84655,720.2049319727897
17.858333333333334,720.2049319727897
17.898883333333334,720.2049319727897
17.904916666666665,720.2049319727897
17.905333333333335,720.2049319727897
18.0072,720.2049319727897
18.007766666666665,720.2049319727897
18.013333333333332,720.2049319727897
18.025116666666666,720.2049319727897
18.06565,720.2049319727897
18.069466666666667,720.2049319727897
18.072283333333335,720.2049319727897
18.086066666666667,720.2049319727897
18.2086,720.2049319727897
18.257883333333332,720.2049319727897
18.2634,720.2049319727897
18.275433333333332,720.2049319727897
18.31586666666667,720.2049319727897
18.322466666666667,720.2049319727897
18.374183333333335,720.2049319727897
18.390733333333333,720.2049319727897
18.424516666666666,720.2049319727897
18.430183333333332,720.2049319727897
18.4424,720.2049319727897
18.4827,720.2049319727897
18.489316666666667,720.2049319727897
18.620583333333332,720.2049319727897
18.657916666666665,720.2049319727897
18.69285,720.2049319727897
18.739616666666667,720.2049319727897
18.841333333333335,720.2049319727897
18.841433333333335,720.2049319727897
18.84725,720.2049319727897
18.8597,720.2049319727897
18.998883333333332,720.2049319727897
19.0279,720.2049319727897
19.03035,720.2049319727897
19.072733333333332,720.2049319727897
19.104566666666667,720.2049319727897
19.195616666666666,720.2049319727897
19.253916666666665,720.2049319727897
19.255016666666666,720.2049319727897
19.25825,720.2049319727897
19.27655,720.2049319727897
19.286316666666668,720.2049319727897
19.357133333333334,720.2049319727897
19.4707,720.2049319727897
19.48903333333333,720.2049319727897
19.505183333333335,720.2049319727897
19.508266666666668,720.2049319727897
19.508366666666667,720.2049319727897
19.669916666666666,720.2049319727897
19.671916666666668,720.2049319727897
19.724616666666666,720.2049319727897
19.725566666666666,720.2049319727897
19.761116666666666,720.2049319727897
19.7753,720.2049319727897
19.822816666666668,720.2049319727897
19.825166666666668,720.2049319727897
19.867516666666667,720.2049319727897
19.868716666666668,720.2049319727897
19.910033333333335,720.2049319727897
19.9707,720.2049319727897
19.9725,720.2049319727897
20.01033333333333,720.2049319727897
20.016116666666665,720.2049319727897
20.119916666666665,720.2049319727897
20.163533333333334,720.2049319727897
20.267333333333333,720.2049319727897
20.275,720.2049319727897
20.289566666666666,720.2049319727897
20.366,720.2049319727897
20.4148,720.2049319727897
20.422866666666668,720.2049319727897
20.436983333333334,720.2049319727897
20.4527,720.2049319727897
20.524083333333333,720.2049319727897
20.562216666666668,720.2049319727897
20.56745,720.2049319727897
20.56995,720.2049319727897
20.714883333333333,720.2049319727897
20.7173,720.2049319727897
20.738566666666667,720.2049319727897
20.79755,720.2049319727897
20.8623,720.2049319727897
21.077833333333334,720.2049319727897
21.20785,720.2049319727897
21.332916666666666,720.2049319727897
21.355266666666665,720.2049319727897
21.41635,720.2049319727897
22.321916666666667,720.2049319727897
22.62601666666667,720.2049319727897
22.757766666666665,720.2049319727897
22.922633333333334,720.2049319727897
23.0486,720.2049319727897
23.2307,720.2049319727897
23.437466666666666,720.2049319727897
23.49505,720.2049319727897
23.607366666666667,720.2049319727897
23.6325,720.2049319727897
23.661983333333332,720.2049319727897
23.675266666666666,720.2049319727897
23.67575,720.2049319727897
23.694033333333334,720.2049319727897
23.733933333333333,720.2049319727897
23.747133333333334,720.2049319727897
23.839,720.2049319727897
23.842166666666667,720.2049319727897
23.842533333333332,720.2049319727897
23.8482,720.2049319727897
23.86095,720.2049319727897
23.891683333333333,720.2049319727897
23.900716666666668,720.2049319727897
23.908333333333335,720.2049319727897
23.912133333333333,720.2049319727897
24.0153,720.2049319727897
24.079066666666666,720.2049319727897
24.092566666666666,720.2049319727897
24.111183333333333,720.2049319727897
24.11605,720.2049319727897
24.15085,720.2049319727897
24.1585,720.2049319727897
24.201816666666666,720.2049319727897
24.255866666666666,720.2049319727897
24.259,720.2049319727897
24.2594,720.2049319727897
24.264916666666668,720.2049319727897
24.265083333333333,720.2049319727897
24.277966666666668,720.2049319727897
24.3177,720.2049319727897
24.318716666666667,720.2049319727897
24.325483333333334,720.2049319727897
24.32915,720.2049319727897
24.338433333333334,720.2049319727897
24.42585,720.2049319727897
24.432066666666667,720.2049319727897
24.4448,720.2049319727897
24.466466666666665,720.2049319727897
24.487133333333333,720.2049319727897
24.492533333333334,720.2049319727897
24.49605,720.2049319727897
24.505933333333335,720.2049319727897
24.50946666666667,720.2049319727897
24.51525,720.2049319727897
24.5679,720.2049319727897
24.613966666666666,720.2049319727897
24.61845,720.2049319727897
24.64603333333333,720.2049319727897
24.653966666666665,720.2049319727897
24.675883333333335,720.2049319727897
24.67625,720.2049319727897
24.682033333333333,720.2049319727897
24.734666666666666,720.2049319727897
24.73518333333333,720.2049319727897
24.74341666666667,720.2049319727897
24.932233333333333,720.2049319727897
24.937633333333334,720.2049319727897
24.9451,720.2049319727897
24.985216666666666,720.2049319727897
24.98545,720.2049319727897
24.992916666666666,720.2049319727897
25.06595,720.2049319727897
25.06635,720.2049319727897
25.0779,720.2049319727897
25.086283333333334,720.2049319727897
25.089483333333334,720.2049319727897
25.092716666666668,720.2049319727897
25.0931,720.2049319727897
25.099233333333334,720.2049319727897
25.112,720.2049319727897
25.122466666666668,720.2049319727897
25.15175,720.2049319727897
25.152,720.2049319727897
25.15975,720.2049319727897
25.1704,720.2049319727897
25.34315,720.2049319727897
25.349233333333334,720.2049319727897
25.36225,720.2049319727897
25.37805,720.2049319727897
25.40225,720.2049319727897
25.410116666666667,720.2049319727897
25.50635,720.2049319727897
25.509516666666666,720.2049319727897
25.50985,720.2049319727897
25.5291,720.2049319727897
25.576816666666666,720.2049319727897
25.62145,720.2049319727897
25.67256666666667,720.2049319727897
25.7565,720.2049319727897
25.760016666666665,720.2049319727897
25.766133333333332,720.2049319727897
25.779183333333332,720.2049319727897
25.788383333333332,720.2049319727897
25.819183333333335,720.2049319727897
25.92953333333333,720.2049319727897
25.93405,720.2049319727897
26.021933333333333,720.2049319727897
26.08341666666667,720.2049319727897
26.1268,720.2049319727897
26.23506666666667,720.2049319727897
26.373266666666666,720.2049319727897
26.399333333333335,720.2049319727897
26.6439,720.2049319727897
26.704516666666667,720.2049319727897
26.82046666666667,720.2049319727897
26.956516666666666,720.2049319727897
26.9612,720.2049319727897
26.96985,720.2049319727897
27.093966666666667,720.2049319727897
27.109283333333334,720.2049319727897
27.119266666666668,720.2049319727897
27.125766666666667,720.2049319727897
27.202116666666665,720.2049319727897
27.26925,720.2049319727897
27.306466666666665,720.2049319727897
27.404366666666668,720.2049319727897
27.502683333333334,720.2049319727897
27.542883333333332,720.2049319727897
27.55335,720.2049319727897
27.674583333333334,720.2049319727897
27.6923,720.2049319727897
27.694733333333332,720.2049319727897
27.818283333333333,720.2049319727897
27.855033333333335,720.2049319727897
27.911533333333335,720.2049319727897
27.966216666666668,720.2049319727897
28.00295,720.2049319727897
28.004483333333333,720.2049319727897
28.131,720.2049319727897
28.16975,720.2049319727897
28.212983333333334,720.2049319727897
28.279516666666666,720.2049319727897
28.383133333333333,720.2049319727897
28.582766666666668,720.2049319727897
28.787966666666666,720.2049319727897
28.8,720.2049319727897
28.836883333333333,720.2049319727897
28.92445,720.2049319727897
29.050066666666666,720.2049319727897
29.21685,720.2049319727897
29.313783333333333,720.2049319727897
29.466983333333335,720.2049319727897
29.502533333333332,720.2049319727897
29.633766666666666,720.2049319727897
29.673383333333334,720.2049319727897
29.6764,720.2049319727897
29.676883333333333,720.2049319727897
29.73575,720.2049319727897
29.736083333333333,720.2049319727897
29.744266666666668,720.2049319727897
29.8401,720.2049319727897
29.843116666666667,720.2049319727897
29.843583333333335,720.2049319727897
29.9027,720.2049319727897
29.902816666666666,720.2049319727897
29.911633333333334,720.2049319727897
29.941466666666667,720.2049319727897
30.090233333333334,720.2049319727897
30.0932,720.2049319727897
30.093716666666666,720.2049319727897
30.152066666666666,720.2049319727897
30.15285,720.2049319727897
30.153183333333335,720.2049319727897
30.16185,720.2049319727897
30.257,720.2049319727897
30.25995,720.2049319727897
30.260416666666668,720.2049319727897
30.31965,720.2049319727897
30.3202,720.2049319727897
30.34315,720.2049319727897
30.419066666666666,720.2049319727897
30.449316666666668,720.2049319727897
30.50715,720.2049319727897
30.50875,720.2049319727897
30.5101,720.2049319727897
30.51045,720.2049319727897
30.5698,720.2049319727897
30.570133333333334,720.2049319727897
30.579883333333335,720.2049319727897
30.727333333333334,720.2049319727897
30.757233333333332,720.2049319727897
30.75883333333333,720.2049319727897
30.760133333333332,720.2049319727897
30.802266666666668,720.2049319727897
30.819933333333335,720.2049319727897
30.82035,720.2049319727897
30.829183333333333,720.2049319727897
30.924016666666667,720.2049319727897
30.92556666666667,720.2049319727897
30.9269,720.2049319727897
30.98685,720.2049319727897
30.98705,720.2049319727897
31.087733333333333,720.2049319727897
31.114,720.2049319727897
31.176,720.2049319727897
31.177616666666665,720.2049319727897
31.237266666666667,720.2049319727897
31.243066666666667,720.2049319727897
31.2744,720.2049319727897
31.342383333333334,720.2049319727897
31.392166666666668,720.2049319727897
31.404066666666665,720.2049319727897
31.4347,720.2049319727897
31.445933333333333,720.2049319727897
31.452133333333332,720.2049319727897
31.536816666666667,720.2049319727897
31.544,720.2049319727897
31.552116666666667,720.2049319727897
31.558366666666668,720.2049319727897
31.5829,720.2049319727897
31.612383333333334,720.2049319727897
31.638033333333333,720.2049319727897
31.645766666666667,720.2049319727897
31.653866666666666,720.2049319727897
31.695816666666666,720.2049319727897
31.703683333333334,720.2049319727897
31.710633333333334,720.2049319727897
31.71765,720.2049319727897
31.731183333333334,720.2049319727897
31.739166666666666,720.2049319727897
31.759233333333334,720.2049319727897
31.808466666666668,720.2049319727897
31.86265,720.2049319727897
31.862916666666667,720.2049319727897
31.870466666666665,720.2049319727897
31.87935,720.2049319727897
31.8949,720.2049319727897
31.905133333333332,720.2049319727897
31.97533333333333,720.2049319727897
32.02761666666667,720.2049319727897
32.14306666666667,720.2049319727897
32.17581666666667,720.2049319727897
32.203383333333335,720.2049319727897
32.22606666666667,720.2049319727897
32.32405,720.2049319727897
32.39228333333333,720.2049319727897
32.5254,720.2049319727897
32.5621,720.2049319727897
32.585883333333335,720.2049319727897
32.61253333333333,720.2049319727897
32.642466666666664,720.2049319727897
32.688116666666666,720.2049319727897
32.70345,720.2049319727897
32.80931666666667,720.2049319727897
32.80936666666667,720.2049319727897
32.83318333333333,720.2049319727897
32.86528333333333,720.2049319727897
32.952,720.2049319727897
32.97833333333333,720.2049319727897
33.001583333333336,720.2049319727897
33.00655,720.2049319727897
33.094633333333334,720.2049319727897
33.122883333333334,720.2049319727897
33.22586666666667,720.2049319727897
33.237766666666666,720.2049319727897
33.26821666666667,720.2049319727897
33.35698333333333,720.2049319727897
33.41278333333333,720.2049319727897
33.568616666666664,720.2049319727897
33.7143,720.2049319727897
33.77003333333333,720.2049319727897
33.85921666666667,720.2049319727897
33.8813,720.2049319727897
33.91493333333333,720.2049319727897
33.9455,720.2049319727897
34.070233333333334,720.2049319727897
34.28025,720.2049319727897
34.28758333333333,720.2049319727897
34.360533333333336,720.2049319727897
34.45498333333333,720.2049319727897
34.64458333333334,720.2049319727897
34.751583333333336,720.2049319727897
35.204283333333336,720.2049319727897
35.47755,720.2049319727897
35.880066666666664,720.2049319727897
35.90423333333333,720.2049319727897
35.91381666666667,720.2049319727897
36.00738333333334,720.2049319727897
36.09511666666667,720.2049319727897
36.15473333333333,720.2049319727897
36.1701,720.2049319727897
36.2582,720.2049319727897
36.26136666666667,720.2049319727897
36.30035,720.2049319727897
36.32123333333333,720.2049319727897
36.3215,720.2049319727897
36.342983333333336,720.2049319727897
36.361666666666665,720.2049319727897
36.4452,720.2049319727897
36.508266666666664,720.2049319727897
36.509766666666664,720.2049319727897
36.51208333333334,720.2049319727897
36.57325,720.2049319727897
36.590133333333334,720.2049319727897
36.609833333333334,720.2049319727897
36.651516666666666,720.2049319727897
36.677733333333336,720.2049319727897
36.678216666666664,720.2049319727897
36.67895,720.2049319727897
36.692033333333335,720.2049319727897
36.718466666666664,720.2049319727897
36.73815,720.2049319727897
36.7479,720.2049319727897
36.75991666666667,720.2049319727897
36.79796666666667,720.2049319727897
36.812583333333336,720.2049319727897
36.87325,720.2049319727897
36.87618333333333,720.2049319727897
36.89971666666667,720.2049319727897
36.926716666666664,720.2049319727897
36.998083333333334,720.2049319727897
37.0796,720.2049319727897
37.10215,720.2049319727897
37.10975,720.2049319727897
37.11155,720.2049319727897
37.15508333333333,720.2049319727897
37.16498333333333,720.2049319727897
37.19115,720.2049319727897
37.23416666666667,720.2049319727897
37.267,720.2049319727897
37.36705,720.2049319727897
37.38993333333333,720.2049319727897
37.39315,720.2049319727897
37.4177,720.2049319727897
37.42245,720.2049319727897
37.51186666666667,720.2049319727897
37.53671666666666,720.2049319727897
37.560583333333334,720.2049319727897
37.56953333333333,720.2049319727897
37.5822,720.2049319727897
37.72463333333334,720.2049319727897
37.800216666666664,720.2049319727897
37.810183333333335,720.2049319727897
37.87478333333333,720.2049319727897
37.89638333333333,720.2049319727897
38.04655,720.2049319727897
38.09588333333333,720.2049319727897
38.1062,720.2049319727897
38.172,720.2049319727897
38.196733333333334,720.2049319727897
38.24061666666667,720.2049319727897
38.24496666666667,720.2049319727897
38.256483333333335,720.2049319727897
38.2836,720.2049319727897
38.34695,720.2049319727897
38.35275,720.2049319727897
38.3931,720.2049319727897
38.39405,720.2049319727897
38.40658333333333,720.2049319727897
38.5431,720.2049319727897
38.54561666666667,720.2049319727897
38.600883333333336,720.2049319727897
38.602,720.2049319727897
38.69218333333333,720.2049319727897
38.6982,720.2049319727897
38.835683333333336,720.2049319727897
38.84125,720.2049319727897
38.85081666666667,720.2049319727897
39.06135,720.2049319727897
39.102266666666665,720.2049319727897
39.127066666666664,720.2049319727897
39.20413333333333,720.2049319727897
39.21876666666667,720.2049319727897
39.3525,720.2049319727897
39.5068,720.2049319727897
39.660516666666666,720.2049319727897
39.78231666666667,720.2049319727897
39.78561666666667,720.2049319727897
39.91191666666667,720.2049319727897
39.94578333333333,720.2049319727897
39.96188333333333,720.2049319727897
40.08591666666667,720.2049319727897
40.235416666666666,720.2049319727897
40.32203333333333,720.2049319727897
40.45085,720.2049319727897
40.6252,720.2049319727897
40.9221,720.2049319727897
41.071666666666665,720.2049319727897
41.4316,720.2049319727897
41.55963333333333,720.2049319727897
41.741283333333335,720.2049319727897
41.84805,720.2049319727897
42.01208333333334,720.2049319727897
42.01323333333333,720.2049319727897
42.072916666666664,720.2049319727897
42.17561666666667,720.2049319727897
42.1788,720.2049319727897
42.17985,720.2049319727897
42.20635,720.2049319727897
42.23916666666667,720.2049319727897
42.2494,720.2049319727897
42.26616666666666,720.2049319727897
42.34458333333333,720.2049319727897
42.42581666666667,720.2049319727897
42.4289,720.2049319727897
42.42998333333333,720.2049319727897
42.48928333333333,720.2049319727897
42.499966666666666,720.2049319727897
42.57703333333333,720.2049319727897
42.59256666666667,720.2049319727897
42.5957,720.2049319727897
42.59668333333333,720.2049319727897
42.60633333333333,720.2049319727897
42.656166666666664,720.2049319727897
42.65638333333333,720.2049319727897
42.66688333333333,720.2049319727897
42.694183333333335,720.2049319727897
42.702133333333336,720.2049319727897
42.7432,720.2049319727897
42.759933333333336,720.2049319727897
42.81115,720.2049319727897
42.83518333333333,720.2049319727897
42.84271666666667,720.2049319727897
42.845816666666664,720.2049319727897
42.857366666666664,720.2049319727897
42.906216666666666,720.2049319727897
42.909416666666665,720.2049319727897
42.91706666666666,720.2049319727897
43.01165,720.2049319727897
43.013616666666664,720.2049319727897
43.0735,720.2049319727897
43.083983333333336,720.2049319727897
43.09276666666667,720.2049319727897
43.09583333333333,720.2049319727897
43.10628333333333,720.2049319727897
43.146,720.2049319727897
43.178533333333334,720.2049319727897
43.228233333333336,720.2049319727897
43.259483333333336,720.2049319727897
43.262616666666666,720.2049319727897
43.263666666666666,720.2049319727897
43.31275,720.2049319727897
43.32326666666667,720.2049319727897
43.3236,720.2049319727897
43.33416666666667,720.2049319727897
43.39505,720.2049319727897
43.42796666666667,720.2049319727897
43.429316666666665,720.2049319727897
43.47913333333333,720.2049319727897
43.490066666666664,720.2049319727897
43.49035,720.2049319727897
43.57131666666667,720.2049319727897
43.635216666666665,720.2049319727897
43.63845,720.2049319727897
43.64645,720.2049319727897
43.846466666666664,720.2049319727897
43.849466666666665,720.2049319727897
43.87755,720.2049319727897
43.933166666666665,720.2049319727897
44.0824,720.2049319727897
44.116166666666665,720.2049319727897
44.22898333333333,720.2049319727897
44.39106666666667,720.2049319727897
44.47258333333333,720.2049319727897
44.5396,720.2049319727897
44.59165,720.2049319727897
44.688066666666664,720.2049319727897
44.8346,720.2049319727897
44.97881666666667,720.2049319727897
44.9827,720.2049319727897
45.05961666666666,720.2049319727897
45.13081666666667,720.2049319727897
45.217283333333334,720.2049319727897
45.22978333333333,720.2049319727897
45.374833333333335,720.2049319727897
45.38676666666667,720.2049319727897
45.53243333333333,720.2049319727897
45.556533333333334,720.2049319727897
45.78155,720.2049319727897
45.82973333333333,720.2049319727897
45.8594,720.2049319727897
45.8989,720.2049319727897
45.960883333333335,720.2049319727897
46.31845,720.2049319727897
46.65841666666667,720.2049319727897
46.74321666666667,720.2049319727897
47.12778333333333,720.2049319727897
47.26943333333333,720.2049319727897
47.3263,720.2049319727897
47.63248333333333,720.2049319727897
47.71306666666667,720.2049319727897
47.898833333333336,720.2049319727897
47.99783333333333,720.2049319727897
48.17935,720.2049319727897
48.1808,720.2049319727897
48.225966666666665,720.2049319727897
48.24041666666667,720.2049319727897
48.30863333333333,720.2049319727897
48.3476,720.2049319727897
48.379416666666664,720.2049319727897
48.4072,720.2049319727897
48.40756666666667,720.2049319727897
48.533033333333336,720.2049319727897
48.59771666666666,720.2049319727897
48.657333333333334,720.2049319727897
48.67095,720.2049319727897
48.764466666666664,720.2049319727897
48.79275,720.2049319727897
48.82416666666666,720.2049319727897
48.91408333333333,720.2049319727897
48.95903333333333,720.2049319727897
49.04963333333333,720.2049319727897
49.05173333333333,720.2049319727897
49.05235,720.2049319727897
49.07458333333334,720.2049319727897
49.127766666666666,720.2049319727897
49.1814,720.2049319727897
49.20915,720.2049319727897
49.22995,720.2049319727897
49.24115,720.2049319727897
49.34493333333333,720.2049319727897
49.37598333333333,720.2049319727897
49.42471666666667,720.2049319727897
49.43145,720.2049319727897
49.50118333333333,720.2049319727897
49.60321666666667,720.2049319727897
49.65083333333333,720.2049319727897
49.747366666666665,720.2049319727897
49.80583333333333,720.2049319727897
49.8139,720.2049319727897
49.86515,720.2049319727897
49.92646666666667,720.2049319727897
50.009966666666664,720.2049319727897
50.15206666666667,720.2049319727897
50.19925,720.2049319727897
50.2982,720.2049319727897
50.32116666666667,720.2049319727897
50.36293333333333,720.2049319727897
50.444316666666666,720.2049319727897
50.46471666666667,720.2049319727897
50.5109,720.2049319727897
50.548116666666665,720.2049319727897
50.59043333333333,720.2049319727897
50.60885,720.2049319727897
50.62255,720.2049319727897
50.660183333333336,720.2049319727897
50.73305,720.2049319727897
50.73655,720.2049319727897
50.7613,720.2049319727897
50.8464,720.2049319727897
51.01648333333333,720.2049319727897
51.072116666666666,720.2049319727897
51.086816666666664,720.2049319727897
51.08853333333333,720.2049319727897
51.1632,720.2049319727897
51.23173333333333,720.2049319727897
51.23175,720.2049319727897
51.31061666666667,720.2049319727897
51.36715,720.2049319727897
51.584466666666664,720.2049319727897
51.58631666666667,720.2049319727897
51.77986666666666,720.2049319727897
51.947716666666665,720.2049319727897
52.2199,720.2049319727897
52.31496666666666,720.2049319727897
52.38636666666667,720.2049319727897
52.60678333333333,720.2049319727897
53.006366666666665,720.2049319727897
53.06548333333333,720.2049319727897
53.12936666666667,720.2049319727897
53.37198333333333,720.2049319727897
53.426716666666664,720.2049319727897
53.7337,720.2049319727897
53.87651666666667,720.2049319727897
53.87716666666667,720.2049319727897
54.1793,720.2049319727897
54.181666666666665,720.2049319727897
54.18586666666667,720.2049319727897
54.20236666666667,720.2049319727897
54.24205,720.2049319727897
54.25021666666667,720.2049319727897
54.34845,720.2049319727897
54.38066666666667,720.2049319727897
54.399,720.2049319727897
54.409283333333335,720.2049319727897
54.41101666666667,720.2049319727897
54.55576666666666,720.2049319727897
54.59846666666667,720.2049319727897
54.678383333333336,720.2049319727897
54.68463333333333,720.2049319727897
54.695366666666665,720.2049319727897
54.7933,720.2049319727897
54.8024,720.2049319727897
54.83221666666667,720.2049319727897
54.960033333333335,720.2049319727897
54.973416666666665,720.2049319727897
54.99098333333333,720.2049319727897
54.99791666666667,720.2049319727897
54.99861666666666,720.2049319727897
55.01533333333333,720.2049319727897
55.0484,720.2049319727897
55.0765,720.2049319727897
55.12088333333333,720.2049319727897
55.18561666666667,720.2049319727897
55.210166666666666,720.2049319727897
55.231883333333336,720.2049319727897
55.24871666666667,720.2049319727897
55.26788333333333,720.2049319727897
55.37685,720.2049319727897
55.415483333333334,720.2049319727897
55.41695,720.2049319727897
55.49583333333333,720.2049319727897
55.51806666666667,720.2049319727897
55.58853333333333,720.2049319727897
55.63855,720.2049319727897
55.78066666666667,720.2049319727897
55.79013333333333,720.2049319727897
55.793733333333336,720.2049319727897
55.83235,720.2049319727897
55.89905,720.2049319727897
55.9321,720.2049319727897
55.94526666666667,720.2049319727897
56.06576666666667,720.2049319727897
56.29931666666667,720.2049319727897
56.30473333333333,720.2049319727897
56.35288333333333,720.2049319727897
56.44866666666667,720.2049319727897
56.45556666666667,720.2049319727897
56.46051666666666,720.2049319727897
56.49925,720.2049319727897
56.5018,720.2049319727897
56.5984,720.2049319727897
56.599133333333334,720.2049319727897
56.62635,720.2049319727897
56.7427,720.2049319727897
56.743383333333334,720.2049319727897
56.75423333333333,720.2049319727897
56.881233333333334,720.2049319727897
56.88625,720.2049319727897
56.888216666666665,720.2049319727897
56.90331666666667,720.2049319727897
57.149566666666665,720.2049319727897
57.247233333333334,720.2049319727897
57.25745,720.2049319727897
57.26648333333333,720.2049319727897
57.39675,720.2049319727897
57.41455,720.2049319727897
57.41555,720.2049319727897
57.546083333333335,720.2049319727897
57.55825,720.2049319727897
57.72391666666667,720.2049319727897
57.782383333333335,720.2049319727897

==> Figures/data_for_plots/messages-per-request/gossips-n100-time-fail.csv <==
time,value
0,741.1999999999999
0.0019,741.3
0.00225,741.3333333333334
0.00505,741.3666666666667
0.0094,741.4
0.019933333333333334,741.4666666666668
0.06146666666666667,741.5666666666667
0.0615,741.6000000000001
0.06385,741.7
0.06581666666666666,741.7333333333335
0.16648333333333334,739.3000000000001
0.1682,739.35
0.1684,739.4000000000002
0.17166666666666666,739.4250000000002
0.17573333333333332,739.4499999999999
0.18578333333333333,739.5
0.22735,739.5500000000001
0.22758333333333333,739.6
0.22956666666666667,739.6500000000002
0.23265,739.7000000000002
0.4166166666666667,736.58
0.41881666666666667,736.8039215686277
0.42018333333333335,736.2830188679243
0.4218166666666667,736.6981132075467
0.42586666666666667,736.5555555555553
0.43666666666666665,723.4107142857144
0.47755,735.6428571428571
0.47856666666666664,720.0000000000001
0.4794333333333333,735.1551724137931
0.48245,734.728813559322
0.58345,734.6000000000003
0.5854,734.5901639344262
0.5859666666666666,722.967741935484
0.5886,734.047619047619
0.5927166666666667,733.9374999999999
0.6030666666666666,733.5384615384615
0.64435,729.051282051282
0.6461833333333333,727.7125000000002
0.6463166666666667,727.7749999999997
0.6493333333333333,727.2716049382717
0.8335833333333333,719.7019230769231
0.8356833333333333,719.7211538461537
0.8362666666666667,719.7403846153848
0.8387333333333333,719.75
0.8428833333333333,719.7596153846152
0.8533,719.7788461538462
0.8953166666666666,719.8173076923077
1.0009333333333332,714.5703125000001
1.0026166666666667,714.5859375
1.0031333333333334,714.6015625000005
1.0062333333333333,714.6171875000002
1.00975,714.6250000000005
1.0205333333333333,714.6406250000002
1.0621666666666667,714.6640625
1.06245,714.671875
1.0643833333333332,714.6953125000002
1.0665333333333333,714.7031249999999
1.2504833333333334,714.71875
1.25315,714.734375
1.25325,714.7500000000002
1.2556333333333334,714.7734374999997
1.2609166666666667,714.7890624999999
1.27035,714.8046875000003
1.3167333333333333,718.9710144927533
1.4195833333333334,719
1.4222666666666666,719.0217391304346
1.42675,719.0289855072463
1.47875,719.1666666666667
1.48115,719.2028985507244
1.6703833333333333,719.3550724637677
1.6723833333333333,719.3623188405793
1.7290166666666666,719.8156028368795
1.7294333333333334,719.8297872340426
1.7305,719.8510638297873
1.73385,719.8581560283687
1.8768,719.8865248226949
1.88655,719.9290780141848
1.8870333333333333,719.936170212766
1.8898,719.9503546099289
1.8904,719.9574468085104
1.8935,719.9716312056738
2.19455,720.1063829787236
2.202566666666667,720.1276595744679
2.2041166666666667,720.1347517730492
2.2521833333333334,720.1418439716313
2.254766666666667,720.1560283687942
2.2573,720.163120567376
2.26165,720.1773049645392
2.34045,720.2056737588651
2.3495833333333334,720.2127659574467
2.3538,720.2198581560283
2.3724333333333334,720.22695035461
2.3775166666666667,720.2340425531916
2.3819,720.2411347517732
2.68605,720.9440559440562
2.7772166666666664,720.958041958042
2.7826,720.972027972028
2.7860833333333335,720.9860139860139
2.7873666666666668,720.9930069930069
2.7902,721.006993006993
2.7913166666666664,721.0209790209785
2.79735,721.0349650349646
2.9168833333333333,721.041958041958
2.923233333333333,721.0629370629372
2.9248333333333334,721.0699300699301
2.926833333333333,721.0769230769235
2.9283333333333332,721.0909090909086
2.9309833333333333,721.0979020979021
2.9334666666666664,721.1118881118882
2.9349,721.1188811188808
2.93545,721.1258741258738
2.9466666666666668,721.1538461538462
3.0678666666666667,721.1818181818182
3.0726333333333335,721.1888111888112
3.0759666666666665,721.1958041958043
3.0779833333333335,721.2097902097905
3.080016666666667,721.2167832167834
3.0803833333333333,721.2237762237761
3.09645,721.2377622377622
3.2121166666666667,721.2517482517485
3.2177166666666666,721.2657342657343
3.222566666666667,721.2797202797201
3.2249666666666665,721.2867132867132
3.2458,721.3006993006991
3.3452,721.3076923076924
3.3578666666666668,721.3216783216785
3.362633333333333,721.3286713286716
3.3674666666666666,721.3356643356642
3.6435166666666667,721.3426573426575
3.64785,721.3496503496506
3.7889666666666666,721.3776223776222
3.7920333333333334,721.384615384616
3.793416666666667,721.3986013986015
3.8184,721.4125874125874
3.929666666666667,721.4195804195807
3.9675666666666665,721.4335664335666
4.074683333333334,721.4405594405597
4.291166666666666,721.4475524475529
4.423383333333334,721.4545454545456
4.436383333333334,721.4615384615386
4.603483333333333,721.4755244755245
4.8543666666666665,721.4825174825178
5.24445,721.4895104895108
6.000866666666667,724.2947976878611
6.00345,724.3063583815027
6.004216666666666,724.323699421965
6.006033333333333,724.3294797687862
6.010416666666667,724.3352601156068
6.020866666666667,724.3468208092487
6.062766666666667,724.3583815028901
6.062966666666667,724.3699421965316
6.06405,724.3815028901729
6.0677,724.3872832369942
6.167633333333334,724.6284153005464
6.170283333333333,724.6393442622951
6.170933333333333,724.6502732240439
6.172766666666667,724.6557377049181
6.1771666666666665,724.6612021857919
6.187633333333333,724.672131147541
6.22955,724.5135135135132
6.229733333333333,724.5243243243247
6.230816666666667,724.5351351351351
6.234666666666667,724.5513513513507
6.417716666666666,724.1799999999996
6.420566666666667,724.2388059701493
6.421116666666666,720.712871287129
6.42295,724.2463054187193
6.42725,724.2156862745094
6.437966666666667,724.2000000000002
6.479633333333333,723.706161137441
6.479933333333333,720.438679245283
6.48085,723.5023474178405
6.48495,723.5841121495325
6.5845666666666665,723.6093023255812
6.587566666666667,723.5787037037034
6.587816666666667,723.5879629629632
6.589683333333333,723.4311926605502
6.594,723.3287671232878
6.604866666666667,723.3409090909096
6.64655,722.8938053097351
6.646966666666667,721.4229074889869
6.647616666666667,722.7763157894732
6.65175,722.7641921397379
6.8349166666666665,721.7755102040817
6.8378,721.7836734693875
6.838066666666666,721.791836734694
6.8398,721.7959183673471
6.8441,721.8000000000003
6.85505,721.808163265306
6.8966,721.8163265306131
6.897483333333334,721.8285714285713
6.897766666666667,721.8408163265304
6.902,721.8448979591836
6.957833333333333,719.4848484848485
6.9580166666666665,718.211320754717
6.9611833333333335,720.8786764705886
6.96195,721.022058823529
7.00165,720.7753623188411
7.004683333333333,720.782608695652
7.005016666666666,720.7898550724638
7.006833333333334,720.797101449276
7.010833333333333,720.8007246376817
7.02195,720.8079710144926
7.0634,720.8152173913041
7.063983333333334,720.8224637681155
7.0645,720.833333333333
7.06885,720.8369565217391
7.252483333333333,720.8442028985505
7.254983333333334,720.8550724637676
7.256433333333334,720.8659420289857
7.256716666666667,720.8731884057972
7.260966666666667,720.8768115942031
7.2722,720.8840579710142
7.3136833333333335,720.894927536232
7.31405,720.9021739130441
7.314883333333333,720.9130434782611
7.319183333333333,720.920289855073
7.418516666666667,720.9275362318845
7.42185,720.9384057971015
7.4225,720.9492753623189
7.423383333333334,720.9528985507246
7.427733333333333,720.9565217391305
7.43905,720.9637681159417
7.480366666666667,720.9782608695649
7.4808,720.9855072463769
7.481283333333334,720.9963768115942
7.48595,721.0000000000002
7.672133333333333,721.0362318840582
7.6726,721.0471014492751
7.6735,721.054347826087
7.6892,721.0652173913053
7.700716666666667,721.1499999999995
7.705333333333333,721.1702127659576
7.708366666666667,721.1866197183101
7.710733333333334,721.1153846153836
7.731066666666667,721.1293706293709
7.731283333333334,721.1363636363633
7.73155,721.1433566433565
7.73655,721.157342657343
7.77515,721.1643356643355
7.868033333333333,721.171328671328
7.875116666666667,721.1748251748251
7.9419,719.1498257839725
8.458766666666667,720.9688581314878
8.458883333333333,720.9792387543251
8.625266666666667,720.9826989619376
8.690466666666667,720.98615916955
8.72035,720.9896193771622
8.762316666666667,720.9930795847753
8.8025,720.9999999999995
8.8562,721.0069204152248
9.279333333333334,721.0415224913494
9.280133333333334,721.0449826989619
9.283366666666666,721.0484429065743
9.28545,721.0519031141871
9.388083333333332,721.0553633217991
9.461566666666666,721.0588235294115
9.719366666666666,721.0726643598616
9.724533333333333,721.0761245674742
9.728483333333333,721.0795847750863
9.856916666666667,721.086505190311
9.858933333333333,721.089965397924
9.8896,721.0934256055366
9.920866666666667,721.096885813149
10.0023,721.1038062283737
10.013033333333333,721.1072664359858
10.014916666666666,721.1107266435987
10.069983333333333,721.1176470588231
10.1483,721.1245674740487
10.160366666666667,721.1280276816603
10.162116666666666,721.1314878892731
10.197116666666666,721.1349480968855
10.219466666666667,721.1453287197235
10.286616666666667,721.1487889273354
10.301966666666667,721.1522491349482
10.305833333333334,721.1557093425606
10.31135,721.1591695501725
10.3608,721.1626297577856
10.36815,721.1660899653978
10.439583333333333,721.1730103806225
10.447416666666667,721.176470588235
10.509883333333333,721.1799307958474
10.592883333333333,721.1833910034596
10.723466666666667,721.1903114186852
10.7958,721.1937716262976
10.82415,721.1972318339099
10.879283333333333,721.2006920415228
10.973333333333333,721.2041522491353
11.835433333333333,720.1410658307205
11.839,720.1504702194361
11.84035,720.1598746081503
11.85615,720.1692789968648
11.897466666666666,720.1755485893422
11.89825,720.1849529780574
11.90325,720.1912225705333
12.00215,719.629179331306
12.005933333333333,719.6382978723407
12.0062,719.6443768996962
12.007033333333334,719.6474164133735
12.0116,719.6504559270511
12.023016666666667,719.6565349544077
12.064216666666667,719.662613981763
12.064616666666666,719.6686930091191
12.064916666666667,719.674772036474
12.070083333333333,719.6778115501515
12.09075,718.9639639639644
12.148516666666668,716.91124260355
12.1496,719.1005917159758
12.154916666666667,719.0000000000001
12.257083333333334,718.7485380116964
12.257333333333333,717.4402332361517
12.273083333333334,718.7151162790697
12.314366666666666,718.6405797101452
12.315,718.3063583815025
12.315383333333333,716.6522988505742
12.315583333333333,718.3362068965521
12.31635,718.4454022988496
12.320183333333333,718.4511494252871
12.3217,718.363896848138
12.418966666666666,718.3667621776507
12.422633333333334,718.3428571428574
12.423783333333333,718.1732954545448
12.42385,718.1761363636364
12.424116666666666,717.4447592067988
12.428716666666666,718.1076487252133
12.440033333333334,718.0367231638415
12.481233333333334,718.0056338028177
12.481733333333333,717.3764044943821
12.4819,716.3837535014011
12.4821,715.9664804469273
12.482966666666666,717.888268156424
12.487166666666667,717.8938547486031
12.48845,717.8328690807796
12.521766666666666,717.8384401114207
12.590883333333334,716.6280991735536
12.5916,717.00826446281
12.627466666666667,715.0299727520438
12.6283,715.9155313351501
12.634033333333333,714.4623655913975
12.635283333333334,714.0991957104553
12.649716666666666,709.1968911917099
12.679033333333333,708.7519379844957
12.747866666666667,708.7648578811367
12.835516666666667,698.9280397022336
12.835766666666666,698.9305210918118
12.839533333333334,698.9354838709679
12.84065,698.9379652605458
12.845866666666666,698.9404466501242
12.85695,698.942928039702
13.08595,690.7326968973746
13.0896,690.7350835322196
13.107166666666666,690.7422434367548
13.207216666666667,690.7517899761344
13.346833333333333,690.7828162291173
13.35375,690.7852028639614
13.355583333333334,690.787589498807
13.565666666666667,690.854415274463
13.571966666666667,690.8615751789976
13.573733333333333,690.8639618138423
13.5771,690.8663484486868
13.577733333333333,690.8687350835323
13.580383333333334,690.8711217183776
13.583733333333333,690.8735083532222
13.673266666666667,690.8806682577567
13.674233333333333,690.8830548926015
13.67895,690.8854415274467
13.679616666666666,690.8878281622908
13.691066666666666,690.8926014319809
13.875233333333334,690.9403341288788
13.884916666666667,690.9546539379473
13.887866666666667,690.9618138424822
13.939183333333334,690.9737470167073
13.95565,690.9785202863967
13.957433333333332,690.9809069212412
14.104366666666667,690.9832935560861
14.190633333333333,690.9880668257754
14.2477,690.9928400954658
14.252466666666667,690.9952267303107
14.392966666666666,690.9976133651555
14.400566666666666,691.0000000000008
14.40935,691.0023866348449
14.411183333333334,691.0047732696893
14.486766666666666,691.0095465393803
14.541633333333333,691.0143198090693
14.548683333333333,691.0167064439144
14.557433333333334,691.0190930787594
14.55925,691.0214797136038
14.634883333333333,691.0262529832936
14.689233333333334,691.0286396181381
14.696833333333334,691.033412887828
14.70555,691.0381861575174
14.708183333333332,691.0453460620519
14.782916666666667,691.0477326968979
14.83735,691.0525059665875
14.844933333333334,691.0548926014316
14.8544,691.0620525059663
14.8554,691.0644391408117
14.931,691.0668257756569
14.985416666666667,691.0692124105013
14.993066666666667,691.0715990453456
15.001733333333334,691.0739856801907
15.003483333333334,691.0763723150363
15.080066666666667,691.0835322195704
15.08235,691.08830548926
15.1336,691.0930787589494
15.14985,691.0978520286393
15.151566666666668,691.1002386634848
15.227183333333333,691.1050119331741
15.298016666666667,691.1097852028639
15.300083333333333,691.1145584725535
15.375316666666667,691.3857142857145
15.44605,691.3904761904771
15.447716666666667,691.3928571428571
15.52335,691.5213270142176
15.5942,691.4562647754141
15.5958,691.4586288416078
15.6715,691.4834905660379
15.743883333333333,691.4588235294115
16.416533333333334,691.9373549883986
16.456083333333332,691.9443155452434
16.5749,692.133949191686
16.588433333333334,692.1385681293307
16.654366666666668,692.1454965357968
16.873816666666666,692.520642201835
16.881233333333334,691.8378995433793
16.944466666666667,692.5730593607311
17.205183333333334,692.5844748858443
17.209033333333334,692.865603644647
17.306066666666666,692.8701594533029
17.31705,692.8724373576308
17.60655,693.0266075388022
17.779583333333335,693.1021739130437
17.840283333333332,693.0971922246214
17.841083333333334,693.1015118790492
17.84655,693.1036717062636
17.858333333333334,693.107991360691
17.898883333333334,693.1594827586208
17.904916666666665,693.1659482758621
17.905333333333335,693.1724137931037
18.0072,693.3093220338981
18.007766666666665,693.311440677966
18.013333333333332,693.313559322034
18.025116666666666,693.3156779661016
18.06565,693.3199152542368
18.069466666666667,693.3262711864407
18.072283333333335,693.3326271186438
18.086066666666667,693.3368644067795
18.2086,693.0166666666661
18.257883333333332,691.6431535269712
18.2634,692.9668737060041
18.275433333333332,692.9772727272725
18.31586666666667,692.9896907216499
18.322466666666667,692.9568788501022
18.374183333333335,692.9610655737699
18.390733333333333,692.9651639344258
18.424516666666666,692.9754601226999
18.430183333333332,692.9205702647661
18.4424,692.9288617886181
18.4827,692.9148073022308
18.489316666666667,692.8949494949492
18.620583333333332,692.8363273453094
18.657916666666665,692.8517786561256
18.69285,692.8695652173914
18.739616666666667,692.8794466403165
18.841333333333335,692.8560311284041
18.841433333333335,692.8579766536968
18.84725,692.8599221789884
18.8597,692.8657587548636
18.998883333333332,692.9636015325676
19.0279,692.9655172413795
19.03035,692.969348659003
19.072733333333332,692.9731800766289
19.104566666666667,693.0038240917787
19.195616666666666,693.0267686424479
19.253916666666665,693.034416826004
19.255016666666666,693.0363288718938
19.25825,693.0420650095598
19.27655,693.0478011472281
19.286316666666668,693.0497131931177
19.357133333333334,693.0650095602298
19.4707,693.0669216061192
19.48903333333333,693.0707456978976
19.505183333333335,693.0726577437853
19.508266666666668,693.0764818355641
19.508366666666667,693.0783938814524
19.669916666666666,693.099426386233
19.671916666666668,693.1013384321234
19.724616666666666,693.1147227533464
19.725566666666666,693.1185468451243
19.761116666666666,693.1357552581258
19.7753,693.1395793499041
19.822816666666668,693.1414913957938
19.825166666666668,693.1472275334601
19.867516666666667,693.3238095238091
19.868716666666668,693.3276190476197
19.910033333333335,693.3314285714287
19.9707,693.3352380952374
19.9725,693.337142857143
20.01033333333333,693.3428571428575
20.016116666666665,693.3466666666665
20.119916666666665,693.3485714285714
20.163533333333334,693.3523809523813
20.267333333333333,693.3542857142859
20.275,693.358095238095
20.289566666666666,693.361904761905
20.366,693.3657142857143
20.4148,693.3695238095238
20.422866666666668,693.3733333333332
20.436983333333334,693.3771428571432
20.4527,693.3790476190482
20.524083333333333,693.3828571428566
20.562216666666668,693.3847619047624
20.56745,693.3866666666663
20.56995,693.390476190476
20.714883333333333,693.3923809523812
20.7173,693.3961904761903
20.738566666666667,693.3980952380953
20.79755,693.4019047619049
20.8623,693.403809523809
21.077833333333334,693.4076190476202
21.20785,693.4171428571433
21.332916666666666,693.4190476190472
21.355266666666665,693.4247619047625
21.41635,693.4285714285718
22.321916666666667,695.1046728971965
22.62601666666667,695.7179962894252
22.757766666666665,696.1586715867152
22.922633333333334,696.835466179159
23.0486,697.0456204379557
23.2307,697.1985428050995
23.437466666666666,698.5907473309607
23.49505,698.9876325088344
23.607366666666667,699.6265270506105
23.6325,699.6933797909403
23.661983333333332,699.98266897747
23.675266666666666,700.07785467128
23.67575,700.0795847750868
23.694033333333334,700.0865051903107
23.733933333333333,700.0899653979241
23.747133333333334,700.1003460207611
23.839,700.8091993185689
23.842166666666667,700.8126064735947
23.842533333333332,700.8143100511065
23.8482,700.81601362862
23.86095,700.8415672913112
23.891683333333333,700.863713798978
23.900716666666668,700.8671209540024
23.908333333333335,700.8756388415668
23.912133333333333,700.8790459965935
24.0153,701.5494137353434
24.079066666666666,701.5527638190952
24.092566666666666,700.759599332221
24.111183333333333,701.8535773710485
24.11605,701.8903654485049
24.15085,701.9601990049746
24.1585,702.1041322314047
24.201816666666666,702.1435643564357
24.255866666666666,702.3075657894741
24.259,702.40065681445
24.2594,702.0360655737708
24.264916666666668,702.5090016366611
24.265083333333333,702.5106382978717
24.277966666666668,702.5816993464055
24.3177,702.7593495934962
24.318716666666667,702.8735818476503
24.325483333333334,702.889789303079
24.32915,702.9271844660195
24.338433333333334,702.9288025889966
24.42585,702.9870759289179
24.432066666666667,703.0740740740745
24.4448,703.1704180064306
24.466466666666665,703.3184000000001
24.487133333333333,703.4465709728867
24.492533333333334,703.4513556618812
24.49605,703.5207006369421
24.505933333333335,703.5222929936308
24.50946666666667,703.5238853503173
24.51525,703.5254777070064
24.5679,703.5286624203833
24.613966666666666,703.850157728706
24.61845,703.8533123028396
24.64603333333333,703.9182389937108
24.653966666666665,704.0501567398114
24.675883333333335,704.0954616588411
24.67625,704.0985915492961
24.682033333333333,704.1017214397496
24.734666666666666,704.1079812206576
24.73518333333333,704.112676056338
24.74341666666667,704.1173708920184
24.932233333333333,704.9585253456231
24.937633333333334,705.0306748466267
24.9451,705.3053435114498
24.985216666666666,704.6450151057404
24.98545,705.2870090634449
24.992916666666666,705.855203619909
25.06595,705.8900602409643
25.06635,705.8930722891571
25.0779,705.8945783132531
25.086283333333334,705.8960843373496
25.089483333333334,705.8975903614456
25.092716666666668,705.9006024096387
25.0931,705.9036144578316
25.099233333333334,705.9066265060242
25.112,705.9096385542159
25.122466666666668,705.9111445783135
25.15175,705.9156626506016
25.152,705.9186746987948
25.15975,705.9201807228918
25.1704,705.9231927710838
25.34315,705.9367469879521
25.349233333333334,705.9382530120487
25.36225,705.9412650602403
25.37805,705.9427710843372
25.40225,705.9503012048195
25.410116666666667,705.9548192771096
25.50635,705.9578313253015
25.509516666666666,705.9608433734942
25.50985,705.9638554216873
25.5291,705.9683734939767
25.576816666666666,705.9759036144584
25.62145,705.9774096385538
25.67256666666667,705.9819277108435
25.7565,706.1804511278194
25.760016666666665,706.1864661654132
25.766133333333332,706.187969924812
25.779183333333332,706.1909774436086
25.788383333333332,706.1939849624057
25.819183333333335,706.2045112781959
25.92953333333333,706.2526315789485
25.93405,706.2556390977445
26.021933333333333,706.306766917292
26.08341666666667,706.3112781954893
26.1268,706.3127819548871
26.23506666666667,706.3172932330822
26.373266666666666,706.3293233082711
26.399333333333335,706.3338345864659
26.6439,706.3398496240595
26.704516666666667,706.3413533834588
26.82046666666667,706.3443609022556
26.956516666666666,706.3488721804516
26.9612,706.3533834586465
26.96985,706.3563909774439
27.093966666666667,706.3578947368422
27.109283333333334,706.360902255639
27.119266666666668,706.3639097744372
27.125766666666667,706.3654135338353
27.202116666666665,706.6846846846846
27.26925,706.6876876876879
27.306466666666665,706.6891891891885
27.404366666666668,706.998502994012
27.502683333333334,707.177877428998
27.542883333333332,707.2985074626861
27.55335,707.3919523099855
27.674583333333334,707.5877976190473
27.6923,707.5892857142853
27.694733333333332,707.5937500000005
27.818283333333333,707.7265973254094
27.855033333333335,707.8382789317503
27.911533333333335,707.9333333333327
27.966216666666668,708.1511111111107
28.00295,708.2829629629617
28.004483333333333,708.2859259259254
28.131,708.1745562130178
28.16975,708.1760355029583
28.212983333333334,708.1789940828403
28.279516666666666,707.8729689807974
28.383133333333333,707.8744460856719
28.582766666666668,707.1439060205585
28.787966666666666,706.7920937042464
28.8,706.7950219619318
28.836883333333333,706.7964860907763
28.92445,706.4496350364957
29.050066666666666,706.4715328467153
29.21685,706.2959183673477
29.313783333333333,705.53188405797
29.466983333333335,704.2750716332387
29.502533333333332,703.8844507845928
29.633766666666666,703.4354609929082
29.673383333333334,703.1384180790956
29.6764,703.1398305084742
29.676883333333333,703.1412429378526
29.73575,703.14406779661
29.736083333333333,703.1454802259892
29.744266666666668,703.1483050847459
29.8401,702.7090909090912
29.843116666666667,702.7104895104894
29.843583333333335,702.7118881118884
29.9027,702.7146853146857
29.902816666666666,702.716083916084
29.911633333333334,702.7188811188823
29.941466666666667,702.4909596662031
30.090233333333334,702.3033240997224
30.0932,702.1353591160223
30.093716666666666,701.9255172413793
30.152066666666666,701.9683195592277
30.15285,701.9710743801646
30.153183333333335,701.1444291609359
30.16185,701.835164835165
30.257,701.5622435020524
30.25995,701.3901773533431
30.260416666666668,701.1389645776563
30.31965,700.9498644986446
30.3202,700.7916102841677
30.34315,700.7112010796227
30.419066666666666,700.6347708894875
30.449316666666668,700.1673360107096
30.50715,699.7526595744691
30.50875,699.7553191489361
30.5101,699.7566489361703
30.51045,699.7579787234037
30.5698,699.7619680851066
30.570133333333334,699.7632978723415
30.579883333333335,699.7011952191223
30.727333333333334,699.0733944954123
30.757233333333332,699.1112565445023
30.75883333333333,699.0823529411756
30.760133333333332,699.0404699738912
30.802266666666668,698.7033678756479
30.819933333333335,698.4929032258071
30.82035,697.5979381443298
30.829183333333333,698.3796653796663
30.924016666666667,698.2650448143404
30.92556666666667,698.2676056338034
30.9269,698.2033248081841
30.98685,698.070063694267
30.98705,698.0726114649681
31.087733333333333,697.9999999999998
31.114,697.9390862944167
31.176,697.8770595690745
31.177616666666665,697.8808618504431
31.237266666666667,697.8859315589358
31.243066666666667,697.8392405063299
31.2744,697.7133838383833
31.342383333333334,697.6759142496849
31.392166666666668,697.6809583858762
31.404066666666665,697.6860025220675
31.4347,697.6910466582601
31.445933333333333,697.6935687263556
31.452133333333332,697.6948297604035
31.536816666666667,697.6574307304793
31.544,697.6599496221664
31.552116666666667,697.6612090680094
31.558366666666668,697.6649874055416
31.5829,697.7474874371864
31.612383333333334,697.7562814070352
31.638033333333333,697.7638190954774
31.645766666666667,697.7854454203266
31.653866666666666,697.7879548306153
31.695816666666666,697.7942283563366
31.703683333333334,697.7869674185455
31.710633333333334,697.7209011264073
31.71765,697.740926157697
31.731183333333334,697.7434292866084
31.739166666666666,697.7446808510628
31.759233333333334,697.7484355444307
31.808466666666668,697.7521902377978
31.86265,697.7462500000001
31.862916666666667,697.7475
31.870466666666665,697.7487499999999
31.87935,697.752500000001
31.8949,697.7537499999999
31.905133333333332,697.7550000000001
31.97533333333333,697.7587500000004
32.02761666666667,697.8052434456927
32.14306666666667,697.8690773067337
32.17581666666667,697.879052369077
32.203383333333335,697.8840399002502
32.22606666666667,697.8877805486286
32.32405,697.9190535491912
32.39228333333333,697.9215442092161
32.5254,697.9277708592776
32.5621,697.9290161892903
32.585883333333335,697.930261519302
32.61253333333333,697.9315068493144
32.642466666666664,697.9339975093402
32.688116666666666,697.9352428393524
32.70345,697.9364881693648
32.80931666666667,697.9389788293887
32.80936666666667,697.9402241594021
32.83318333333333,697.9601494396015
32.86528333333333,697.9613947696146
32.952,697.9651307596513
32.97833333333333,697.9688667496888
33.001583333333336,697.9701120797014
33.00655,697.9726027397252
33.094633333333334,697.9775840597756
33.122883333333334,697.9788293897881
33.22586666666667,697.9813200498132
33.237766666666666,697.9838107098391
33.26821666666667,697.986301369863
33.35698333333333,697.9875466998751
33.41278333333333,698.0957711442787
33.568616666666664,698.170186335404
33.7143,698.1726708074528
33.77003333333333,698.2468982630276
33.85921666666667,698.2493796526065
33.8813,698.2667493796523
33.91493333333333,698.3395291201983
33.9455,698.3407682775714
34.070233333333334,698.4356435643558
34.28025,698.5055624227438
34.28758333333333,698.5067985166875
34.360533333333336,698.5092707045734
34.45498333333333,698.5691358024678
34.64458333333334,698.649815043157
34.751583333333336,698.7315270935956
35.204283333333336,698.974201474202
35.47755,699.6036363636366
35.880066666666664,700.3567181926281
35.90423333333333,700.361474435196
35.91381666666667,700.3662306777645
36.00738333333334,700.654481132076
36.09511666666667,700.658049353702
36.15473333333333,700.0164126611953
36.1701,700.9216374269005
36.2582,700.9228070175436
36.26136666666667,701.0128354725792
36.30035,701.0803259604185
36.32123333333333,701.0849825378348
36.3215,700.2860465116286
36.342983333333336,701.2134570765664
36.361666666666665,701.214617169374
36.4452,701.3729792147799
36.508266666666664,701.5086306098965
36.509766666666664,701.5109321058691
36.51208333333334,701.5143843498269
36.57325,701.5235903337181
36.590133333333334,701.5258918296904
36.609833333333334,701.6884306987405
36.651516666666666,701.6895761741127
36.677733333333336,701.8527397260266
36.678216666666664,701.853881278539
36.67895,701.8561643835607
36.692033333333335,701.858447488584
36.718466666666664,701.8607305936073
36.73815,701.8630136986301
36.7479,701.8675799086761
36.75991666666667,701.9304446978344
36.79796666666667,702.0511363636361
36.812583333333336,702.0522727272738
36.87325,702.2129105322763
36.87618333333333,702.2140430351068
36.89971666666667,702.216308040771
36.926716666666664,702.2197055492642
36.998083333333334,702.350282485876
37.0796,702.3514124293793
37.10215,702.4198645598202
37.10975,702.4209932279907
37.11155,702.4221218961625
37.15508333333333,702.4802705749723
37.16498333333333,702.4847801578358
37.19115,702.4892897406999
37.23416666666667,702.4904171364147
37.267,702.5484234234233
37.36705,702.6051743532051
37.38993333333333,702.6074240719915
37.39315,702.608548931383
37.4177,702.7134831460677
37.42245,702.7146067415725
37.51186666666667,702.7856341189672
37.53671666666666,702.7878787878792
37.560583333333334,702.7901234567908
37.56953333333333,702.7912457912452
37.5822,702.7979797979792
37.72463333333334,702.8744394618831
37.800216666666664,702.968645016797
37.810183333333335,702.9708846584545
37.87478333333333,703.0626398210296
37.89638333333333,703.0648769574957
38.04655,703.4006696428573
38.09588333333333,703.4029017857143
38.1062,703.4771460423635
38.172,703.5690423162581
38.196733333333334,703.5746102449882
38.24061666666667,703.5946547884181
38.24496666666667,703.5968819599104
38.256483333333335,703.5991091314024
38.2836,703.707452725251
38.34695,703.7944444444441
38.35275,703.7988888888882
38.3931,703.8011111111109
38.39405,703.8055555555558
38.40658333333333,703.8088888888898
38.5431,703.9378468368476
38.54561666666667,703.9389567147609
38.600883333333336,703.9433962264142
38.602,703.9478357380692
38.69218333333333,704.0465631929047
38.6982,704.0476718403551
38.835683333333336,704.1616832779625
38.84125,704.1638981173865
38.85081666666667,704.1661129568104
39.06135,704.2953539823011
39.102266666666665,704.2986725663712
39.127066666666664,704.4541436464091
39.20413333333333,704.4585635359113
39.21876666666667,704.460773480663
39.3525,704.734288864387
39.5068,704.9196919691968
39.660516666666666,705.0230769230772
39.78231666666667,705.2192982456129
39.78561666666667,705.2214912280705
39.91191666666667,705.3110624315442
39.94578333333333,705.4201312910278
39.96188333333333,705.4212253829314
40.08591666666667,705.5661202185796
40.235416666666666,705.7052401746729
40.32203333333333,705.7063318777291
40.45085,706.0097932535377
40.6252,706.139130434782
40.9221,706.3394793926235
41.071666666666665,706.3427331887208
41.4316,706.382863340565
41.55963333333333,706.3850325379613
41.741283333333335,706.8739224137933
41.84805,707.3796791443854
42.01208333333334,707.8874734607219
42.01323333333333,707.8885350318465
42.072916666666664,707.8927813163486
42.17561666666667,708.3582718651214
42.1788,708.3614330874603
42.17985,708.3624868282408
42.20635,708.3635405690201
42.23916666666667,708.3656480505799
42.2494,708.3698630136992
42.26616666666666,708.5960125918159
42.34458333333333,708.7949790794991
42.42581666666667,708.8064853556492
42.4289,708.9634655532353
42.42998333333333,709.0291970802916
42.48928333333333,709.0979166666665
42.499966666666666,709.2318087318084
42.57703333333333,709.2990654205604
42.59256666666667,709.3001038421606
42.5957,709.4393782383414
42.59668333333333,709.4968944099376
42.60633333333333,709.5832471561532
42.656166666666664,709.6446280991725
42.65638333333333,708.9153766769867
42.66688333333333,709.805154639176
42.694183333333335,709.8733264675601
42.702133333333336,709.8743563336769
42.7432,709.8764160659115
42.759933333333336,709.9331275720166
42.81115,710.4387755102039
42.83518333333333,710.6680203045688
42.84271666666667,710.6690355329949
42.845816666666664,710.670050761422
42.857366666666664,710.6730964467007
42.906216666666666,710.8176291793316
42.909416666666665,710.9504048582996
42.91706666666666,711.0566228513652
43.01165,711.2651209677431
43.013616666666664,711.2671370967744
43.0735,711.3504531722058
43.083983333333336,711.4014084507047
43.09276666666667,711.4024144869217
43.09583333333333,711.4532663316573
43.10628333333333,711.459296482412
43.146,711.5331325301205
43.178533333333334,711.5351405622488
43.228233333333336,711.5371485943763
43.259483333333336,711.6553106212422
43.262616666666666,711.6556556556552
43.263666666666666,711.7037037037043
43.31275,711.7699999999992
43.32326666666667,711.7719999999996
43.3236,711.774
43.33416666666667,711.7759999999997
43.39505,711.7780000000002
43.42796666666667,711.780000000001
43.429316666666665,711.7830000000001
43.47913333333333,711.7212787212799
43.490066666666664,711.7222777222786
43.49035,711.7232767232758
43.57131666666667,711.7252747252751
43.635216666666665,711.7292707292713
43.63845,711.7302697302694
43.64645,711.6107784431142
43.846466666666664,711.5274177467589
43.849466666666665,711.5284147557325
43.87755,711.5324027916255
43.933166666666665,711.5343968095715
44.0824,711.481075697211
44.116166666666665,711.4820717131486
44.22898333333333,711.4646766169167
44.39106666666667,711.4413518886674
44.47258333333333,711.46421471173
44.5396,711.4701789264412
44.59165,711.4711729622262
44.688066666666664,711.4761431411532
44.8346,711.4771371769391
44.97881666666667,711.4801192842933
44.9827,711.4811133200789
45.05961666666666,711.4831013916495
45.13081666666667,711.487077534791
45.217283333333334,711.4890656063615
45.22978333333333,711.5074478649456
45.374833333333335,711.5094339622652
45.38676666666667,711.513406156901
45.53243333333333,711.5188492063486
45.556533333333334,711.5371655104061
45.78155,711.5465346534663
45.82973333333333,711.5504950495043
45.8594,711.5514851485143
45.8989,711.5825914935713
45.960883333333335,711.5994065281898
46.31845,711.694965449161
46.65841666666667,711.8456243854471
46.74321666666667,711.8823529411766
47.12778333333333,712.0478515625005
47.26943333333333,712.1656920077968
47.3263,712.1686159844046
47.63248333333333,712.3216715257552
47.71306666666667,712.3621359223298
47.898833333333336,712.4487427466145
47.99783333333333,712.649325626206
48.17935,712.7869481765833
48.1808,712.7879078694814
48.225966666666665,712.7888675623808
48.24041666666667,712.8061420345483
48.30863333333333,712.8448275862065
48.3476,712.8652007648186
48.379416666666664,712.8930276981847
48.4072,712.8949379178604
48.40756666666667,712.8958930276987
48.533033333333336,713.0304471931489
48.59771666666666,713.0816714150044
48.657333333333334,713.1148007590139
48.67095,713.1458333333328
48.764466666666664,713.2022684310024
48.79275,713.2377358490565
48.82416666666666,713.2648444863338
48.91408333333333,713.3543233082706
48.95903333333333,713.4015009380861
49.04963333333333,713.4831460674159
49.05173333333333,713.4850187265918
49.05235,713.4878277153556
49.07458333333334,713.4906367041195
49.127766666666666,713.5313376987846
49.1814,713.5682242990667
49.20915,713.5691588785052
49.22995,713.6302521008406
49.24115,713.6321195144718
49.34493333333333,713.7726001863927
49.37598333333333,713.8305400372435
49.42471666666667,713.8818604651163
49.43145,713.8846511627906
49.50118333333333,713.9293680297409
49.60321666666667,714.0510204081635
49.65083333333333,714.1195551436505
49.747366666666665,714.2377428307118
49.80583333333333,714.2405180388529
49.8139,714.2423681776139
49.86515,714.3160813308688
49.92646666666667,714.317005545287
50.009966666666664,714.4007386888266
50.15206666666667,714.5999999999997
50.19925,714.6018433179729
50.2982,714.6082949308744
50.32116666666667,714.6887661141798
50.36293333333333,714.6906077348062
50.444316666666666,714.6933701657456
50.46471666666667,714.6952117863727
50.5109,714.6988950276243
50.548116666666665,714.6998158379378
50.59043333333333,714.7016574585631
50.60885,714.7025782688767
50.62255,714.7053406998161
50.660183333333336,714.7090239410676
50.73305,714.7099447513816
50.73655,714.7117863720064
50.7613,714.7127071823193
50.8464,714.7136279926335
51.01648333333333,714.7182320441989
51.072116666666666,714.7209944751384
51.086816666666664,714.7219152854523
51.08853333333333,714.723756906077
51.1632,714.725598526703
51.23173333333333,714.854645814168
51.23175,714.8555657773693
51.31061666666667,714.8574057037725
51.36715,714.8583256669738
51.584466666666664,715.1594867094414
51.58631666666667,715.1604032997244
51.77986666666666,715.2982616651424
51.947716666666665,715.3802559414988
52.2199,715.6012773722618
52.31496666666666,715.6845943482226
52.38636666666667,715.7595628415299
52.60678333333333,716.0290381125229
53.006366666666665,716.5302073940491
53.06548333333333,716.5320108205585
53.12936666666667,716.5329125338142
53.37198333333333,716.8138489208636
53.426716666666664,716.8147482014385
53.7337,717.1318385650221
53.87651666666667,717.4316353887405
53.87716666666667,717.4325290437899
54.1793,717.9929015084292
54.181666666666665,717.9955634427682
54.18586666666667,717.9964507542153
54.20236666666667,717.9982253771069
54.24205,717.9999999999997
54.25021666666667,718.0026619343392
54.34845,718.3147656940765
54.38066666666667,718.3727915194347
54.399,718.3745583038881
54.409283333333335,718.3772084805654
54.41101666666667,718.388692579505
54.55576666666666,718.870826010545
54.59846666666667,718.9938596491237
54.678383333333336,719.2902097902095
54.68463333333333,719.2919580419591
54.695366666666665,719.2928321678316
54.7933,719.5644599303131
54.8024,719.5662020905911
54.83221666666667,719.7402258905287
54.960033333333335,719.9480069324092
54.973416666666665,719.9497400346623
54.99098333333333,720.0190476190475
54.99791666666667,720.0199134199141
54.99861666666666,720.0207792207792
55.01533333333333,720.0233766233762
55.0484,720.0891003460209
55.0765,720.0942906574392
55.12088333333333,720.2176165803116
55.18561666666667,720.2993960310606
55.210166666666666,720.3002588438309
55.231883333333336,720.3620689655177
55.24871666666667,720.3663793103442
55.26788333333333,720.5197934595523
55.37685,720.5743766122102
55.415483333333334,720.6537800687282
55.41695,720.7030042918457
55.49583333333333,720.7701543739269
55.51806666666667,720.7727272727271
55.58853333333333,720.9006849315075
55.63855,720.9032534246575
55.78066666666667,721.1349274124677
55.79013333333333,721.1366353543976
55.793733333333336,721.1383432963283
55.83235,721.2081911262801
55.89905,721.211604095564
55.9321,721.2133105802056
55.94526666666667,721.2150170648458
56.06576666666667,721.2941176470581
56.29931666666667,721.3730834752984
56.30473333333333,721.3747870528105
56.35288333333333,721.4970212765959
56.44866666666667,721.4987234042562
56.45556666666667,721.5004255319146
56.46051666666666,721.5012765957447
56.49925,721.5038297872333
56.5018,721.5055319148937
56.5984,721.5072340425534
56.599133333333334,721.5089361702126
56.62635,721.5106382978726
56.7427,721.5140425531918
56.743383333333334,721.5157446808521
56.75423333333333,721.5165957446808
56.881233333333334,721.5182978723399
56.88625,721.5200000000003
56.888216666666665,721.520851063829
56.90331666666667,721.5234042553196
57.149566666666665,721.5251063829786
57.247233333333334,721.5259574468076
57.25745,721.5276595744673
57.26648333333333,721.5285106382988
57.39675,721.5302127659573
57.41455,721.531914893618
57.41555,721.5327659574473
57.546083333333335,721.5421276595749
57.55825,721.6845238095236
57.72391666666667,721.6414613423957
57.782383333333335,721.6431605777394

==> Figures/data_for_plots/messages-per-request/gossips-n100-time.csv <==
time,value
0,765.2333333333333
0.0007166666666666667,765.2666666666667
0.004516666666666667,765.3000000000001
0.00725,765.3333333333334
0.00775,765.3666666666667
0.00885,765.4666666666667
0.06183333333333333,765.5000000000001
0.0632,765.5666666666667
0.06435,765.5999999999999
0.07268333333333334,765.6666666666669
0.16656666666666667,761.0749999999998
0.16711666666666666,761.0999999999998
0.17131666666666667,761.1249999999998
0.17368333333333333,761.1499999999999
0.17428333333333335,761.1749999999998
0.17445,761.1999999999998
0.22825,761.2250000000001
0.2302,761.3000000000001
0.23073333333333335,761.325
0.23878333333333332,761.375
0.41681666666666667,758.36
0.4172,758.3800000000001
0.4217,758.0961538461537
0.4241,758
0.42436666666666667,758.0188679245283
0.42583333333333334,755.1071428571429
0.4786666666666667,757.8771929824562
0.47963333333333336,755.8620689655173
0.48091666666666666,757.8305084745764
0.4894,745.7213114754098
0.5837333333333333,757.672131147541
0.5840166666666666,757.6885245901641
0.5888166666666667,757.0952380952382
0.59105,757.0000000000001
0.5913666666666667,757.0156250000001
0.5915166666666667,757.0468749999999
0.6455,752.5189873417722
0.64635,750.6250000000001
0.6477166666666667,751.5679012345679
0.6562666666666667,751.2195121951219
0.8340333333333333,745.6153846153848
0.8343166666666667,745.6250000000001
0.8391833333333333,745.6346153846154
0.8413166666666667,745.6442307692311
0.8416,745.6538461538462
0.84175,745.6730769230771
0.8957333333333334,745.6826923076925
0.89645,745.7019230769233
0.8980333333333334,745.7115384615389
1.00085,740.8818897637798
1.0011,740.8897637795275
1.0062333333333333,740.8976377952755
1.0083,740.9055118110236
1.00845,740.9133858267717
1.0091,740.9291338582675
1.0626333333333333,740.9370078740159
1.06325,740.9527559055119
1.0647,740.9606299212597
1.0730333333333333,740.976377952756
1.2508833333333333,740.9842519685035
1.2512,740.992125984252
1.25675,740.9999999999998
1.2585333333333333,741.0078740157484
1.25855,741.0236220472442
1.2586166666666667,741.0314960629922
1.3127166666666668,744.9124087591243
1.3145833333333334,744.934306569343
1.3148166666666667,744.9416058394165
1.3232666666666666,744.956204379562
1.4187333333333334,744.9854014598541
1.424,744.9927007299268
1.4256166666666668,745.0218978102192
1.4684666666666666,745.0729927007299
1.4900833333333334,745.1751824817516
1.5787166666666668,745.1970802919709
1.6754,745.3357664233578
1.6757166666666667,745.3503649635034
1.7296833333333332,745.8695652173914
1.73095,745.8913043478261
1.7319,745.8985507246372
1.7403166666666667,745.9130434782613
1.8821833333333333,745.9492753623191
1.8833666666666666,745.9637681159421
1.8853333333333333,745.9855072463769
1.8908666666666667,746.0217391304346
2.2116666666666664,746.1739130434781
2.2443333333333335,746.2028985507247
2.2517833333333335,746.217391304348
2.2529666666666666,746.2246376811594
2.255533333333333,746.2318840579709
2.259516666666667,746.246376811594
2.3645833333333335,746.2681159420284
2.37135,746.2753623188407
2.373266666666667,746.2826086956522
2.4917166666666666,746.2898550724635
2.493533333333333,746.2971014492753
2.7771,746.3043478260867
2.7792166666666667,746.3188405797105
2.782983333333333,746.3260869565214
2.783716666666667,746.3333333333336
2.79075,746.3405797101451
2.7914833333333333,746.3478260869565
2.7979333333333334,746.3550724637681
2.8009833333333334,746.3695652173914
2.922083333333333,746.3768115942033
2.9243,746.3913043478262
2.92795,746.3985507246374
2.9287,746.405797101449
2.9349166666666666,746.4275362318845
2.9362666666666666,746.4420289855075
2.9371833333333335,746.4565217391306
2.9484333333333335,746.4710144927536
2.9507833333333333,746.485507246377
3.0672333333333333,746.4999999999999
3.068416666666667,746.5072463768113
3.0729,746.5144927536235
3.0739833333333335,746.5289855072464
3.0795333333333335,746.550724637681
3.080783333333333,746.557971014493
3.0819666666666667,746.5724637681161
3.2122166666666665,746.5797101449275
3.2133666666666665,746.5869565217392
3.2178666666666667,746.5942028985507
3.2187,746.6014492753626
3.2267,746.6086956521741
3.3721,746.623188405797
3.5233166666666667,746.6376811594204
3.6478166666666665,746.6449275362321
3.6728,746.6594202898549
3.780683333333333,746.6739130434781
3.7852,746.6811594202895
3.7861833333333332,746.6884057971016
3.8242166666666666,746.7101449275362
3.9392833333333335,746.7246376811594
3.9726,746.7391304347824
3.9969333333333332,746.753623188406
4.14185,746.7681159420289
4.607283333333333,746.7753623188404
6.00135,749.785714285714
6.002033333333333,749.7916666666666
6.00775,749.7976190476189
6.009033333333333,749.8035714285714
6.009383333333333,749.8154761904763
6.0096,749.8214285714281
6.063316666666666,749.8273809523808
6.063783333333333,749.8392857142856
6.065566666666666,749.8452380952383
6.074033333333333,749.8571428571425
6.1681,749.9157303370789
6.168816666666666,749.9213483146066
6.174516666666666,749.926966292135
6.175833333333333,749.9325842696629
6.1761333333333335,749.9438202247189
6.1764,749.9494382022469
6.2301,750.0782122905027
6.2305166666666665,750.0893854748605
6.232333333333333,750.0949720670387
6.240866666666666,750.1061452513969
6.41835,749.6614583333333
6.418833333333334,749.0362694300518
6.424616666666667,749.752577319588
6.425916666666667,749.6615384615384
6.426183333333333,745.9336734693877
6.4265,749.0255102040813
6.480333333333333,749.2266009852221
6.481633333333333,749.0439024390242
6.4824,749.0536585365857
6.491183333333334,749.058252427184
6.584966666666666,749.0048309178745
6.5856,748.8605769230775
6.591383333333333,748.9712918660288
6.5927,748.852380952381
6.593216666666667,747.5071090047392
6.593633333333333,747.291079812206
6.6471,748.3669724770643
6.648,747.3727272727276
6.64915,748.218181818182
6.658033333333333,748.153846153846
6.835166666666667,747.4303797468357
6.8357,747.4345991561178
6.841466666666666,747.4388185654008
6.843,747.4472573839658
6.84325,747.4556962025316
6.844033333333333,747.464135021097
6.8973,747.4683544303797
6.8977,747.4767932489445
6.89935,747.4810126582273
6.9082,747.4894514767931
6.946383333333333,744.491935483871
6.946483333333333,746.0282258064515
6.961166666666666,747.3085937500001
6.96575,747.1106870229006
7.0018666666666665,746.7744360902252
7.002516666666667,746.7781954887217
7.0083166666666665,746.7819548872179
7.010016666666667,746.7932330827061
7.0102,746.8007518796992
7.011166666666667,746.8082706766917
7.064066666666666,746.8120300751883
7.064533333333333,746.823308270676
7.0662,746.8270676691727
7.075066666666666,746.8345864661657
7.251883333333334,746.8383458646613
7.2526166666666665,746.8421052631583
7.2585,746.8458646616544
7.260083333333333,746.860902255639
7.260416666666667,746.8684210526317
7.26065,746.8721804511271
7.3145,746.8796992481207
7.314583333333333,746.8872180451125
7.316283333333334,746.8909774436091
7.32525,746.8984962406012
7.4186,746.9022556390973
7.419433333333333,746.9060150375942
7.4253833333333334,746.9097744360904
7.426566666666667,746.9135338345861
7.426783333333334,746.9248120300746
7.42685,746.9285714285712
7.481066666666667,746.936090225564
7.4815,746.9436090225558
7.48305,746.947368421053
7.4921,746.9548872180457
7.675683333333334,746.9962406015035
7.676733333333333,747
7.676916666666667,747.0075187969926
7.677133333333333,747.0112781954889
7.702416666666666,747.3122676579927
7.710066666666667,746.1277372262779
7.7317833333333335,747.3672727272726
7.732066666666666,747.3745454545451
7.7332833333333335,747.3781818181826
7.742466666666667,747.3890909090907
7.795083333333333,747.3963636363636
7.798116666666667,747.4000000000001
7.8632333333333335,747.407272727273
7.869566666666667,747.4181818181816
7.89765,747.4218181818178
7.946133333333333,745.4021739130434
7.964816666666667,746.2391304347829
8.036316666666666,747.2065217391306
8.128716666666667,747.2101449275362
8.19645,747.2246376811594
8.286466666666668,747.2608695652175
8.378833333333333,747.2753623188408
8.532616666666666,747.3043478260869
8.534583333333334,747.3079710144922
8.60505,747.3115942028984
8.683183333333334,747.3152173913043
8.75265,747.3188405797107
8.7755,747.3224637681159
9.048166666666667,747.3550724637685
9.19725,747.3623188405799
9.26735,747.3659420289858
9.283333333333333,747.3731884057969
9.388333333333334,747.3768115942031
9.4586,747.3876811594203
9.623516666666667,747.3949275362316
9.737716666666667,747.3985507246377
9.738,747.4021739130433
9.790116666666666,747.4130434782611
9.83875,747.4202898550724
9.875283333333334,747.427536231884
9.9552,747.4347826086954
9.987883333333333,747.4420289855065
10.01615,747.4492753623189
10.136916666666666,747.4565217391298
10.1498,747.4637681159418
10.16565,747.4673913043478
10.295116666666667,747.4710144927535
10.379666666666667,747.4746376811597
10.448666666666666,747.4818840579709
10.616466666666666,747.4855072463766
10.765533333333334,747.4891304347826
11.193166666666666,747.4927536231883
11.407183333333334,747.4963768115946
11.843766666666667,747.7614379084969
11.843933333333334,747.7679738562086
11.844216666666666,747.777777777778
11.8988,747.7875816993468
11.900316666666667,747.7908496732028
11.909183333333333,747.7973856209154
12.002583333333334,747.2911392405067
12.003016666666667,747.2943037974682
12.01065,747.3069620253164
12.0108,747.3101265822778
12.010983333333334,747.3164556962029
12.065566666666667,747.3259493670882
12.253183333333334,746.9478527607364
12.26085,746.9088145896653
12.30845,746.6576576576576
12.3157,746.6696696696694
12.31735,746.5910447761196
12.326233333333333,746.5148809523808
12.419683333333333,746.4955489614244
12.420033333333333,746.4985163204744
12.4277,746.5529411764708
12.482216666666666,746.4331395348835
12.484233333333334,746.3815028901732
12.594066666666667,744.6780626780626
12.612216666666667,746.2909604519771
12.614283333333333,746.2937853107342
12.614433333333332,746.2966101694913
12.669933333333333,746.245382585752
12.67025,746.2480211081787
12.6778,746.2532981530344
12.73445,746.277044854881
12.743266666666667,746.2823218997361
12.745883333333333,746.2849604221637
12.837216666666666,744.644110275689
12.844566666666667,744.6491228070176
12.845166666666668,744.6591478696746
12.8994,744.6691729323311
12.901383333333333,744.6766917293237
12.910166666666667,744.6817042606516
12.925183333333333,744.6134663341646
12.93,744.2123456790124
12.932283333333332,744.2148148148151
13.0567,743.0334128878279
13.091266666666666,743.0405727923632
13.0951,743.0548926014319
13.227,743.0739856801908
13.260783333333332,743.0835322195705
13.26185,743.0906921241049
13.300283333333333,743.0978520286396
13.31835,743.1073985680191
13.327116666666667,743.1121718377087
13.374633333333334,743.1145584725533
13.379233333333334,743.1169451073993
13.380783333333333,743.1193317422433
13.386366666666667,743.1217183770881
13.509016666666666,743.162291169451
13.522866666666667,743.176610978521
13.55775,743.2100238663488
13.55795,743.2147971360386
13.564733333333333,743.2195704057283
13.568533333333333,743.2291169451075
13.570366666666667,743.231503579953
13.572466666666667,743.2338902147973
13.57345,743.2362768496425
13.5773,743.2410501193316
13.578816666666667,743.2458233890209
13.5856,743.2482100238659
13.6616,743.2529832935558
13.671683333333334,743.2601431980901
13.675483333333334,743.262529832935
13.677683333333333,743.267303102625
13.677816666666667,743.2696897374697
13.678683333333334,743.2744630071601
13.679483333333334,743.281622911695
13.722483333333333,743.3150357995231
13.7245,743.3174224343671
13.725366666666666,743.3245823389029
13.73535,743.3389021479718
13.744133333333334,743.3436754176614
13.778666666666666,743.3484486873501
13.81085,743.3532219570403
13.824016666666667,743.3556085918855
13.829583333333334,743.3579952267299
13.8302,743.3603818615749
13.832583333333334,743.3627684964205
13.87495,743.365155131265
13.89135,743.3937947494035
13.9707,743.4081145584723
13.97715,743.4152744630076
13.978316666666666,743.422434367541
14.023033333333334,743.4248210023869
14.10695,743.4272076372316
14.111966666666667,743.4319809069209
14.118716666666666,743.4343675417658
14.13875,743.4391408114556
14.171166666666666,743.4439140811453
14.255033333333333,743.44630071599
14.259983333333333,743.4510739856804
14.266816666666667,743.4534606205253
14.283966666666666,743.45584725537
14.319216666666666,743.4582338902144
14.403116666666667,743.4606205250592
14.408066666666667,743.4630071599042
14.414916666666667,743.4653937947492
14.430216666666666,743.4677804295945
14.431433333333333,743.4701670644394
14.432083333333333,743.472553699284
14.434383333333333,743.4749403341291
14.467316666666667,743.4773269689736
14.5562,743.4821002386634
14.563016666666666,743.4844868735086
14.5783,743.4868735083531
14.579583333333334,743.4916467780424
14.580633333333333,743.4964200477325
14.582466666666667,743.4988066825778
14.704233333333333,743.5011933174228
14.70765,743.5035799522676
14.7112,743.5083532219572
14.726366666666667,743.5107398568018
14.72765,743.5131264916469
14.7284,743.5178997613366
14.730533333333334,743.5202863961814
14.8524,743.5250596658714
14.855733333333333,743.5274463007157
14.874483333333334,743.5322195704059
14.875766666666667,743.5346062052506
14.8764,743.5369928400953
14.878616666666666,743.5393794749406
15.00045,743.54415274463
15.0038,743.5465393794758
15.022533333333334,743.5489260143196
15.024,743.5560859188539
15.024483333333333,743.5584725536988
15.14855,743.5608591885439
15.151916666666667,743.5656324582336
15.1706,743.5680190930784
15.172016666666666,743.5751789976138
15.173183333333334,743.5799522673026
15.296666666666667,743.5847255369924
15.320083333333333,743.5894988066821
15.32065,743.5918854415276
15.468766666666667,743.5966587112167
15.616833333333334,743.5990453460623
18.078516666666665,745.2984749455338
18.08053333333333,745.3006535947715
18.08641666666667,745.3028322440085
18.089566666666666,745.2733188720174
18.08975,745.2754880694149
18.092316666666665,745.2776572668112
18.231283333333334,745.2942430703622
18.239066666666666,745.2963752665252
18.242433333333334,745.2985074626868
18.254733333333334,745.3006396588491
18.262416666666667,743.8220338983056
18.262733333333333,743.892177589852
18.265516666666667,745.3957894736844
18.317816666666666,744.867647058824
18.319333333333333,745.4842767295603
18.3917,745.5073068893529
18.3943,745.5093945720251
18.397016666666666,745.5114822546973
18.421466666666667,745.5135699373704
18.429483333333334,743.9047619047625
18.429633333333335,745.1097308488612
18.486233333333335,745.6488706365508
18.495183333333333,745.6782786885242
18.532283333333332,745.6646216768926
18.543516666666665,745.666666666667
18.679633333333335,745.7915831663321
18.69558333333333,745.7935871743487
18.695833333333333,745.7955911823649
18.74438333333333,745.8056112224448
18.77045,745.7900990099002
18.838266666666666,745.9076620825149
18.838916666666666,745.9115913555992
18.841966666666668,745.9135559921416
18.90105,745.9273084479371
18.901433333333333,745.9312377210221
18.902816666666666,745.9332023575629
18.90375,745.9390962671904
18.912133333333333,745.9430255402749
18.989916666666666,746.1053639846745
19.0399,746.0994263862326
19.044366666666665,746.1013384321219
19.04985,746.1032504780112
19.068566666666666,746.1070745697895
19.088316666666667,746.1089866156786
19.0896,746.1128107074572
19.096433333333334,746.118546845125
19.151633333333333,746.12810707457
19.1986,746.1357552581262
19.2032,746.137667304015
19.208383333333334,746.1395793499042
19.21215,746.1434034416835
19.255033333333333,746.1453154875721
19.263233333333332,746.1529636711284
19.320333333333334,746.1625239005734
19.34855,746.1682600382405
19.36465,746.1720841300187
19.4978,746.1739961759082
19.63055,746.2045889101333
19.641383333333334,746.2065009560231
19.641983333333332,746.208413001912
19.671916666666668,746.2103250478007
19.68005,746.2160611854682
19.73495,746.48282442748
19.73525,746.4866412213735
19.7374,746.4885496183207
19.78515,746.4942748091603
19.8689,746.4980916030531
19.9211,746.4999999999991
19.931916666666666,746.5019083969463
19.94095,746.5038167938932
19.941266666666667,746.5057251908389
19.997866666666667,746.507633587786
20.024,746.5114503816799
20.07625,746.5171755725192
20.1453,746.5190839694662
20.229483333333334,746.528625954198
20.292733333333334,746.5305343511448
20.435383333333334,746.5381679389315
20.440166666666666,746.5400763358778
20.44621666666667,746.5419847328244
20.54155,746.5458015267174
20.58278333333333,746.547709923664
20.589983333333333,746.5496183206099
20.593616666666666,746.5515267175575
20.598433333333332,746.5553435114506
20.598666666666666,746.5572519083969
20.7303,746.5610687022897
20.7374,746.5629770992364
20.741033333333334,746.5648854961833
20.745833333333334,746.5667938931297
20.746083333333335,746.5687022900757
20.87765,746.5725190839696
20.885516666666668,746.5763358778624
20.88843333333333,746.5782442748089
20.893266666666666,746.5801526717561
20.8935,746.5820610687018
21.025016666666666,746.5839694656487
21.032216666666667,746.5858778625953
21.041316666666667,746.5916030534347
21.188166666666667,746.5973282442751
21.319666666666667,746.5992366412215
21.385533333333335,746.6030534351149
21.4671,746.6049618320618
21.899366666666666,746.6068702290073
23.83885,748.0921985815602
23.846983333333334,748.0975177304969
23.847283333333333,748.1010638297869
23.904683333333335,748.1081560283682
24.163733333333333,748.2246998284734
24.2558,748.2414383561647
24.257766666666665,748.2581196581204
24.263383333333334,748.2286689419797
24.2638,747.9437819420779
24.264016666666667,746.9710884353746
24.264216666666666,748.0884353741498
24.318933333333334,748.2542372881359
24.31955,747.0202702702699
24.321616666666667,748.3547297297292
24.3306,748.3490725126475
24.42481666666667,748.378151260504
24.43095,748.1973244147157
24.470783333333333,748.3683333333332
24.472933333333334,748.3699999999999
24.477483333333332,748.3716666666669
24.481066666666667,748.3733333333337
24.483483333333332,748.375
24.486516666666667,748.3538205980074
24.489233333333335,748.3963515754559
24.49615,748.4112769485906
24.49745,748.4145936981758
24.506033333333335,748.3990066225175
24.5135,748.400662251656
24.513933333333334,748.4023178807947
24.514233333333333,748.4039735099336
24.569016666666666,748.4056291390741
24.569583333333334,748.4089403973529
24.571783333333332,748.4105960264885
24.628283333333332,748.4451718494266
24.633116666666666,748.4484451718492
24.63515,748.4517184942717
24.672833333333333,748.4845528455282
24.675133333333335,748.4861788617884
24.680233333333334,748.4894308943088
24.6807,748.4910569105693
24.681083333333333,748.4959349593491
24.6811,748.4975609756095
24.735783333333334,748.4991869918706
24.736316666666667,748.50243902439
24.738616666666665,748.5040650406506
24.747633333333333,748.5073170731711
24.774233333333335,748.4219001610302
24.7786,748.423510466989
24.78323333333333,748.4694533762053
24.78595,748.4710610932473
24.800333333333334,748.4742765273307
24.918283333333335,748.4408945686896
24.925533333333334,748.4688995215315
24.985916666666668,748.5447409733121
24.986316666666667,747.3871473354222
24.988783333333334,748.560250391236
24.99775,748.5656249999997
25.074083333333334,748.549141965679
25.07595,748.550702028081
25.077,748.5522620904843
25.08145,748.553822152886
25.081716666666665,748.5553822152887
25.08865,748.5585023400939
25.089816666666668,748.5600624024955
25.09251666666667,748.5616224648977
25.096983333333334,748.5631825273003
25.097783333333332,748.5663026521056
25.098133333333333,748.5709828393142
25.098166666666668,748.5725429017158
25.152716666666667,748.5741029641185
25.153066666666668,748.5772230889239
25.1556,748.578783151326
25.164566666666666,748.5819032761318
25.212583333333335,748.5834633385339
25.2368,748.5850234009357
25.3399,748.5865834633377
25.34275,748.5881435257412
25.34705,748.5897035881435
25.3476,748.5912636505457
25.348116666666666,748.5928237129482
25.4032,748.599063962558
25.40575,748.6006240249612
25.57255,748.624024960999
25.756766666666667,748.7853810264384
25.76385,748.7884914463452
25.764416666666666,748.7916018662517
25.7654,748.7962674961118
25.81975,748.7978227060659
25.82035,748.8040435458792
25.82275,748.8055987558324
25.831683333333334,748.8087091757388
26.27305,748.8227060653182
26.373916666666666,748.8320373250393
26.387066666666666,748.8335925349926
26.390083333333333,748.8351477449452
26.39445,748.8367029548987
26.540933333333335,748.8444790046659
26.65973333333333,748.8475894245718
26.8022,748.8491446345255
26.80913333333333,748.8506998444785
26.835566666666665,748.8538102643859
26.958583333333333,748.8584758942452
26.971766666666667,748.8631415241066
26.97625,748.86469673406
27.0072,748.86936236392
27.113566666666667,748.8709175738737
27.120933333333333,748.8724727838257
27.1212,748.8740279937798
27.125683333333335,748.8755832037335
27.1643,748.8786936236385
27.283816666666667,748.8802488335931
27.2883,748.883359253499
27.544916666666666,748.8849144634519
27.553483333333332,748.8864696734053
27.708066666666667,748.8895800933128
27.758883333333333,748.8926905132198
27.915433333333333,748.9440124416799
28.11995,749.6251944012447
28.12398333333333,749.6283048211512
29.673883333333333,750.9762258543827
29.67645,750.977711738484
29.680783333333334,750.9791976225854
29.681266666666666,750.9806835066859
29.682316666666665,750.9821693907875
29.6825,750.9866270430905
29.73675,750.9881129271912
29.7372,750.991084695393
29.73965,750.9925705794949
29.74885,750.9955423476971
29.8409,751.2386530014638
29.843233333333334,751.2401171303072
29.847433333333335,751.2415812591505
29.84798333333333,751.2430453879933
29.849133333333334,751.2445095168367
29.849333333333334,751.2459736456806
29.9036,751.2474377745241
29.9065,751.2518301610546
29.915616666666665,751.2547584187406
30.093433333333333,751.4409221902009
30.097566666666665,751.4316546762591
30.099266666666665,751.4849354375901
30.0998,751.471346704871
30.1537,751.5364806866958
30.1541,750.4785714285708
30.156583333333334,751.5820256776029
30.165866666666666,751.6025641025647
30.257666666666665,751.6102418207689
30.2602,751.6590909090897
30.264283333333335,751.6865248226954
30.264783333333334,751.5807365439102
30.265983333333335,751.7227722772283
30.267083333333332,751.7602256699577
30.320566666666668,751.8098591549298
30.320916666666665,750.7651195499296
30.323316666666667,751.866573033707
30.332833333333333,751.8835904628328
30.507716666666667,752.1213793103452
30.510416666666668,752.12275862069
30.51435,752.1241379310346
30.51495,752.1255172413793
30.516116666666665,752.1268965517239
30.516683333333333,752.1296551724135
30.570733333333333,752.131034482759
30.5711,752.1337931034489
30.573533333333334,752.1351724137935
30.582966666666668,752.1379310344831
30.760666666666665,752.3799185888735
30.765166666666666,752.3897158322047
30.76675,751.381916329285
30.8209,752.3444148936168
30.82125,752.3470744680849
30.823716666666666,752.3302387267908
30.83315,752.3218543046356
30.897716666666668,752.3558201058197
30.924566666666667,752.3571428571427
30.9274,752.358465608465
30.9312,752.359788359789
30.93205,752.3624338624344
30.93315,752.3637566137577
30.933516666666666,752.3650793650797
30.98775,752.3664021164024
30.98806666666667,752.3690476190487
30.990466666666666,752.3703703703704
31.000166666666665,752.3743386243387
31.044883333333335,752.3756613756608
31.173516666666668,752.3769841269843
31.183833333333332,752.3875661375663
31.25026666666667,752.3955026455035
31.657666666666668,752.4484126984131
32.191516666666665,752.5521796565389
32.195933333333336,752.5535006605014
32.20045,752.5548216644642
32.41641666666667,752.5561426684277
32.4353,752.5587846763547
32.545,752.5601056803176
32.55918333333333,752.5614266842798
32.56466666666667,752.5627476882427
32.5835,752.5653896961687
32.690983333333335,752.5667107001325
32.69325,752.5680317040946
32.698433333333334,752.5693527080574
32.70281666666666,752.5706737120212
32.70418333333333,752.5719947159836
32.70741666666667,752.5733157199471
32.712916666666665,752.5746367239096
32.71938333333333,752.5759577278735
32.731833333333334,752.5785997357997
32.8415,752.5799207397621
32.846666666666664,752.5812417437257
32.85105,752.5825627476886
32.8525,752.5852047556141
32.85563333333333,752.586525759577
32.86116666666667,752.5878467635404
32.87965,752.5891677675033
32.8805,752.5918097754294
32.98976666666667,752.5944517833556
32.99491666666667,752.5957727873185
32.9993,752.597093791281
33.0094,752.598414795245
33.039966666666665,752.6010568031705
33.12088333333333,752.6076618229846
33.13798333333333,752.6089828269486
33.14315,752.6103038309121
33.14756666666667,752.6129458388374
33.15763333333334,752.6142668428002
33.20021666666667,752.6155878467638
33.21293333333333,752.6169088507262
33.291383333333336,752.6182298546895
33.305883333333334,752.6208718626153
33.360533333333336,752.6235138705423
33.439616666666666,752.6248348745046
33.520783333333334,752.6274768824312
33.9499,752.6287978863936
35.841966666666664,753.8205771643669
35.84948333333333,753.8243412797985
36.09961666666667,753.9493827160493
36.167883333333336,754.0441176470595
36.22315,754.0930232558138
36.223166666666664,754.0942472460217
36.22698333333334,754.0954712362301
36.23523333333333,754.0979192166459
36.23795,754.0991432068541
36.240833333333335,754.100367197063
36.25885,754.1015911872706
36.26645,754.1756097560979
36.32253333333333,754.041262135922
36.37303333333333,754.2333736396605
36.3769,754.2357920193465
36.3783,754.2394195888749
36.425466666666665,754.2406287787185
36.49176666666666,754.3628742514977
36.513,754.3870967741938
36.5166,754.3894862604534
36.52778333333333,754.3930704898447
36.5307,754.3942652329746
36.57041666666667,754.3954599761062
36.58493333333333,754.4038231780157
36.66276666666667,754.4391971664704
36.668083333333335,754.4403778040148
36.68213333333333,754.4563679245285
36.68346666666667,754.4575471698121
36.68443333333333,754.4587264150945
36.6849,754.4610849056609
36.72075,754.4622641509436
36.784666666666666,754.4683840749423
36.8235,754.525087514585
36.833983333333336,754.5850815850813
36.87311666666667,754.5890570430721
36.93358333333333,754.593713620489
36.97221666666667,754.5983701979044
36.97496666666667,754.5995343422583
36.98968333333333,754.6053550640274
36.994683333333334,754.6088474970902
37.08883333333333,754.6123399301513
37.11345,754.6204889406282
37.13576666666667,754.6216530849821
37.159216666666666,754.6263096623987
37.174033333333334,754.6298020954597
37.285383333333336,754.6309662398135
37.29875,754.632130384168
37.343016666666664,754.6344586728753
37.414366666666666,754.6472642607689
37.451766666666664,754.6519208381835
37.554233333333336,754.6623981373696
37.579116666666664,754.6693830034924
37.588233333333335,754.6740395809085
37.5928,754.675203725262
37.60126666666667,754.6763678696158
37.6372,754.6775320139708
37.71705,754.6810244470313
37.7384,754.6833527357389
37.745533333333334,754.6845168800936
37.75651666666667,754.6868451688017
37.79193333333333,754.6880093131555
37.867066666666666,754.6891734575083
37.87948333333333,754.6915017462171
37.88856666666667,754.693830034924
37.898516666666666,754.6949941792784
37.9347,754.8044237485456
38.007016666666665,755.2281722933642
38.0297,755.2293364377185
38.03881666666667,755.2328288707807
38.0402,755.2339930151334
38.042833333333334,755.2363213038415
38.04868333333334,755.2386495925491
38.081633333333336,755.2409778812571
38.16246666666667,755.2421420256119
38.17993333333333,755.2444703143185
38.188966666666666,755.2479627473807
38.1904,755.249126891735
38.23175,755.2502910360879
38.2394,755.2514551804426
38.314483333333335,755.2526193247967
38.33011666666667,755.2537834691497
38.3406,755.254947613504
38.343133333333334,755.2561117578581
38.349016666666664,755.257275902211
38.381933333333336,755.2584400465659
38.3896,755.2596041909202
38.46468333333333,755.2619324796267
38.48036666666667,755.2642607683352
38.49078333333333,755.2654249126896
38.493316666666665,755.2665890570429
38.4992,755.267753201397
38.5398,755.2689173457508
38.630583333333334,755.2700814901049
38.643483333333336,755.2712456344592
38.649366666666666,755.2724097788124
38.69,755.2735739231669
38.79376666666667,755.2747380675206
38.79955,755.2759022118746
38.84021666666667,755.2770663562281
38.94971666666667,755.2782305005816
38.9904,755.2793946449355
39.1406,755.2805587892907
42.184066666666666,756.0589543937713
42.24335,756.0667408231365
42.25315,756.068965517242
42.434133333333335,756.2203947368421
42.49348333333333,756.2802617230096
42.57235,756.2981501632198
42.5724,756.2992383025022
42.57606666666667,756.3003264417844
42.578266666666664,756.3014145810666
42.58705,756.3025027203488
42.591233333333335,756.3035908596304
42.5933,756.3046789989114
42.59353333333333,755.5032608695648
42.59675,756.3097826086951
42.60091666666667,756.3264642082434
42.656733333333335,756.3210810810808
42.65711666666667,755.6382289416855
42.66035,756.379719525351
42.721516666666666,756.4079655543593
42.84343333333333,756.2771338250792
42.849783333333335,756.2792413066392
42.852516666666666,756.2813487881983
42.872683333333335,756.2834562697578
42.87631666666667,756.2845100105378
42.88575,756.285563751317
42.888,756.2866174920974
42.90095,756.2876712328772
42.90323333333333,756.2887249736549
42.91045,756.2929399367765
42.95073333333333,756.3599999999998
43.01936666666667,756.362105263158
43.01945,756.3631578947367
43.02803333333333,756.3652631578941
43.077333333333335,756.3673684210523
43.1048,756.3736842105263
43.26075,756.3799999999991
43.26383333333333,756.3831578947372
43.40303333333333,756.3957894736857
43.40528333333334,756.3968421052646
43.4134,756.3978947368432
43.42048333333334,756.3989473684206
43.49431666666667,756.4115789473673
43.55985,756.4157894736845
43.5603,756.4168421052636
43.56293333333333,756.4178947368417
43.70921666666667,756.4378947368411
43.71405,756.4389473684203
43.72666666666667,756.4410526315792
43.7315,756.442105263157
43.84578333333334,756.4431578947364
43.873216666666664,756.4452631578959
43.92783333333333,756.4463157894738
44.023183333333336,756.4473684210527
44.08453333333333,756.448421052632
44.09218333333333,756.4515789473692
44.16295,756.4526315789466
44.164966666666665,756.4536842105258
44.20365,756.4557894736851
44.23865,756.458947368422
44.24125,756.4610526315796
44.24828333333333,756.4631578947372
44.353233333333336,756.4652631578953
44.3852,756.4663157894744
44.38816666666666,756.4673684210528
44.38843333333333,756.4684210526322
44.394866666666665,756.4705263157892
44.402683333333336,756.471578947369
44.40495,756.473684210527
44.502766666666666,756.4747368421055
44.5228,756.475789473684
44.528016666666666,756.4789473684212
44.54188333333333,756.4800000000001
44.54483333333334,756.4810526315786
44.545116666666665,756.482105263157
44.551566666666666,756.4842105263151
44.55936666666667,756.4852631578943
44.5616,756.4863157894739
44.614066666666666,756.4873684210522
44.68461666666666,756.4884210526315
44.69855,756.489473684211
44.7015,756.4905263157898
44.70178333333333,756.491578947369
44.716033333333336,756.4926315789471
44.71845,756.4957894736831
44.84128333333334,756.4968421052635
44.85816666666667,756.4978947368434
44.85845,756.4989473684215
44.87275,756.5010526315789
44.875,756.503157894736
45.01513333333333,756.5042105263158
45.171866666666666,756.5063157894738
48.352266666666665,757.6202020202016
48.353366666666666,757.6212121212118
48.3536,757.6222222222223
48.65788333333333,757.7475149105359
48.692433333333334,757.8039603960397
48.69835,757.8049504950493
48.70466666666667,757.8059405940606
48.707683333333335,757.8069306930714
48.71008333333333,757.8079207920796
48.7611,757.8089108910895
48.76526666666667,757.8219584569724
48.76943333333333,757.8134254689045
48.77045,757.8343195266272
48.77048333333333,757.8353057199208
48.824733333333334,757.8651574803148
48.828583333333334,757.897838899803
48.84643333333333,757.9137254901955
48.89618333333333,757.9156862745098
48.9059,757.9166666666665
49.01755,757.9196078431369
49.01965,757.9205882352946
49.020583333333335,757.922549019609
49.05153333333333,757.9245098039212
49.05155,757.9254901960786
49.05675,757.9264705882363
49.05786666666667,757.9284313725494
49.078716666666665,757.9323529411769
49.18735,757.9411764705889
49.210883333333335,757.9421568627444
49.213883333333335,757.9431372549017
49.21633333333333,757.944117647059
49.35465,757.9509803921574
49.35478333333333,757.952941176471
49.358916666666666,757.9549019607845
49.50503333333333,757.9686274509805
49.508516666666665,757.9725490196078
49.50918333333333,757.9735294117645
49.51995,757.9745098039214
49.64918333333333,757.9754901960788
49.65011666666667,757.9764705882346
49.65336666666666,757.9774509803916
49.65545,757.979411764705
49.7997,757.98137254902
49.802366666666664,757.9823529411764
49.833333333333336,757.9833333333336
49.852716666666666,757.9852941176467
49.8697,757.9862745098038
49.99688333333334,757.9882352941174
50.01963333333333,757.989215686274
50.025933333333334,757.9911764705878
50.1607,757.9931372549023
50.163783333333335,757.9941176470584
50.182516666666665,757.9960784313732
50.30453333333333,757.9970588235298
50.307883333333336,757.9980392156859
50.30795,757.9999999999992
50.30883333333333,758.0009803921577
50.31211666666667,758.0019607843142
50.34791666666667,758.0029411764716
50.44866666666667,758.0039215686277
50.452083333333334,758.0058823529413
50.45216666666666,758.0068627450983
50.453,758.007843137256
50.45628333333333,758.0088235294129
50.592816666666664,758.0098039215677
50.59631666666667,758.0117647058817
50.597183333333334,758.0137254901954
50.60045,758.0147058823524
50.73696666666667,758.0156862745094
50.74138333333333,758.0176470588224
54.34505,758.7471698113206
54.3538,758.7500000000005
54.42251666666667,758.760377358491
54.604016666666666,758.8527493010236
54.672666666666665,758.9008341056547
54.677533333333336,758.8962962962963
54.68115,758.8972222222226
54.68415,758.8981481481491
54.68651666666667,758.8990740740751
54.761833333333335,758.9000000000001
54.82431666666667,758.9014732965016
54.82585,758.902394106813
54.839333333333336,758.932966023875
54.8868,758.9385321100928
54.88836666666667,758.9394495412841
55.02101666666667,758.9431192660551
55.025616666666664,758.9467889908262
55.0314,758.9495412844035
55.0358,758.9504587155958
55.080333333333336,758.9541284403667
55.175783333333335,758.9568807339447
55.17673333333333,758.9577981651387
55.18163333333333,758.961467889909
55.18418333333333,758.9642201834858
55.19136666666667,758.9688073394498
55.193733333333334,758.9697247706417
55.3347,758.9779816513758
55.336283333333334,758.9788990825687
55.47396666666667,758.9853211009176
55.475683333333336,758.9862385321087
55.48381666666667,758.9880733944972
55.48578333333333,758.9889908256895
55.49471666666667,758.9926605504586
55.6252,758.9972477064227
55.6281,758.9981651376146
55.632016666666665,759.0000000000005
55.634483333333336,759.0009174311929
55.7767,759.0018348623852
55.78661666666667,759.0027522935779
55.78705,759.0036697247699
55.79555,759.0045871559631
55.93481666666667,759.0064220183492
55.995383333333336,759.0082568807347
56.0037,759.0091743119268
56.13466666666667,759.0110091743132
56.13668333333333,759.011926605505
56.139466666666664,759.01376146789
56.15506666666667,759.0146788990826
56.2841,759.0155963302749
56.288133333333334,759.0174311926621
56.2908,759.018348623853
56.29528333333333,759.0211009174318
56.295316666666665,759.0220183486243
56.297983333333335,759.0229357798164
56.298366666666666,759.0238532110092
56.30645,759.024770642202
56.306866666666664,759.0256880733946
56.4336,759.0275229357792
56.442233333333334,759.029357798165
56.44611666666667,759.0311926605505
56.44671666666667,759.0321100917434
56.4494,759.0330275229356
56.44975,759.0339449541278
56.457816666666666,759.0348623853209
56.45823333333333,759.035779816514
56.59355,759.0366972477071
56.59811666666667,759.0376146788985
56.60085,759.0385321100911
56.60111666666667,759.0394495412843
56.6096,759.0403669724768

==> Figures/data_for_plots/messages-per-request/rw-n100-time-average.csv <==
time,value
0,31.503693754197474
0.002616666666666667,31.503693754197474
0.0038833333333333333,31.503693754197474
0.0083,31.503693754197474
0.00925,31.503693754197474
0.021033333333333334,31.503693754197474
0.0617,31.503693754197474
0.06175,31.503693754197474
0.06458333333333334,31.503693754197474
0.06731666666666666,31.503693754197474
0.16303333333333334,31.503693754197474
0.1671,31.503693754197474
0.17051666666666668,31.503693754197474
0.17343333333333333,31.503693754197474
0.17675,31.503693754197474
0.22595,31.503693754197474
0.22616666666666665,31.503693754197474
0.23276666666666668,31.503693754197474
0.32943333333333336,31.503693754197474
0.3341,31.503693754197474
0.3362,31.503693754197474
0.3577166666666667,31.503693754197474
0.3723,31.503693754197474
0.39543333333333336,31.503693754197474
0.40153333333333335,31.503693754197474
0.5026833333333334,31.503693754197474
0.5103666666666666,31.503693754197474
0.51525,31.503693754197474
0.5371666666666667,31.503693754197474
0.5489333333333334,31.503693754197474
0.6645333333333333,31.503693754197474
0.6674333333333333,31.503693754197474
0.6701333333333334,31.503693754197474
0.6711166666666667,31.503693754197474
0.6749833333333334,31.503693754197474
0.67935,31.503693754197474
0.7163166666666667,31.503693754197474
0.7245333333333334,31.503693754197474
0.7265166666666667,31.503693754197474
0.7268833333333333,31.503693754197474
0.7299833333333333,31.503693754197474
0.7342166666666666,31.503693754197474
0.8300666666666666,31.503693754197474
0.8305166666666667,31.503693754197474
0.8343333333333334,31.503693754197474
0.8373333333333334,31.503693754197474
0.8424666666666667,31.503693754197474
0.8468333333333333,31.503693754197474
0.8874,31.503693754197474
0.8884666666666666,31.503693754197474
0.8928,31.503693754197474
0.8945666666666666,31.503693754197474
0.8947,31.503693754197474
0.8955666666666666,31.503693754197474
0.9001166666666667,31.503693754197474
0.9978666666666667,31.503693754197474
0.9983,31.503693754197474
1.0031166666666667,31.503693754197474
1.00515,31.503693754197474
1.0109166666666667,31.503693754197474
1.0126333333333333,31.503693754197474
1.0440666666666667,31.503693754197474
1.05705,31.503693754197474
1.06045,31.503693754197474
1.0610333333333333,31.503693754197474
1.0625666666666667,31.503693754197474
1.0679166666666666,31.503693754197474
1.1638333333333333,31.503693754197474
1.1647166666666666,31.503693754197474
1.1682166666666667,31.503693754197474
1.1707833333333333,31.503693754197474
1.1708833333333333,31.503693754197474
1.1768,31.503693754197474
1.17945,31.503693754197474
1.2106,31.503693754197474
1.21725,31.503693754197474
1.2287833333333333,31.503693754197474
1.22995,31.503693754197474
1.23055,31.503693754197474
1.2345666666666666,31.503693754197474
1.23495,31.503693754197474
1.2360833333333334,31.503693754197474
1.2368333333333332,31.503693754197474
1.2408166666666667,31.503693754197474
1.2742,31.503693754197474
1.2780166666666666,31.503693754197474
1.2805666666666666,31.503693754197474
1.30005,31.503693754197474
1.3102333333333334,31.503693754197474
1.3137166666666666,31.503693754197474
1.33045,31.503693754197474
1.3307,31.503693754197474
1.3353166666666667,31.503693754197474
1.3368833333333334,31.503693754197474
1.3459666666666668,31.503693754197474
1.3467,31.503693754197474
1.36695,31.503693754197474
1.3741333333333334,31.503693754197474
1.3741833333333333,31.503693754197474
1.37495,31.503693754197474
1.3764333333333334,31.503693754197474
1.37745,31.503693754197474
1.3795333333333333,31.503693754197474
1.3801666666666668,31.503693754197474
1.3806166666666666,31.503693754197474
1.38315,31.503693754197474
1.3847833333333333,31.503693754197474
1.38695,31.503693754197474
1.38845,31.503693754197474
1.3900333333333332,31.503693754197474
1.3932666666666667,31.503693754197474
1.3937333333333333,31.503693754197474
1.3953666666666666,31.503693754197474
1.3987666666666667,31.503693754197474
1.3996833333333334,31.503693754197474
1.4001666666666666,31.503693754197474
1.40125,31.503693754197474
1.4016833333333334,31.503693754197474
1.4075166666666667,31.503693754197474
1.4243166666666667,31.503693754197474
1.4405333333333334,31.503693754197474
1.4536833333333334,31.503693754197474
1.4588,31.503693754197474
1.4732333333333334,31.503693754197474
1.5950666666666666,31.503693754197474
1.60335,31.503693754197474
1.6054666666666666,31.503693754197474
1.62035,31.503693754197474
1.6224833333333333,31.503693754197474
1.6227666666666667,31.503693754197474
1.6257666666666666,31.503693754197474
1.62995,31.503693754197474
1.6365666666666667,31.503693754197474
1.6498166666666667,31.503693754197474
1.70085,31.503693754197474
1.7572833333333333,31.503693754197474
1.7665333333333333,31.503693754197474
1.7731333333333332,31.503693754197474
1.7738333333333334,31.503693754197474
1.7994833333333333,31.503693754197474
1.80355,31.503693754197474
1.80785,31.503693754197474
1.8473333333333333,31.503693754197474
1.8560666666666668,31.503693754197474
1.8571833333333334,31.503693754197474
1.8925166666666666,31.503693754197474
1.9043333333333334,31.503693754197474
1.9048,31.503693754197474
1.9371166666666666,31.503693754197474
2.0205166666666665,31.503693754197474
2.0279833333333332,31.503693754197474
2.0358833333333335,31.503693754197474
2.03645,31.503693754197474
2.1041833333333333,31.503693754197474
2.1796,31.503693754197474
2.2025166666666665,31.503693754197474
2.204083333333333,31.503693754197474
2.2356833333333332,31.503693754197474
2.3028666666666666,31.503693754197474
2.3033,31.503693754197474
2.3125333333333336,31.503693754197474
2.31565,31.503693754197474
2.3175333333333334,31.503693754197474
2.33345,31.503693754197474
2.339366666666667,31.503693754197474
2.3596833333333334,31.503693754197474
2.4372,31.503693754197474
2.4426833333333335,31.503693754197474
2.4732333333333334,31.503693754197474
2.47415,31.503693754197474
2.47475,31.503693754197474
2.48075,31.503693754197474
2.48265,31.503693754197474
2.48985,31.503693754197474
2.4901666666666666,31.503693754197474
2.5539833333333335,31.503693754197474
2.6113833333333334,31.503693754197474
2.6188333333333333,31.503693754197474
2.6265,31.503693754197474
2.62785,31.503693754197474
2.63455,31.503693754197474
2.7603166666666668,31.503693754197474
2.7622166666666668,31.503693754197474
2.767533333333333,31.503693754197474
2.7760833333333332,31.503693754197474
2.7996166666666666,31.503693754197474
2.8215,31.503693754197474
2.9053,31.503693754197474
2.906416666666667,31.503693754197474
2.9126166666666666,31.503693754197474
2.9143666666666665,31.503693754197474
2.91465,31.503693754197474
2.9185833333333333,31.503693754197474
3.0502333333333334,31.503693754197474
3.0521166666666666,31.503693754197474
3.058,31.503693754197474
3.0635333333333334,31.503693754197474
3.0651166666666665,31.503693754197474
3.1968,31.503693754197474
3.2018333333333335,31.503693754197474
3.207516666666667,31.503693754197474
3.2080333333333333,31.503693754197474
3.2085166666666667,31.503693754197474
3.2670166666666667,31.503693754197474
3.351383333333333,31.503693754197474
3.3531333333333335,31.503693754197474
3.4297166666666667,31.503693754197474
4.1399333333333335,31.503693754197474
4.351116666666667,31.503693754197474
4.408633333333333,31.503693754197474
4.410866666666666,31.503693754197474
4.5683,31.503693754197474
5.996783333333333,31.503693754197474
5.9976,31.503693754197474
6.001783333333333,31.503693754197474
6.0034833333333335,31.503693754197474
6.009616666666667,31.503693754197474
6.013183333333333,31.503693754197474
6.060533333333334,31.503693754197474
6.060716666666667,31.503693754197474
6.06275,31.503693754197474
6.0674,31.503693754197474
6.163666666666667,31.503693754197474
6.16435,31.503693754197474
6.168,31.503693754197474
6.1702,31.503693754197474
6.175933333333333,31.503693754197474
6.1796,31.503693754197474
6.226916666666667,31.503693754197474
6.228366666666667,31.503693754197474
6.229966666666667,31.503693754197474
6.233416666666667,31.503693754197474
6.33035,31.503693754197474
6.330983333333333,31.503693754197474
6.334866666666667,31.503693754197474
6.33725,31.503693754197474
6.342783333333333,31.503693754197474
6.346633333333333,31.503693754197474
6.38885,31.503693754197474
6.39365,31.503693754197474
6.394083333333334,31.503693754197474
6.396316666666666,31.503693754197474
6.400316666666667,31.503693754197474
6.497866666666667,31.503693754197474
6.49925,31.503693754197474
6.502133333333333,31.503693754197474
6.5038833333333335,31.503693754197474
6.510383333333333,31.503693754197474
6.51345,31.503693754197474
6.535616666666667,31.503693754197474
6.550283333333334,31.503693754197474
6.554233333333333,31.503693754197474
6.555266666666666,31.503693754197474
6.56055,31.503693754197474
6.56135,31.503693754197474
6.56285,31.503693754197474
6.562966666666667,31.503693754197474
6.567216666666667,31.503693754197474
6.663766666666667,31.503693754197474
6.664583333333334,31.503693754197474
6.668416666666666,31.503693754197474
6.670466666666667,31.503693754197474
6.6761,31.503693754197474
6.680233333333334,31.503693754197474
6.70345,31.503693754197474
6.7046166666666664,31.503693754197474
6.7176,31.503693754197474
6.721066666666666,31.503693754197474
6.725266666666666,31.503693754197474
6.725533333333333,31.503693754197474
6.729283333333333,31.503693754197474
6.731883333333333,31.503693754197474
6.73275,31.503693754197474
6.733233333333334,31.503693754197474
6.73665,31.503693754197474
6.741116666666667,31.503693754197474
6.835,31.503693754197474
6.835683333333333,31.503693754197474
6.83675,31.503693754197474
6.842466666666667,31.503693754197474
6.84955,31.503693754197474
6.8539,31.503693754197474
6.86415,31.503693754197474
6.869766666666667,31.503693754197474
6.8737,31.503693754197474
6.8750333333333336,31.503693754197474
6.87505,31.503693754197474
6.8754333333333335,31.503693754197474
6.879583333333334,31.503693754197474
6.879816666666667,31.503693754197474
6.8803,31.503693754197474
6.883016666666666,31.503693754197474
6.886733333333333,31.503693754197474
6.8894,31.503693754197474
6.889483333333334,31.503693754197474
6.8931,31.503693754197474
6.89375,31.503693754197474
6.895083333333333,31.503693754197474
6.8997166666666665,31.503693754197474
6.900083333333333,31.503693754197474
6.901116666666667,31.503693754197474
6.902383333333334,31.503693754197474
6.9049,31.503693754197474
6.997233333333333,31.503693754197474
7.001616666666667,31.503693754197474
7.0033666666666665,31.503693754197474
7.0088333333333335,31.503693754197474
7.013,31.503693754197474
7.01585,31.503693754197474
7.035966666666667,31.503693754197474
7.039816666666667,31.503693754197474
7.0407,31.503693754197474
7.04135,31.503693754197474
7.042,31.503693754197474
7.044883333333333,31.503693754197474
7.0460666666666665,31.503693754197474
7.046133333333334,31.503693754197474
7.0492333333333335,31.503693754197474
7.050133333333333,31.503693754197474
7.0513,31.503693754197474
7.0543,31.503693754197474
7.055833333333333,31.503693754197474
7.058866666666667,31.503693754197474
7.059533333333333,31.503693754197474
7.061183333333333,31.503693754197474
7.061683333333334,31.503693754197474
7.064033333333334,31.503693754197474
7.064666666666667,31.503693754197474
7.06605,31.503693754197474
7.06705,31.503693754197474
7.0682833333333335,31.503693754197474
7.071133333333333,31.503693754197474
7.16595,31.503693754197474
7.170916666666667,31.503693754197474
7.17415,31.503693754197474
7.175566666666667,31.503693754197474
7.182933333333334,31.503693754197474
7.18655,31.503693754197474
7.195733333333333,31.503693754197474
7.1977,31.503693754197474
7.206,31.503693754197474
7.206566666666666,31.503693754197474
7.20765,31.503693754197474
7.207766666666667,31.503693754197474
7.208366666666667,31.503693754197474
7.212433333333333,31.503693754197474
7.212716666666667,31.503693754197474
7.213266666666667,31.503693754197474
7.2149833333333335,31.503693754197474
7.21585,31.503693754197474
7.2188,31.503693754197474
7.222433333333333,31.503693754197474
7.2226333333333335,31.503693754197474
7.224383333333333,31.503693754197474
7.2249,31.503693754197474
7.22835,31.503693754197474
7.2325,31.503693754197474
7.232516666666666,31.503693754197474
7.23285,31.503693754197474
7.23505,31.503693754197474
7.23575,31.503693754197474
7.240383333333333,31.503693754197474
7.3364666666666665,31.503693754197474
7.337383333333333,31.503693754197474
7.3375,31.503693754197474
7.34245,31.503693754197474
7.349633333333333,31.503693754197474
7.3498833333333335,31.503693754197474
7.363033333333333,31.503693754197474
7.3655333333333335,31.503693754197474
7.37125,31.503693754197474
7.372216666666667,31.503693754197474
7.372566666666667,31.503693754197474
7.374316666666667,31.503693754197474
7.375283333333333,31.503693754197474
7.378733333333333,31.503693754197474
7.3797,31.503693754197474
7.380316666666666,31.503693754197474
7.381,31.503693754197474
7.381233333333333,31.503693754197474
7.38655,31.503693754197474
7.388416666666667,31.503693754197474
7.389183333333333,31.503693754197474
7.391116666666667,31.503693754197474
7.391966666666667,31.503693754197474
7.3945,31.503693754197474
7.398933333333333,31.503693754197474
7.399216666666667,31.503693754197474
7.399483333333333,31.503693754197474
7.399883333333333,31.503693754197474
7.401366666666667,31.503693754197474
7.404183333333333,31.503693754197474
7.477816666666667,31.503693754197474
7.57945,31.503693754197474
7.679833333333334,31.503693754197474
7.688733333333333,31.503693754197474
7.6965,31.503693754197474
7.786,31.503693754197474
7.849233333333333,31.503693754197474
7.85375,31.503693754197474
7.99795,31.503693754197474
8.004616666666667,31.503693754197474
8.117916666666666,31.503693754197474
8.124183333333333,31.503693754197474
8.1243,31.503693754197474
8.18725,31.503693754197474
8.1875,31.503693754197474
8.197016666666666,31.503693754197474
8.19935,31.503693754197474
8.294783333333333,31.503693754197474
8.2979,31.503693754197474
8.298983333333334,31.503693754197474
8.303866666666666,31.503693754197474
8.32955,31.503693754197474
8.332016666666666,31.503693754197474
8.447183333333333,31.503693754197474
8.551583333333333,31.503693754197474
8.60785,31.503693754197474
8.775233333333333,31.503693754197474
8.778616666666666,31.503693754197474
8.779433333333333,31.503693754197474
8.95485,31.503693754197474
9.065366666666666,31.503693754197474
9.074483333333333,31.503693754197474
9.083533333333333,31.503693754197474
9.0889,31.503693754197474
9.090066666666667,31.503693754197474
9.100433333333333,31.503693754197474
9.141016666666667,31.503693754197474
9.2317,31.503693754197474
9.255283333333333,31.503693754197474
9.316133333333333,31.503693754197474
9.351016666666666,31.503693754197474
9.39865,31.503693754197474
9.409466666666667,31.503693754197474
10.783783333333334,31.503693754197474
11.831216666666666,31.503693754197474
11.83505,31.503693754197474
11.8376,31.503693754197474
11.843516666666666,31.503693754197474
11.8473,31.503693754197474
11.8948,31.503693754197474
11.896916666666666,31.503693754197474
11.90075,31.503693754197474
11.99795,31.503693754197474
11.998666666666667,31.503693754197474
12.001783333333334,31.503693754197474
12.00545,31.503693754197474
12.010083333333334,31.503693754197474
12.0146,31.503693754197474
12.061516666666666,31.503693754197474
12.063583333333334,31.503693754197474
12.067483333333334,31.503693754197474
12.165066666666666,31.503693754197474
12.169116666666667,31.503693754197474
12.17715,31.503693754197474
12.202383333333334,31.503693754197474
12.20295,31.503693754197474
12.217783333333333,31.503693754197474
12.22755,31.503693754197474
12.228233333333334,31.503693754197474
12.2308,31.503693754197474
12.331083333333334,31.503693754197474
12.3327,31.503693754197474
12.343566666666666,31.503693754197474
12.369683333333333,31.503693754197474
12.38975,31.503693754197474
12.39495,31.503693754197474
12.395916666666666,31.503693754197474
12.4984,31.503693754197474
12.536583333333333,31.503693754197474
12.550416666666667,31.503693754197474
12.559816666666666,31.503693754197474
12.561083333333332,31.503693754197474
12.563733333333333,31.503693754197474
12.581033333333334,31.503693754197474
12.6685,31.503693754197474
12.675333333333333,31.503693754197474
12.681766666666666,31.503693754197474
12.682433333333334,31.503693754197474
12.689116666666667,31.503693754197474
12.727783333333333,31.503693754197474
12.729233333333333,31.503693754197474
12.730566666666666,31.503693754197474
12.734466666666666,31.503693754197474
12.747133333333334,31.503693754197474
12.831283333333333,31.503693754197474
12.835616666666667,31.503693754197474
12.844283333333333,31.503693754197474
12.847833333333334,31.503693754197474
12.8793,31.503693754197474
12.894833333333333,31.503693754197474
12.895133333333334,31.503693754197474
12.89765,31.503693754197474
12.897783333333333,31.503693754197474
12.901116666666667,31.503693754197474
12.910283333333334,31.503693754197474
12.937916666666666,31.503693754197474
12.999083333333333,31.503693754197474
13.002616666666666,31.503693754197474
13.004633333333333,31.503693754197474
13.010333333333334,31.503693754197474
13.015,31.503693754197474
13.025883333333333,31.503693754197474
13.06175,31.503693754197474
13.062966666666666,31.503693754197474
13.06455,31.503693754197474
13.067833333333333,31.503693754197474
13.14145,31.503693754197474
13.161333333333333,31.503693754197474
13.167283333333334,31.503693754197474
13.167766666666667,31.503693754197474
13.1719,31.503693754197474
13.175116666666666,31.503693754197474
13.18285,31.503693754197474
13.213,31.503693754197474
13.218216666666667,31.503693754197474
13.22245,31.503693754197474
13.225183333333334,31.503693754197474
13.226683333333334,31.503693754197474
13.22775,31.503693754197474
13.230083333333333,31.503693754197474
13.23165,31.503693754197474
13.23195,31.503693754197474
13.232883333333334,31.503693754197474
13.233983333333333,31.503693754197474
13.2349,31.503693754197474
13.238816666666667,31.503693754197474
13.23885,31.503693754197474
13.24425,31.503693754197474
13.2473,31.503693754197474
13.24795,31.503693754197474
13.249516666666667,31.503693754197474
13.324933333333334,31.503693754197474
13.33275,31.503693754197474
13.333033333333333,31.503693754197474
13.333983333333334,31.503693754197474
13.336883333333333,31.503693754197474
13.34115,31.503693754197474
13.34645,31.503693754197474
13.3478,31.503693754197474
13.35485,31.503693754197474
13.363033333333334,31.503693754197474
13.372333333333334,31.503693754197474
13.372916666666667,31.503693754197474
13.373583333333332,31.503693754197474
13.3745,31.503693754197474
13.377883333333333,31.503693754197474
13.378316666666667,31.503693754197474
13.379683333333332,31.503693754197474
13.3799,31.503693754197474
13.381033333333333,31.503693754197474
13.38325,31.503693754197474
13.385866666666667,31.503693754197474
13.388933333333334,31.503693754197474
13.389333333333333,31.503693754197474
13.392216666666666,31.503693754197474
13.393266666666667,31.503693754197474
13.393666666666666,31.503693754197474
13.396883333333333,31.503693754197474
13.39795,31.503693754197474
13.398866666666667,31.503693754197474
13.399266666666668,31.503693754197474
13.399416666666667,31.503693754197474
13.401333333333334,31.503693754197474
13.40165,31.503693754197474
13.403716666666666,31.503693754197474
13.422833333333333,31.503693754197474
13.462033333333334,31.503693754197474
13.47595,31.503693754197474
13.484933333333334,31.503693754197474
13.530016666666667,31.503693754197474
13.538316666666667,31.503693754197474
13.547616666666666,31.503693754197474
13.5707,31.503693754197474
13.631866666666667,31.503693754197474
13.633166666666666,31.503693754197474
13.6481,31.503693754197474
13.678083333333333,31.503693754197474
13.7189,31.503693754197474
13.775566666666666,31.503693754197474
13.781383333333334,31.503693754197474
13.796083333333334,31.503693754197474
13.847333333333333,31.503693754197474
13.921133333333334,31.503693754197474
13.9236,31.503693754197474
13.944333333333333,31.503693754197474
13.970033333333333,31.503693754197474
13.985416666666667,31.503693754197474
13.99395,31.503693754197474
14.01565,31.503693754197474
14.0696,31.503693754197474
14.075116666666666,31.503693754197474
14.092583333333334,31.503693754197474
14.154416666666666,31.503693754197474
14.163583333333333,31.503693754197474
14.223366666666667,31.503693754197474
14.236633333333334,31.503693754197474
14.266683333333333,31.503693754197474
14.281716666666666,31.503693754197474
14.3116,31.503693754197474
14.3657,31.503693754197474
14.37155,31.503693754197474
14.3793,31.503693754197474
14.388983333333334,31.503693754197474
14.4378,31.503693754197474
14.5313,31.503693754197474
14.537383333333333,31.503693754197474
14.56135,31.503693754197474
14.576866666666668,31.503693754197474
14.585866666666666,31.503693754197474
14.597466666666667,31.503693754197474
14.60625,31.503693754197474
14.627866666666666,31.503693754197474
14.660433333333334,31.503693754197474
14.668866666666666,31.503693754197474
14.680016666666667,31.503693754197474
14.6857,31.503693754197474
14.734233333333334,31.503693754197474
14.745883333333333,31.503693754197474
14.8088,31.503693754197474
14.8167,31.503693754197474
14.823083333333333,31.503693754197474
14.827783333333333,31.503693754197474
14.833283333333334,31.503693754197474
14.858616666666666,31.503693754197474
14.8739,31.503693754197474
14.903466666666667,31.503693754197474
15.040166666666666,31.503693754197474
15.052066666666667,31.503693754197474
15.1058,31.503693754197474
15.122816666666667,31.503693754197474
15.124833333333333,31.503693754197474
15.1647,31.503693754197474
15.179583333333333,31.503693754197474
15.187616666666667,31.503693754197474
15.199916666666667,31.503693754197474
15.270516666666667,31.503693754197474
15.273266666666666,31.503693754197474
15.27745,31.503693754197474
15.33645,31.503693754197474
15.347933333333334,31.503693754197474
15.41885,31.503693754197474
15.579033333333333,31.503693754197474
17.8324,31.503693754197474
17.83565,31.503693754197474
17.8951,31.503693754197474
17.989633333333334,31.503693754197474
17.996566666666666,31.503693754197474
17.998633333333334,31.503693754197474
17.99975,31.503693754197474
18.003666666666668,31.503693754197474
18.00583333333333,31.503693754197474
18.010933333333334,31.503693754197474
18.06215,31.503693754197474
18.0643,31.503693754197474
18.165133333333333,31.503693754197474
18.169033333333335,31.503693754197474
18.17205,31.503693754197474
18.1741,31.503693754197474
18.177666666666667,31.503693754197474
18.228283333333334,31.503693754197474
18.279533333333333,31.503693754197474
18.30056666666667,31.503693754197474
18.324783333333333,31.503693754197474
18.331883333333334,31.503693754197474
18.336066666666667,31.503693754197474
18.339166666666667,31.503693754197474
18.39505,31.503693754197474
18.395583333333335,31.503693754197474
18.397733333333335,31.503693754197474
18.401883333333334,31.503693754197474
18.44485,31.503693754197474
18.449633333333335,31.503693754197474
18.475633333333334,31.503693754197474
18.496433333333332,31.503693754197474
18.4987,31.503693754197474
18.5037,31.503693754197474
18.505316666666666,31.503693754197474
18.515016666666668,31.503693754197474
18.5623,31.503693754197474
18.56445,31.503693754197474
18.5917,31.503693754197474
18.593816666666665,31.503693754197474
18.624783333333333,31.503693754197474
18.629533333333335,31.503693754197474
18.66935,31.503693754197474
18.671783333333334,31.503693754197474
18.677483333333335,31.503693754197474
18.7289,31.503693754197474
18.729033333333334,31.503693754197474
18.731833333333334,31.503693754197474
18.735166666666668,31.503693754197474
18.832566666666665,31.503693754197474
18.832716666666666,31.503693754197474
18.84026666666667,31.503693754197474
18.89195,31.503693754197474
18.897383333333334,31.503693754197474
18.92265,31.503693754197474
18.9246,31.503693754197474
19.015366666666665,31.503693754197474
19.0279,31.503693754197474
19.0488,31.503693754197474
19.05055,31.503693754197474
19.06205,31.503693754197474
19.062883333333332,31.503693754197474
19.064716666666666,31.503693754197474
19.070066666666666,31.503693754197474
19.1656,31.503693754197474
19.196066666666667,31.503693754197474
19.200083333333332,31.503693754197474
19.203633333333332,31.503693754197474
19.211333333333332,31.503693754197474
19.2234,31.503693754197474
19.228683333333333,31.503693754197474
19.2292,31.503693754197474
19.23125,31.503693754197474
19.2322,31.503693754197474
19.3126,31.503693754197474
19.34475,31.503693754197474
19.384516666666666,31.503693754197474
19.389916666666668,31.503693754197474
19.390316666666667,31.503693754197474
19.394816666666667,31.503693754197474
19.395316666666666,31.503693754197474
19.395933333333332,31.503693754197474
19.396183333333333,31.503693754197474
19.4522,31.503693754197474
19.4558,31.503693754197474
19.491033333333334,31.503693754197474
19.536783333333332,31.503693754197474
19.565416666666668,31.503693754197474
19.637166666666666,31.503693754197474
19.638816666666667,31.503693754197474
19.684266666666666,31.503693754197474
19.689916666666665,31.503693754197474
19.715816666666665,31.503693754197474
19.746483333333334,31.503693754197474
19.748516666666667,31.503693754197474
19.7812,31.503693754197474
19.84615,31.503693754197474
19.84795,31.503693754197474
19.879483333333333,31.503693754197474
19.903766666666666,31.503693754197474
19.9237,31.503693754197474
19.93551666666667,31.503693754197474
19.98678333333333,31.503693754197474
19.99345,31.503693754197474
19.996433333333332,31.503693754197474
20.005166666666668,31.503693754197474
20.026133333333334,31.503693754197474
20.027916666666666,31.503693754197474
20.037516666666665,31.503693754197474
20.075316666666666,31.503693754197474
20.082016666666668,31.503693754197474
20.13425,31.503693754197474
20.176016666666666,31.503693754197474
20.181383333333333,31.503693754197474
20.184483333333333,31.503693754197474
20.21385,31.503693754197474
20.229533333333332,31.503693754197474
20.23575,31.503693754197474
20.244733333333333,31.503693754197474
20.27125,31.503693754197474
20.28185,31.503693754197474
20.284466666666667,31.503693754197474
20.286333333333335,31.503693754197474
20.31675,31.503693754197474
20.324933333333334,31.503693754197474
20.35715,31.503693754197474
20.3954,31.503693754197474
20.406916666666667,31.503693754197474
20.428983333333335,31.503693754197474
20.431566666666665,31.503693754197474
20.468333333333334,31.503693754197474
20.469216666666668,31.503693754197474
20.520333333333333,31.503693754197474
20.57915,31.503693754197474
20.616766666666667,31.503693754197474
20.65745,31.503693754197474
20.66745,31.503693754197474
20.69895,31.503693754197474
20.8314,31.503693754197474
20.846733333333333,31.503693754197474
20.866466666666668,31.503693754197474
20.90735,31.503693754197474
20.919983333333334,31.503693754197474
20.932566666666666,31.503693754197474
20.99395,31.503693754197474
21.0137,31.503693754197474
21.093383333333332,31.503693754197474
21.1818,31.503693754197474
21.932233333333333,31.503693754197474
23.665733333333332,31.503693754197474
23.669833333333333,31.503693754197474
23.682283333333334,31.503693754197474
23.729566666666667,31.503693754197474
23.73155,31.503693754197474
23.735583333333334,31.503693754197474
23.83325,31.503693754197474
23.84535,31.503693754197474
23.89575,31.503693754197474
23.896416666666667,31.503693754197474
23.89825,31.503693754197474
23.902433333333335,31.503693754197474
23.999166666666667,31.503693754197474
24.005716666666668,31.503693754197474
24.011483333333334,31.503693754197474
24.01575,31.503693754197474
24.02035,31.503693754197474
24.02095,31.503693754197474
24.062483333333333,31.503693754197474
24.062966666666668,31.503693754197474
24.069916666666668,31.503693754197474
24.15985,31.503693754197474
24.165916666666668,31.503693754197474
24.1667,31.503693754197474
24.16795,31.503693754197474
24.172383333333332,31.503693754197474
24.182466666666667,31.503693754197474
24.218216666666667,31.503693754197474
24.229166666666668,31.503693754197474
24.30795,31.503693754197474
24.318016666666665,31.503693754197474
24.332616666666667,31.503693754197474
24.3347,31.503693754197474
24.338916666666666,31.503693754197474
24.3795,31.503693754197474
24.399383333333333,31.503693754197474
24.40265,31.503693754197474
24.500833333333333,31.503693754197474
24.506066666666666,31.503693754197474
24.545816666666667,31.503693754197474
24.551283333333334,31.503693754197474
24.561566666666668,31.503693754197474
24.563083333333335,31.503693754197474
24.5635,31.503693754197474
24.566033333333333,31.503693754197474
24.5692,31.503693754197474
24.666,31.503693754197474
24.66785,31.503693754197474
24.669566666666668,31.503693754197474
24.673116666666665,31.503693754197474
24.6785,31.503693754197474
24.683116666666667,31.503693754197474
24.701266666666665,31.503693754197474
24.703083333333332,31.503693754197474
24.705516666666668,31.503693754197474
24.712733333333333,31.503693754197474
24.718366666666668,31.503693754197474
24.722,31.503693754197474
24.723983333333333,31.503693754197474
24.72865,31.503693754197474
24.72945,31.503693754197474
24.730116666666667,31.503693754197474
24.73068333333333,31.503693754197474
24.732516666666665,31.503693754197474
24.73581666666667,31.503693754197474
24.737666666666666,31.503693754197474
24.832966666666668,31.503693754197474
24.834,31.503693754197474
24.83755,31.503693754197474
24.839366666666667,31.503693754197474
24.845,31.503693754197474
24.85,31.503693754197474
24.86938333333333,31.503693754197474
24.8697,31.503693754197474
24.8718,31.503693754197474
24.879333333333335,31.503693754197474
24.885533333333335,31.503693754197474
24.885683333333333,31.503693754197474
24.8882,31.503693754197474
24.890916666666666,31.503693754197474
24.89591666666667,31.503693754197474
24.89615,31.503693754197474
24.896533333333334,31.503693754197474
24.89678333333333,31.503693754197474
24.899616666666667,31.503693754197474
24.900016666666666,31.503693754197474
24.90325,31.503693754197474
25.000166666666665,31.503693754197474
25.001066666666667,31.503693754197474
25.003466666666668,31.503693754197474
25.005716666666668,31.503693754197474
25.012083333333333,31.503693754197474
25.0169,31.503693754197474
25.031783333333333,31.503693754197474
25.0347,31.503693754197474
25.036666666666665,31.503693754197474
25.03765,31.503693754197474
25.041683333333335,31.503693754197474
25.0424,31.503693754197474
25.046533333333333,31.503693754197474
25.0497,31.503693754197474
25.05145,31.503693754197474
25.051566666666666,31.503693754197474
25.052483333333335,31.503693754197474
25.055483333333335,31.503693754197474
25.0562,31.503693754197474
25.057983333333333,31.503693754197474
25.0622,31.503693754197474
25.063216666666666,31.503693754197474
25.06375,31.503693754197474
25.0638,31.503693754197474
25.06615,31.503693754197474
25.069266666666667,31.503693754197474
25.166683333333335,31.503693754197474
25.16796666666667,31.503693754197474
25.171266666666668,31.503693754197474
25.174233333333333,31.503693754197474
25.178533333333334,31.503693754197474
25.183466666666668,31.503693754197474
25.186166666666665,31.503693754197474
25.19245,31.503693754197474
25.193016666666665,31.503693754197474
25.198233333333334,31.503693754197474
25.1992,31.503693754197474
25.201416666666667,31.503693754197474
25.203283333333335,31.503693754197474
25.2034,31.503693754197474
25.20415,31.503693754197474
25.204966666666667,31.503693754197474
25.2085,31.503693754197474
25.210933333333333,31.503693754197474
25.211033333333333,31.503693754197474
25.213833333333334,31.503693754197474
25.218283333333332,31.503693754197474
25.2222,31.503693754197474
25.22255,31.503693754197474
25.222966666666668,31.503693754197474
25.226133333333333,31.503693754197474
25.229133333333333,31.503693754197474
25.2305,31.503693754197474
25.232533333333333,31.503693754197474
25.23368333333333,31.503693754197474
25.234616666666668,31.503693754197474
25.237016666666666,31.503693754197474
25.239866666666668,31.503693754197474
25.325283333333335,31.503693754197474
25.333783333333333,31.503693754197474
25.337483333333335,31.503693754197474
25.34026666666667,31.503693754197474
25.341166666666666,31.503693754197474
25.3414,31.503693754197474
25.3478,31.503693754197474
25.3503,31.503693754197474
25.353316666666668,31.503693754197474
25.3538,31.503693754197474
25.356633333333335,31.503693754197474
25.356816666666667,31.503693754197474
25.35868333333333,31.503693754197474
25.358816666666666,31.503693754197474
25.359916666666667,31.503693754197474
25.362833333333334,31.503693754197474
25.3662,31.503693754197474
25.36815,31.503693754197474
25.368983333333333,31.503693754197474
25.3692,31.503693754197474
25.3698,31.503693754197474
25.373433333333335,31.503693754197474
25.373533333333334,31.503693754197474
25.37398333333333,31.503693754197474
25.37435,31.503693754197474
25.37445,31.503693754197474
25.3745,31.503693754197474
25.374633333333332,31.503693754197474
25.37475,31.503693754197474
25.375133333333334,31.503693754197474
25.375833333333333,31.503693754197474
25.3762,31.503693754197474
25.3763,31.503693754197474
25.378333333333334,31.503693754197474
25.379216666666668,31.503693754197474
25.379416666666668,31.503693754197474
25.37965,31.503693754197474
25.3804,31.503693754197474
25.3824,31.503693754197474
25.382683333333333,31.503693754197474
25.38596666666667,31.503693754197474
25.389583333333334,31.503693754197474
25.391283333333334,31.503693754197474
25.3935,31.503693754197474
25.396433333333334,31.503693754197474
25.398883333333334,31.503693754197474
25.399833333333333,31.503693754197474
25.40065,31.503693754197474
25.401233333333334,31.503693754197474
25.402366666666666,31.503693754197474
25.407333333333334,31.503693754197474
25.482266666666668,31.503693754197474
25.487433333333332,31.503693754197474
25.490966666666665,31.503693754197474
25.492516666666667,31.503693754197474
25.49615,31.503693754197474
25.50273333333333,31.503693754197474
25.504083333333334,31.503693754197474
25.695233333333334,31.503693754197474
25.697616666666665,31.503693754197474
25.783666666666665,31.503693754197474
25.787783333333334,31.503693754197474
25.7887,31.503693754197474
25.79235,31.503693754197474
25.7939,31.503693754197474
25.797466666666665,31.503693754197474
28.490333333333332,31.503693754197474
28.710733333333334,31.503693754197474
29.3453,31.503693754197474
29.403216666666665,31.503693754197474
29.506316666666667,31.503693754197474
29.512116666666667,31.503693754197474
29.5422,31.503693754197474
29.5701,31.503693754197474
29.6665,31.503693754197474
29.667383333333333,31.503693754197474
29.670083333333334,31.503693754197474
29.672883333333335,31.503693754197474
29.679083333333335,31.503693754197474
29.6833,31.503693754197474
29.715533333333333,31.503693754197474
29.71825,31.503693754197474
29.7301,31.503693754197474
29.7307,31.503693754197474
29.7331,31.503693754197474
29.7367,31.503693754197474
29.83365,31.503693754197474
29.83425,31.503693754197474
29.8371,31.503693754197474
29.839533333333332,31.503693754197474
29.845483333333334,31.503693754197474
29.85105,31.503693754197474
29.875416666666666,31.503693754197474
29.896566666666665,31.503693754197474
29.897716666666668,31.503693754197474
29.899266666666666,31.503693754197474
29.903366666666667,31.503693754197474
30.000166666666665,31.503693754197474
30.000733333333333,31.503693754197474
30.00375,31.503693754197474
30.006233333333334,31.503693754197474
30.012166666666666,31.503693754197474
30.016633333333335,31.503693754197474
30.04215,31.503693754197474
30.052516666666666,31.503693754197474
30.057833333333335,31.503693754197474
30.06415,31.503693754197474
30.064166666666665,31.503693754197474
30.066016666666666,31.503693754197474
30.069883333333333,31.503693754197474
30.1674,31.503693754197474
30.168083333333332,31.503693754197474
30.1715,31.503693754197474
30.173333333333332,31.503693754197474
30.178866666666668,31.503693754197474
30.183933333333332,31.503693754197474
30.213033333333332,31.503693754197474
30.22245,31.503693754197474
30.2291,31.503693754197474
30.230233333333334,31.503693754197474
30.231016666666665,31.503693754197474
30.233533333333334,31.503693754197474
30.2367,31.503693754197474
30.33435,31.503693754197474
30.3344,31.503693754197474
30.337416666666666,31.503693754197474
30.34005,31.503693754197474
30.346083333333333,31.503693754197474
30.3506,31.503693754197474
30.3701,31.503693754197474
30.388766666666665,31.503693754197474
30.39175,31.503693754197474
30.3919,31.503693754197474
30.39665,31.503693754197474
30.399266666666666,31.503693754197474
30.399966666666668,31.503693754197474
30.400816666666667,31.503693754197474
30.40325,31.503693754197474
30.500716666666666,31.503693754197474
30.500983333333334,31.503693754197474
30.505016666666666,31.503693754197474
30.507466666666666,31.503693754197474
30.512416666666667,31.503693754197474
30.517566666666667,31.503693754197474
30.5372,31.503693754197474
30.537866666666666,31.503693754197474
30.541816666666666,31.503693754197474
30.54468333333333,31.503693754197474
30.546716666666665,31.503693754197474
30.547466666666665,31.503693754197474
30.548183333333334,31.503693754197474
30.5495,31.503693754197474
30.552116666666667,31.503693754197474
30.5525,31.503693754197474
30.55595,31.503693754197474
30.555966666666666,31.503693754197474
30.556566666666665,31.503693754197474
30.560333333333332,31.503693754197474
30.562333333333335,31.503693754197474
30.56511666666667,31.503693754197474
30.56695,31.503693754197474
30.567216666666667,31.503693754197474
30.56965,31.503693754197474
30.574183333333334,31.503693754197474
30.574316666666668,31.503693754197474
30.61628333333333,31.503693754197474
30.62686666666667,31.503693754197474
30.6674,31.503693754197474
30.668483333333334,31.503693754197474
30.6686,31.503693754197474
30.668616666666665,31.503693754197474
30.669016666666668,31.503693754197474
30.669916666666666,31.503693754197474
30.671333333333333,31.503693754197474
30.671433333333333,31.503693754197474
30.677083333333332,31.503693754197474
30.68235,31.503693754197474
30.68265,31.503693754197474
30.683883333333334,31.503693754197474
30.693583333333333,31.503693754197474
30.695216666666667,31.503693754197474
30.703083333333332,31.503693754197474
30.704533333333334,31.503693754197474
30.706216666666666,31.503693754197474
30.70735,31.503693754197474
30.709416666666666,31.503693754197474
30.709516666666666,31.503693754197474
30.71165,31.503693754197474
30.71275,31.503693754197474
30.7153,31.503693754197474
30.7174,31.503693754197474
30.717766666666666,31.503693754197474
30.718666666666667,31.503693754197474
30.723366666666667,31.503693754197474
30.72505,31.503693754197474
30.726766666666666,31.503693754197474
30.7289,31.503693754197474
30.73015,31.503693754197474
30.730883333333335,31.503693754197474
30.734083333333334,31.503693754197474
30.7345,31.503693754197474
30.735083333333332,31.503693754197474
30.740933333333334,31.503693754197474
30.793333333333333,31.503693754197474
30.835016666666668,31.503693754197474
30.837033333333334,31.503693754197474
30.842483333333334,31.503693754197474
30.843883333333334,31.503693754197474
30.849766666666667,31.503693754197474
30.8518,31.503693754197474
30.8608,31.503693754197474
30.863083333333332,31.503693754197474
30.872033333333334,31.503693754197474
30.874333333333333,31.503693754197474
30.874866666666666,31.503693754197474
30.874916666666667,31.503693754197474
30.879083333333334,31.503693754197474
30.879783333333332,31.503693754197474
30.881266666666665,31.503693754197474
30.882616666666667,31.503693754197474
30.88405,31.503693754197474
30.885766666666665,31.503693754197474
30.886233333333333,31.503693754197474
30.889416666666666,31.503693754197474
30.89206666666667,31.503693754197474
30.893016666666668,31.503693754197474
30.896233333333335,31.503693754197474
30.896283333333333,31.503693754197474
30.90015,31.503693754197474
30.900333333333332,31.503693754197474
30.9013,31.503693754197474
30.904766666666667,31.503693754197474
30.906966666666666,31.503693754197474
31.004016666666665,31.503693754197474
31.005,31.503693754197474
31.008033333333334,31.503693754197474
31.01095,31.503693754197474
31.012483333333332,31.503693754197474
31.014683333333334,31.503693754197474
31.017133333333334,31.503693754197474
31.01975,31.503693754197474
31.030316666666668,31.503693754197474
31.030733333333334,31.503693754197474
31.038,31.503693754197474
31.039466666666666,31.503693754197474
31.040216666666666,31.503693754197474
31.040533333333332,31.503693754197474
31.04146666666667,31.503693754197474
31.04385,31.503693754197474
31.044516666666667,31.503693754197474
31.045283333333334,31.503693754197474
31.046833333333332,31.503693754197474
31.04915,31.503693754197474
31.050683333333332,31.503693754197474
31.056633333333334,31.503693754197474
31.056833333333334,31.503693754197474
31.0581,31.503693754197474
31.059333333333335,31.503693754197474
31.06225,31.503693754197474
31.06365,31.503693754197474
31.066066666666668,31.503693754197474
31.0666,31.503693754197474
31.067583333333335,31.503693754197474
31.0705,31.503693754197474
31.0715,31.503693754197474
31.07956666666667,31.503693754197474
31.140583333333332,31.503693754197474
31.147883333333333,31.503693754197474
31.147983333333332,31.503693754197474
31.170583333333333,31.503693754197474
31.171116666666666,31.503693754197474
31.172166666666666,31.503693754197474
31.178083333333333,31.503693754197474
31.18375,31.503693754197474
31.1849,31.503693754197474
31.19625,31.503693754197474
31.196933333333334,31.503693754197474
31.2056,31.503693754197474
31.206933333333332,31.503693754197474
31.20705,31.503693754197474
31.2072,31.503693754197474
31.207516666666667,31.503693754197474
31.20985,31.503693754197474
31.2119,31.503693754197474
31.21315,31.503693754197474
31.213466666666665,31.503693754197474
31.215483333333335,31.503693754197474
31.219533333333334,31.503693754197474
31.223083333333335,31.503693754197474
31.223783333333333,31.503693754197474
31.223916666666668,31.503693754197474
31.226966666666666,31.503693754197474
31.228233333333332,31.503693754197474
31.2297,31.503693754197474
31.230883333333335,31.503693754197474
31.2326,31.503693754197474
31.233816666666666,31.503693754197474
31.23445,31.503693754197474
31.235233333333333,31.503693754197474
31.23755,31.503693754197474
31.239733333333334,31.503693754197474
31.245416666666667,31.503693754197474
31.2482,31.503693754197474
31.261066666666668,31.503693754197474
31.288833333333333,31.503693754197474
31.351566666666667,31.503693754197474
31.375033333333334,31.503693754197474
31.4014,31.503693754197474
31.414866666666665,31.503693754197474
31.4639,31.503693754197474
31.484583333333333,31.503693754197474
31.53785,31.503693754197474
31.590433333333333,31.503693754197474
31.59113333333333,31.503693754197474
31.598083333333335,31.503693754197474
31.603933333333334,31.503693754197474
31.628566666666668,31.503693754197474
31.631783333333335,31.503693754197474
31.721983333333334,31.503693754197474
31.777733333333334,31.503693754197474
31.784283333333335,31.503693754197474
31.810166666666667,31.503693754197474
31.8379,31.503693754197474
31.8405,31.503693754197474
31.869916666666665,31.503693754197474
31.876466666666666,31.503693754197474
31.8923,31.503693754197474
31.90726666666667,31.503693754197474
31.917983333333332,31.503693754197474
31.9185,31.503693754197474
31.9224,31.503693754197474
32.018433333333334,31.503693754197474
32.0358,31.503693754197474
32.036233333333335,31.503693754197474
32.03723333333333,31.503693754197474
32.05275,31.503693754197474
32.057233333333336,31.503693754197474
32.116883333333334,31.503693754197474
32.13515,31.503693754197474
32.136433333333336,31.503693754197474
32.14326666666667,31.503693754197474
32.184533333333334,31.503693754197474
32.24463333333333,31.503693754197474
32.25515,31.503693754197474
32.28561666666667,31.503693754197474
32.312083333333334,31.503693754197474
32.34205,31.503693754197474
32.3598,31.503693754197474
32.3677,31.503693754197474
32.40821666666667,31.503693754197474
32.490183333333334,31.503693754197474
32.49661666666667,31.503693754197474
32.54533333333333,31.503693754197474
32.55651666666667,31.503693754197474
32.5691,31.503693754197474
32.57586666666667,31.503693754197474
32.57906666666667,31.503693754197474
32.58776666666667,31.503693754197474
32.63028333333333,31.503693754197474
32.681416666666664,31.503693754197474
32.710566666666665,31.503693754197474
32.743766666666666,31.503693754197474
32.74641666666667,31.503693754197474
32.746583333333334,31.503693754197474
32.7592,31.503693754197474
32.82853333333333,31.503693754197474
32.85876666666667,31.503693754197474
32.86895,31.503693754197474
32.882016666666665,31.503693754197474
33.053333333333335,31.503693754197474
33.135466666666666,31.503693754197474
33.267716666666665,31.503693754197474
33.358583333333335,31.503693754197474
33.375733333333336,31.503693754197474
33.41385,31.503693754197474
33.44323333333333,31.503693754197474
33.62425,31.503693754197474
33.84388333333333,31.503693754197474
34.00898333333333,31.503693754197474
34.2072,31.503693754197474
34.2657,31.503693754197474
34.475433333333335,31.503693754197474
34.81601666666667,31.503693754197474
34.83818333333333,31.503693754197474
34.84863333333333,31.503693754197474
34.875883333333334,31.503693754197474
35.00075,31.503693754197474
35.02015,31.503693754197474
35.04258333333333,31.503693754197474
35.07045,31.503693754197474
35.124633333333335,31.503693754197474
35.1674,31.503693754197474
35.18411666666667,31.503693754197474
35.230916666666666,31.503693754197474
35.27381666666667,31.503693754197474
35.29376666666667,31.503693754197474
35.29456666666667,31.503693754197474
35.33416666666667,31.503693754197474
35.335166666666666,31.503693754197474
35.33756666666667,31.503693754197474
35.3506,31.503693754197474
35.4044,31.503693754197474
35.50163333333333,31.503693754197474
35.5041,31.503693754197474
35.51745,31.503693754197474
35.5203,31.503693754197474
35.55705,31.503693754197474
35.56485,31.503693754197474
35.56685,31.503693754197474
35.59461666666667,31.503693754197474
35.6707,31.503693754197474
35.67405,31.503693754197474
35.704,31.503693754197474
35.722966666666665,31.503693754197474
35.730716666666666,31.503693754197474
35.73076666666667,31.503693754197474
35.7315,31.503693754197474
35.73345,31.503693754197474
35.73753333333333,31.503693754197474
35.77503333333333,31.503693754197474
35.79915,31.503693754197474
35.82321666666667,31.503693754197474
35.837783333333334,31.503693754197474
35.83996666666667,31.503693754197474
35.84591666666667,31.503693754197474
35.8463,31.503693754197474
35.851333333333336,31.503693754197474
35.859033333333336,31.503693754197474
35.8924,31.503693754197474
35.89321666666667,31.503693754197474
35.897166666666664,31.503693754197474
35.89823333333333,31.503693754197474
35.9004,31.503693754197474
35.90561666666667,31.503693754197474
35.960883333333335,31.503693754197474
35.99936666666667,31.503693754197474
36.00148333333333,31.503693754197474
36.001783333333336,31.503693754197474
36.004733333333334,31.503693754197474
36.007416666666664,31.503693754197474
36.013666666666666,31.503693754197474
36.01815,31.503693754197474
36.0289,31.503693754197474
36.03906666666666,31.503693754197474
36.05661666666666,31.503693754197474
36.06415,31.503693754197474
36.064766666666664,31.503693754197474
36.06653333333333,31.503693754197474
36.10608333333333,31.503693754197474
36.1075,31.503693754197474
36.14038333333333,31.503693754197474
36.16925,31.503693754197474
36.17095,31.503693754197474
36.1735,31.503693754197474
36.179766666666666,31.503693754197474
36.180283333333335,31.503693754197474
36.184533333333334,31.503693754197474
36.1948,31.503693754197474
36.2066,31.503693754197474
36.20843333333333,31.503693754197474
36.222,31.503693754197474
36.22375,31.503693754197474
36.229616666666665,31.503693754197474
36.23133333333333,31.503693754197474
36.23308333333333,31.503693754197474
36.234,31.503693754197474
36.23518333333333,31.503693754197474
36.23795,31.503693754197474
36.23798333333333,31.503693754197474
36.2647,31.503693754197474
36.291466666666665,31.503693754197474
36.31101666666667,31.503693754197474
36.33456666666667,31.503693754197474
36.335316666666664,31.503693754197474
36.33776666666667,31.503693754197474
36.3409,31.503693754197474
36.344483333333336,31.503693754197474
36.346783333333335,31.503693754197474
36.35156666666666,31.503693754197474
36.36526666666666,31.503693754197474
36.367983333333335,31.503693754197474
36.37181666666667,31.503693754197474
36.375083333333336,31.503693754197474
36.375616666666666,31.503693754197474
36.376216666666664,31.503693754197474
36.376866666666665,31.503693754197474
36.379533333333335,31.503693754197474
36.381566666666664,31.503693754197474
36.38166666666667,31.503693754197474
36.3863,31.503693754197474
36.3893,31.503693754197474
36.3899,31.503693754197474
36.3903,31.503693754197474
36.39373333333333,31.503693754197474
36.39575,31.503693754197474
36.397866666666665,31.503693754197474
36.4009,31.503693754197474
36.4016,31.503693754197474
36.402816666666666,31.503693754197474
36.40388333333333,31.503693754197474
36.40705,31.503693754197474
36.43236666666667,31.503693754197474
36.456,31.503693754197474
36.49415,31.503693754197474
36.50483333333333,31.503693754197474
36.50548333333333,31.503693754197474
36.50575,31.503693754197474
36.50755,31.503693754197474
36.51165,31.503693754197474
36.5182,31.503693754197474
36.522466666666666,31.503693754197474
36.52575,31.503693754197474
36.5311,31.503693754197474
36.53841666666667,31.503693754197474
36.53995,31.503693754197474
36.541666666666664,31.503693754197474
36.542433333333335,31.503693754197474
36.543,31.503693754197474
36.54591666666666,31.503693754197474
36.547583333333336,31.503693754197474
36.54768333333333,31.503693754197474
36.54795,31.503693754197474
36.54825,31.503693754197474
36.553216666666664,31.503693754197474
36.553383333333336,31.503693754197474
36.556866666666664,31.503693754197474
36.5595,31.503693754197474
36.56016666666667,31.503693754197474
36.56215,31.503693754197474
36.56426666666667,31.503693754197474
36.56741666666667,31.503693754197474
36.56775,31.503693754197474
36.56961666666667,31.503693754197474
36.57545,31.503693754197474
36.62061666666666,31.503693754197474
36.624266666666664,31.503693754197474
36.62925,31.503693754197474
36.63726666666667,31.503693754197474
36.64065,31.503693754197474
36.66928333333333,31.503693754197474
36.67091666666666,31.503693754197474
36.671683333333334,31.503693754197474
36.6721,31.503693754197474
36.67445,31.503693754197474
36.68488333333333,31.503693754197474
36.686283333333336,31.503693754197474
36.69638333333333,31.503693754197474
36.69721666666667,31.503693754197474
36.7044,31.503693754197474
36.70465,31.503693754197474
36.708216666666665,31.503693754197474
36.7083,31.503693754197474
36.70945,31.503693754197474
36.70961666666667,31.503693754197474
36.71195,31.503693754197474
36.71225,31.503693754197474
36.71378333333333,31.503693754197474
36.71488333333333,31.503693754197474
36.7176,31.503693754197474
36.717933333333335,31.503693754197474
36.72291666666667,31.503693754197474
36.724066666666666,31.503693754197474
36.7245,31.503693754197474
36.72506666666666,31.503693754197474
36.72828333333333,31.503693754197474
36.7311,31.503693754197474
36.73388333333333,31.503693754197474
36.7339,31.503693754197474
36.73415,31.503693754197474
36.736266666666666,31.503693754197474
36.741733333333336,31.503693754197474
36.7554,31.503693754197474
36.774033333333335,31.503693754197474
36.778483333333334,31.503693754197474
36.795033333333336,31.503693754197474
36.835316666666664,31.503693754197474
36.837716666666665,31.503693754197474
36.84231666666667,31.503693754197474
36.84275,31.503693754197474
36.85016666666667,31.503693754197474
36.852266666666665,31.503693754197474
36.8634,31.503693754197474
36.86391666666667,31.503693754197474
36.87198333333333,31.503693754197474
36.87303333333333,31.503693754197474
36.87363333333333,31.503693754197474
36.87468333333333,31.503693754197474
36.87473333333333,31.503693754197474
36.87661666666666,31.503693754197474
36.87975,31.503693754197474
36.8804,31.503693754197474
36.88088333333334,31.503693754197474
36.88486666666667,31.503693754197474
36.886583333333334,31.503693754197474
36.88731666666666,31.503693754197474
36.8897,31.503693754197474
36.89221666666667,31.503693754197474
36.89425,31.503693754197474
36.89601666666667,31.503693754197474
36.899366666666666,31.503693754197474
36.9,31.503693754197474
36.9011,31.503693754197474
36.90121666666667,31.503693754197474
36.90205,31.503693754197474
36.90808333333333,31.503693754197474
36.9099,31.503693754197474
36.9366,31.503693754197474
36.9469,31.503693754197474
37.005183333333335,31.503693754197474
37.00588333333334,31.503693754197474
37.00686666666667,31.503693754197474
37.00723333333333,31.503693754197474
37.01781666666667,31.503693754197474
37.0182,31.503693754197474
37.03006666666667,31.503693754197474
37.031083333333335,31.503693754197474
37.037283333333335,31.503693754197474
37.04015,31.503693754197474
37.04136666666667,31.503693754197474
37.0419,31.503693754197474
37.04208333333333,31.503693754197474
37.0458,31.503693754197474
37.045883333333336,31.503693754197474
37.046083333333335,31.503693754197474
37.04711666666667,31.503693754197474
37.05195,31.503693754197474
37.052533333333336,31.503693754197474
37.056783333333335,31.503693754197474
37.05696666666667,31.503693754197474
37.05753333333333,31.503693754197474
37.05963333333333,31.503693754197474
37.06098333333333,31.503693754197474
37.0625,31.503693754197474
37.06538333333334,31.503693754197474
37.06695,31.503693754197474
37.067683333333335,31.503693754197474
37.0683,31.503693754197474
37.06966666666667,31.503693754197474
37.071,31.503693754197474
37.07483333333333,31.503693754197474
37.07535,31.503693754197474
37.0916,31.503693754197474
37.09195,31.503693754197474
37.1311,31.503693754197474
37.15445,31.503693754197474
37.16843333333333,31.503693754197474
37.17115,31.503693754197474
37.17205,31.503693754197474
37.17568333333333,31.503693754197474
37.183933333333336,31.503693754197474
37.189166666666665,31.503693754197474
37.19285,31.503693754197474
37.19351666666667,31.503693754197474
37.196416666666664,31.503693754197474
37.2033,31.503693754197474
37.206583333333334,31.503693754197474
37.20706666666667,31.503693754197474
37.20793333333334,31.503693754197474
37.20811666666667,31.503693754197474
37.20883333333333,31.503693754197474
37.209383333333335,31.503693754197474
37.213683333333336,31.503693754197474
37.2148,31.503693754197474
37.2181,31.503693754197474
37.220083333333335,31.503693754197474
37.2228,31.503693754197474
37.223483333333334,31.503693754197474
37.22646666666667,31.503693754197474
37.22685,31.503693754197474
37.22975,31.503693754197474
37.23271666666667,31.503693754197474
37.233133333333335,31.503693754197474
37.23351666666667,31.503693754197474
37.23523333333333,31.503693754197474
37.2378,31.503693754197474
37.2389,31.503693754197474
37.24075,31.503693754197474
37.27645,31.503693754197474
37.357733333333336,31.503693754197474
37.38916666666667,31.503693754197474
37.39038333333333,31.503693754197474
37.40895,31.503693754197474
37.44056666666667,31.503693754197474
37.45175,31.503693754197474
37.45708333333334,31.503693754197474
37.48238333333333,31.503693754197474
37.507666666666665,31.503693754197474
37.52876666666667,31.503693754197474
37.53925,31.503693754197474
37.578966666666666,31.503693754197474
37.59061666666667,31.503693754197474
37.5959,31.503693754197474
37.658,31.503693754197474
37.69546666666667,31.503693754197474
37.729166666666664,31.503693754197474
37.74093333333333,31.503693754197474
37.75716666666667,31.503693754197474
37.780433333333335,31.503693754197474
37.79018333333333,31.503693754197474
37.807966666666665,31.503693754197474
37.83485,31.503693754197474
37.879666666666665,31.503693754197474
37.89633333333333,31.503693754197474
37.90078333333334,31.503693754197474
37.9074,31.503693754197474
37.9306,31.503693754197474
37.958083333333335,31.503693754197474
37.9849,31.503693754197474
38.0459,31.503693754197474
38.1084,31.503693754197474
38.13525,31.503693754197474
38.1795,31.503693754197474
38.18026666666667,31.503693754197474
38.1962,31.503693754197474
38.196733333333334,31.503693754197474
38.202733333333335,31.503693754197474
38.258633333333336,31.503693754197474
38.28561666666667,31.503693754197474
38.35276666666667,31.503693754197474
38.491283333333335,31.503693754197474
38.74805,31.503693754197474
38.92845,31.503693754197474
38.9472,31.503693754197474
39.18703333333333,31.503693754197474
39.1915,31.503693754197474
39.193333333333335,31.503693754197474
39.27145,31.503693754197474
39.273066666666665,31.503693754197474
39.31531666666667,31.503693754197474
39.5218,31.503693754197474
39.624633333333335,31.503693754197474
39.71058333333333,31.503693754197474
40.0473,31.503693754197474
40.46083333333333,31.503693754197474
40.584516666666666,31.503693754197474
40.5873,31.503693754197474
40.67735,31.503693754197474
40.77803333333333,31.503693754197474
40.80785,31.503693754197474
40.88081666666667,31.503693754197474
41.00145,31.503693754197474
41.018033333333335,31.503693754197474
41.06535,31.503693754197474
41.071466666666666,31.503693754197474
41.16805,31.503693754197474
41.1764,31.503693754197474
41.177533333333336,31.503693754197474
41.1854,31.503693754197474
41.198816666666666,31.503693754197474
41.209983333333334,31.503693754197474
41.23191666666666,31.503693754197474
41.23223333333333,31.503693754197474
41.23825,31.503693754197474
41.26091666666667,31.503693754197474
41.33068333333333,31.503693754197474
41.33475,31.503693754197474
41.3471,31.503693754197474
41.347166666666666,31.503693754197474
41.351533333333336,31.503693754197474
41.37201666666667,31.503693754197474
41.373216666666664,31.503693754197474
41.37705,31.503693754197474
41.392716666666665,31.503693754197474
41.398133333333334,31.503693754197474
41.40101666666666,31.503693754197474
41.404666666666664,31.503693754197474
41.434733333333334,31.503693754197474
41.441,31.503693754197474
41.4862,31.503693754197474
41.50168333333333,31.503693754197474
41.50483333333333,31.503693754197474
41.5142,31.503693754197474
41.54366666666667,31.503693754197474
41.5594,31.503693754197474
41.5645,31.503693754197474
41.564883333333334,31.503693754197474
41.56605,31.503693754197474
41.56753333333333,31.503693754197474
41.63888333333333,31.503693754197474
41.65931666666667,31.503693754197474
41.66876666666667,31.503693754197474
41.671483333333335,31.503693754197474
41.67386666666667,31.503693754197474
41.693616666666664,31.503693754197474
41.71006666666667,31.503693754197474
41.7164,31.503693754197474
41.731516666666664,31.503693754197474
41.733266666666665,31.503693754197474
41.735,31.503693754197474
41.7388,31.503693754197474
41.81648333333333,31.503693754197474
41.83501666666667,31.503693754197474
41.83553333333333,31.503693754197474
41.837983333333334,31.503693754197474
41.842666666666666,31.503693754197474
41.8483,31.503693754197474
41.85236666666667,31.503693754197474
41.85756666666666,31.503693754197474
41.86788333333333,31.503693754197474
41.87813333333333,31.503693754197474
41.8969,31.503693754197474
41.898066666666665,31.503693754197474
41.898833333333336,31.503693754197474
41.899483333333336,31.503693754197474
41.90233333333333,31.503693754197474
41.9048,31.503693754197474
41.90645,31.503693754197474
41.909416666666665,31.503693754197474
41.91585,31.503693754197474
41.9266,31.503693754197474
41.94003333333333,31.503693754197474
41.99515,31.503693754197474
42.00168333333333,31.503693754197474
42.002433333333336,31.503693754197474
42.00625,31.503693754197474
42.00788333333333,31.503693754197474
42.0138,31.503693754197474
42.015166666666666,31.503693754197474
42.05746666666667,31.503693754197474
42.0592,31.503693754197474
42.060633333333335,31.503693754197474
42.06395,31.503693754197474
42.064683333333335,31.503693754197474
42.067116666666664,31.503693754197474
42.06785,31.503693754197474
42.0697,31.503693754197474
42.07265,31.503693754197474
42.0817,31.503693754197474
42.09538333333333,31.503693754197474
42.12766666666667,31.503693754197474
42.14313333333333,31.503693754197474
42.15101666666666,31.503693754197474
42.160133333333334,31.503693754197474
42.170433333333335,31.503693754197474
42.17138333333333,31.503693754197474
42.17326666666666,31.503693754197474
42.175533333333334,31.503693754197474
42.17698333333333,31.503693754197474
42.1772,31.503693754197474
42.1844,31.503693754197474
42.18643333333333,31.503693754197474
42.19356666666667,31.503693754197474
42.1982,31.503693754197474
42.205333333333336,31.503693754197474
42.2057,31.503693754197474
42.20633333333333,31.503693754197474
42.20771666666667,31.503693754197474
42.20791666666667,31.503693754197474
42.20953333333333,31.503693754197474
42.209916666666665,31.503693754197474
42.21221666666667,31.503693754197474
42.212666666666664,31.503693754197474
42.2129,31.503693754197474
42.21293333333333,31.503693754197474
42.21573333333333,31.503693754197474
42.2173,31.503693754197474
42.220016666666666,31.503693754197474
42.223283333333335,31.503693754197474
42.223533333333336,31.503693754197474
42.22656666666666,31.503693754197474
42.2274,31.503693754197474
42.22776666666667,31.503693754197474
42.230133333333335,31.503693754197474
42.2325,31.503693754197474
42.2349,31.503693754197474
42.235566666666664,31.503693754197474
42.236266666666666,31.503693754197474
42.238483333333335,31.503693754197474
42.2415,31.503693754197474
42.29326666666667,31.503693754197474
42.320616666666666,31.503693754197474
42.32288333333333,31.503693754197474
42.325783333333334,31.503693754197474
42.3273,31.503693754197474
42.33566666666667,31.503693754197474
42.338316666666664,31.503693754197474
42.3402,31.503693754197474
42.34355,31.503693754197474
42.35175,31.503693754197474
42.356833333333334,31.503693754197474
42.35755,31.503693754197474
42.36091666666667,31.503693754197474
42.362833333333334,31.503693754197474
42.36965,31.503693754197474
42.37343333333333,31.503693754197474
42.374,31.503693754197474
42.37428333333333,31.503693754197474
42.374633333333335,31.503693754197474
42.37696666666667,31.503693754197474
42.3779,31.503693754197474
42.38145,31.503693754197474
42.382733333333334,31.503693754197474
42.38581666666666,31.503693754197474
42.38733333333333,31.503693754197474
42.38871666666667,31.503693754197474
42.39083333333333,31.503693754197474
42.3938,31.503693754197474
42.393883333333335,31.503693754197474
42.39463333333333,31.503693754197474
42.40038333333333,31.503693754197474
42.401916666666665,31.503693754197474
42.402116666666664,31.503693754197474
42.40221666666667,31.503693754197474
42.40275,31.503693754197474
42.404383333333335,31.503693754197474
42.40881666666667,31.503693754197474
42.4364,31.503693754197474
42.46608333333333,31.503693754197474
42.501583333333336,31.503693754197474
42.5024,31.503693754197474
42.50635,31.503693754197474
42.5076,31.503693754197474
42.50841666666667,31.503693754197474
42.5158,31.503693754197474
42.51845,31.503693754197474
42.520183333333335,31.503693754197474
42.52238333333333,31.503693754197474
42.52376666666667,31.503693754197474
42.5295,31.503693754197474
42.531283333333334,31.503693754197474
42.53973333333333,31.503693754197474
42.54091666666667,31.503693754197474
42.5415,31.503693754197474
42.5426,31.503693754197474
42.54275,31.503693754197474
42.546283333333335,31.503693754197474
42.54755,31.503693754197474
42.54801666666667,31.503693754197474
42.548116666666665,31.503693754197474
42.55195,31.503693754197474
42.553416666666664,31.503693754197474
42.55651666666667,31.503693754197474
42.55696666666667,31.503693754197474
42.55773333333333,31.503693754197474
42.55975,31.503693754197474
42.56158333333333,31.503693754197474
42.56758333333333,31.503693754197474
42.56865,31.503693754197474
42.568866666666665,31.503693754197474
42.569,31.503693754197474
42.57165,31.503693754197474
42.5744,31.503693754197474
42.5855,31.503693754197474
42.61918333333333,31.503693754197474
42.62393333333333,31.503693754197474
42.65971666666667,31.503693754197474
42.668933333333335,31.503693754197474
42.673366666666666,31.503693754197474
42.67485,31.503693754197474
42.6767,31.503693754197474
42.6844,31.503693754197474
42.6874,31.503693754197474
42.68886666666667,31.503693754197474
42.688916666666664,31.503693754197474
42.69226666666667,31.503693754197474
42.69643333333333,31.503693754197474
42.69871666666667,31.503693754197474
42.699616666666664,31.503693754197474
42.70648333333333,31.503693754197474
42.70698333333333,31.503693754197474
42.7084,31.503693754197474
42.70935,31.503693754197474
42.70965,31.503693754197474
42.711416666666665,31.503693754197474
42.7142,31.503693754197474
42.71435,31.503693754197474
42.714616666666664,31.503693754197474
42.71478333333334,31.503693754197474
42.71906666666667,31.503693754197474
42.72025,31.503693754197474
42.72315,31.503693754197474
42.72431666666667,31.503693754197474
42.72698333333334,31.503693754197474
42.72773333333333,31.503693754197474
42.7303,31.503693754197474
42.7336,31.503693754197474
42.735,31.503693754197474
42.735033333333334,31.503693754197474
42.736266666666666,31.503693754197474
42.73806666666667,31.503693754197474
42.74098333333333,31.503693754197474
42.77,31.503693754197474
42.78165,31.503693754197474
42.81451666666667,31.503693754197474
42.82123333333333,31.503693754197474
42.83,31.503693754197474
42.83855,31.503693754197474
42.842,31.503693754197474
42.84343333333333,31.503693754197474
42.851816666666664,31.503693754197474
42.855,31.503693754197474
42.86313333333333,31.503693754197474
42.864866666666664,31.503693754197474
42.872616666666666,31.503693754197474
42.87385,31.503693754197474
42.874433333333336,31.503693754197474
42.87571666666667,31.503693754197474
42.87635,31.503693754197474
42.8792,31.503693754197474
42.88046666666666,31.503693754197474
42.88118333333333,31.503693754197474
42.885016666666665,31.503693754197474
42.887,31.503693754197474
42.8885,31.503693754197474
42.88961666666667,31.503693754197474
42.89216666666667,31.503693754197474
42.893633333333334,31.503693754197474
42.89365,31.503693754197474
42.89485,31.503693754197474
42.89986666666667,31.503693754197474
42.90161666666667,31.503693754197474
42.90251666666666,31.503693754197474
42.90293333333333,31.503693754197474
42.90526666666667,31.503693754197474
42.905566666666665,31.503693754197474
42.90895,31.503693754197474
42.91951666666667,31.503693754197474
42.92615,31.503693754197474
42.93326666666667,31.503693754197474
42.94213333333333,31.503693754197474
42.972833333333334,31.503693754197474
42.996566666666666,31.503693754197474
43.003033333333335,31.503693754197474
43.00586666666667,31.503693754197474
43.008066666666664,31.503693754197474
43.0107,31.503693754197474
43.018483333333336,31.503693754197474
43.022283333333334,31.503693754197474
43.02975,31.503693754197474
43.030433333333335,31.503693754197474
43.03135,31.503693754197474
43.03151666666667,31.503693754197474
43.0408,31.503693754197474
43.040816666666665,31.503693754197474
43.041866666666664,31.503693754197474
43.042,31.503693754197474
43.04255,31.503693754197474
43.04581666666667,31.503693754197474
43.04763333333333,31.503693754197474
43.04793333333333,31.503693754197474
43.048,31.503693754197474
43.05245,31.503693754197474
43.05246666666667,31.503693754197474
43.05266666666667,31.503693754197474
43.05736666666667,31.503693754197474
43.05793333333333,31.503693754197474
43.060633333333335,31.503693754197474
43.061616666666666,31.503693754197474
43.0641,31.503693754197474
43.066,31.503693754197474
43.06765,31.503693754197474
43.06795,31.503693754197474
43.06863333333333,31.503693754197474
43.07145,31.503693754197474
43.0738,31.503693754197474
43.07565,31.503693754197474
43.080283333333334,31.503693754197474
43.09935,31.503693754197474
43.1125,31.503693754197474
43.11755,31.503693754197474
43.14695,31.503693754197474
43.16265,31.503693754197474
43.1711,31.503693754197474
43.17231666666667,31.503693754197474
43.173566666666666,31.503693754197474
43.1744,31.503693754197474
43.1814,31.503693754197474
43.18853333333333,31.503693754197474
43.194,31.503693754197474
43.19643333333333,31.503693754197474
43.19951666666667,31.503693754197474
43.20486666666667,31.503693754197474
43.20628333333333,31.503693754197474
43.20791666666667,31.503693754197474
43.208466666666666,31.503693754197474
43.21,31.503693754197474
43.2107,31.503693754197474
43.21221666666667,31.503693754197474
43.21276666666667,31.503693754197474
43.215,31.503693754197474
43.21673333333333,31.503693754197474
43.218333333333334,31.503693754197474
43.22003333333333,31.503693754197474
43.221516666666666,31.503693754197474
43.22408333333333,31.503693754197474
43.226816666666664,31.503693754197474
43.22741666666667,31.503693754197474
43.2303,31.503693754197474
43.231683333333336,31.503693754197474
43.23383333333334,31.503693754197474
43.23445,31.503693754197474
43.2347,31.503693754197474
43.2358,31.503693754197474
43.23631666666667,31.503693754197474
43.2387,31.503693754197474
43.24176666666666,31.503693754197474
43.248133333333335,31.503693754197474
43.24868333333333,31.503693754197474
43.25151666666667,31.503693754197474
43.251866666666665,31.503693754197474
43.27125,31.503693754197474
43.301883333333336,31.503693754197474
43.34341666666667,31.503693754197474
43.34418333333333,31.503693754197474
43.361066666666666,31.503693754197474
43.3748,31.503693754197474
43.388416666666664,31.503693754197474
43.45231666666667,31.503693754197474
43.45408333333334,31.503693754197474
43.456,31.503693754197474
43.45885,31.503693754197474
43.46288333333333,31.503693754197474
43.47116666666667,31.503693754197474
43.47881666666667,31.503693754197474
43.50046666666667,31.503693754197474
43.57366666666667,31.503693754197474
43.58031666666667,31.503693754197474
43.58866666666667,31.503693754197474
43.61306666666667,31.503693754197474
43.6156,31.503693754197474
43.633766666666666,31.503693754197474
43.65671666666667,31.503693754197474
43.67138333333333,31.503693754197474
43.6752,31.503693754197474
43.67945,31.503693754197474
43.6877,31.503693754197474
43.7697,31.503693754197474
43.77053333333333,31.503693754197474
43.776183333333336,31.503693754197474
43.81041666666667,31.503693754197474
43.8228,31.503693754197474
43.926433333333335,31.503693754197474
43.93278333333333,31.503693754197474
43.93783333333333,31.503693754197474
43.96723333333333,31.503693754197474
43.97938333333333,31.503693754197474
43.9794,31.503693754197474
43.99746666666667,31.503693754197474
44.00018333333333,31.503693754197474
44.083,31.503693754197474
44.08958333333333,31.503693754197474
44.0945,31.503693754197474
44.09773333333333,31.503693754197474
44.135983333333336,31.503693754197474
44.1671,31.503693754197474
44.16865,31.503693754197474
44.2931,31.503693754197474
44.29311666666667,31.503693754197474
44.41181666666667,31.503693754197474
44.43528333333333,31.503693754197474
44.553,31.503693754197474
44.568666666666665,31.503693754197474
44.90571666666666,31.503693754197474
45.13753333333333,31.503693754197474
45.18233333333333,31.503693754197474
45.36643333333333,31.503693754197474
45.39836666666667,31.503693754197474
45.67895,31.503693754197474
45.7297,31.503693754197474
45.770833333333336,31.503693754197474
45.940016666666665,31.503693754197474
46.263733333333334,31.503693754197474
46.421866666666666,31.503693754197474
46.426966666666665,31.503693754197474
46.583083333333335,31.503693754197474
46.83555,31.503693754197474
46.835816666666666,31.503693754197474
46.83858333333333,31.503693754197474
46.89955,31.503693754197474
46.96986666666667,31.503693754197474
47.002633333333335,31.503693754197474
47.010983333333336,31.503693754197474
47.06688333333334,31.503693754197474
47.0721,31.503693754197474
47.08788333333333,31.503693754197474
47.124966666666666,31.503693754197474
47.16925,31.503693754197474
47.172133333333335,31.503693754197474
47.1748,31.503693754197474
47.18026666666667,31.503693754197474
47.186083333333336,31.503693754197474
47.23305,31.503693754197474
47.239266666666666,31.503693754197474
47.283433333333335,31.503693754197474
47.32971666666667,31.503693754197474
47.3355,31.503693754197474
47.336016666666666,31.503693754197474
47.34155,31.503693754197474
47.35268333333333,31.503693754197474
47.40003333333333,31.503693754197474
47.40196666666667,31.503693754197474
47.40411666666667,31.503693754197474
47.4057,31.503693754197474
47.422983333333335,31.503693754197474
47.42958333333333,31.503693754197474
47.464166666666664,31.503693754197474
47.503366666666665,31.503693754197474
47.508183333333335,31.503693754197474
47.5147,31.503693754197474
47.5326,31.503693754197474
47.5539,31.503693754197474
47.56551666666667,31.503693754197474
47.566433333333336,31.503693754197474
47.57245,31.503693754197474
47.66968333333333,31.503693754197474
47.67581666666667,31.503693754197474
47.686,31.503693754197474
47.704816666666666,31.503693754197474
47.7062,31.503693754197474
47.7281,31.503693754197474
47.73238333333333,31.503693754197474
47.7336,31.503693754197474
47.734883333333336,31.503693754197474
47.7392,31.503693754197474
47.83555,31.503693754197474
47.836016666666666,31.503693754197474
47.8417,31.503693754197474
47.84891666666667,31.503693754197474
47.87778333333333,31.503693754197474
47.8872,31.503693754197474
47.89051666666667,31.503693754197474
47.89865,31.503693754197474
47.90031666666667,31.503693754197474
47.906333333333336,31.503693754197474
47.9118,31.503693754197474
47.91936666666667,31.503693754197474
47.98428333333333,31.503693754197474
47.990566666666666,31.503693754197474
47.99483333333333,31.503693754197474
48.002833333333335,31.503693754197474
48.003416666666666,31.503693754197474
48.00635,31.503693754197474
48.0088,31.503693754197474
48.01,31.503693754197474
48.019216666666665,31.503693754197474
48.03418333333333,31.503693754197474
48.03828333333333,31.503693754197474
48.04615,31.503693754197474
48.0539,31.503693754197474
48.05773333333333,31.503693754197474
48.065983333333335,31.503693754197474
48.066766666666666,31.503693754197474
48.06786666666667,31.503693754197474
48.06921666666667,31.503693754197474
48.073166666666665,31.503693754197474
48.07471666666667,31.503693754197474
48.16925,31.503693754197474
48.173033333333336,31.503693754197474
48.17543333333333,31.503693754197474
48.18363333333333,31.503693754197474
48.18595,31.503693754197474
48.19275,31.503693754197474
48.2049,31.503693754197474
48.207283333333336,31.503693754197474
48.21013333333333,31.503693754197474
48.2211,31.503693754197474
48.2242,31.503693754197474
48.22461666666667,31.503693754197474
48.22723333333333,31.503693754197474
48.23041666666666,31.503693754197474
48.23433333333333,31.503693754197474
48.23478333333333,31.503693754197474
48.23513333333333,31.503693754197474
48.23615,31.503693754197474
48.238,31.503693754197474
48.24313333333333,31.503693754197474
48.268883333333335,31.503693754197474
48.28295,31.503693754197474
48.294866666666664,31.503693754197474
48.332233333333335,31.503693754197474
48.33743333333334,31.503693754197474
48.33965,31.503693754197474
48.3407,31.503693754197474
48.3445,31.503693754197474
48.35183333333333,31.503693754197474
48.35476666666667,31.503693754197474
48.36233333333333,31.503693754197474
48.363483333333335,31.503693754197474
48.364916666666666,31.503693754197474
48.36711666666667,31.503693754197474
48.372416666666666,31.503693754197474
48.375,31.503693754197474
48.37506666666667,31.503693754197474
48.3763,31.503693754197474
48.376666666666665,31.503693754197474
48.3791,31.503693754197474
48.3823,31.503693754197474
48.383,31.503693754197474
48.3862,31.503693754197474
48.3875,31.503693754197474
48.38876666666667,31.503693754197474
48.39041666666667,31.503693754197474
48.392,31.503693754197474
48.395066666666665,31.503693754197474
48.39608333333333,31.503693754197474
48.4018,31.503693754197474
48.40215,31.503693754197474
48.40275,31.503693754197474
48.404316666666666,31.503693754197474
48.40586666666667,31.503693754197474
48.40955,31.503693754197474
48.43881666666667,31.503693754197474
48.4849,31.503693754197474
48.49831666666667,31.503693754197474
48.503166666666665,31.503693754197474
48.50496666666667,31.503693754197474
48.5099,31.503693754197474
48.511466666666664,31.503693754197474
48.5189,31.503693754197474
48.52036666666667,31.503693754197474
48.52491666666667,31.503693754197474
48.53038333333333,31.503693754197474
48.53188333333333,31.503693754197474
48.540333333333336,31.503693754197474
48.54111666666667,31.503693754197474
48.54136666666667,31.503693754197474
48.5434,31.503693754197474
48.54385,31.503693754197474
48.54618333333333,31.503693754197474
48.54845,31.503693754197474
48.548966666666665,31.503693754197474
48.5518,31.503693754197474
48.55295,31.503693754197474
48.55403333333334,31.503693754197474
48.556916666666666,31.503693754197474
48.55735,31.503693754197474
48.55761666666667,31.503693754197474
48.56095,31.503693754197474
48.56385,31.503693754197474
48.566633333333336,31.503693754197474
48.5694,31.503693754197474
48.56953333333333,31.503693754197474
48.570766666666664,31.503693754197474
48.572466666666664,31.503693754197474
48.5753,31.503693754197474
48.576433333333334,31.503693754197474
48.59663333333334,31.503693754197474
48.624516666666665,31.503693754197474
48.642583333333334,31.503693754197474
48.66266666666667,31.503693754197474
48.672,31.503693754197474
48.672716666666666,31.503693754197474
48.6766,31.503693754197474
48.67945,31.503693754197474
48.6859,31.503693754197474
48.69005,31.503693754197474
48.69681666666666,31.503693754197474
48.69825,31.503693754197474
48.70695,31.503693754197474
48.70721666666667,31.503693754197474
48.708466666666666,31.503693754197474
48.71013333333333,31.503693754197474
48.71053333333333,31.503693754197474
48.71195,31.503693754197474
48.71296666666667,31.503693754197474
48.71491666666667,31.503693754197474
48.716,31.503693754197474
48.716816666666666,31.503693754197474
48.7199,31.503693754197474
48.719966666666664,31.503693754197474
48.72448333333333,31.503693754197474
48.72468333333333,31.503693754197474
48.72761666666667,31.503693754197474
48.72775,31.503693754197474
48.7298,31.503693754197474
48.73073333333333,31.503693754197474
48.7349,31.503693754197474
48.735166666666665,31.503693754197474
48.73518333333333,31.503693754197474
48.73555,31.503693754197474
48.737316666666665,31.503693754197474
48.74336666666667,31.503693754197474
48.744683333333334,31.503693754197474
48.78451666666667,31.503693754197474
48.7912,31.503693754197474
48.8278,31.503693754197474
48.83625,31.503693754197474
48.83945,31.503693754197474
48.84061666666667,31.503693754197474
48.84531666666667,31.503693754197474
48.85165,31.503693754197474
48.85166666666667,31.503693754197474
48.856,31.503693754197474
48.86266666666667,31.503693754197474
48.86278333333333,31.503693754197474
48.87356666666667,31.503693754197474
48.87403333333334,31.503693754197474
48.87546666666667,31.503693754197474
48.875483333333335,31.503693754197474
48.875766666666664,31.503693754197474
48.87716666666667,31.503693754197474
48.879733333333334,31.503693754197474
48.88106666666667,31.503693754197474
48.88155,31.503693754197474
48.882216666666665,31.503693754197474
48.886183333333335,31.503693754197474
48.8872,31.503693754197474
48.891133333333336,31.503693754197474
48.89165,31.503693754197474
48.893883333333335,31.503693754197474
48.8945,31.503693754197474
48.89743333333333,31.503693754197474
48.9007,31.503693754197474
48.90196666666667,31.503693754197474
48.902033333333335,31.503693754197474
48.903166666666664,31.503693754197474
48.90558333333333,31.503693754197474
48.910466666666665,31.503693754197474
48.945233333333334,31.503693754197474
48.95075,31.503693754197474
48.97865,31.503693754197474
48.9824,31.503693754197474
49.00646666666667,31.503693754197474
49.006616666666666,31.503693754197474
49.009483333333336,31.503693754197474
49.01168333333333,31.503693754197474
49.01285,31.503693754197474
49.01801666666667,31.503693754197474
49.02315,31.503693754197474
49.02885,31.503693754197474
49.0311,31.503693754197474
49.0402,31.503693754197474
49.0417,31.503693754197474
49.04215,31.503693754197474
49.04315,31.503693754197474
49.04366666666667,31.503693754197474
49.04598333333333,31.503693754197474
49.04703333333333,31.503693754197474
49.048716666666664,31.503693754197474
49.04878333333333,31.503693754197474
49.050666666666665,31.503693754197474
49.05141666666667,31.503693754197474
49.05311666666667,31.503693754197474
49.05518333333333,31.503693754197474
49.05615,31.503693754197474
49.05866666666667,31.503693754197474
49.060833333333335,31.503693754197474
49.06086666666667,31.503693754197474
49.063183333333335,31.503693754197474
49.06733333333333,31.503693754197474
49.06818333333333,31.503693754197474
49.06836666666667,31.503693754197474
49.0689,31.503693754197474
49.070433333333334,31.503693754197474
49.07651666666667,31.503693754197474
49.0774,31.503693754197474
49.07801666666667,31.503693754197474
49.07845,31.503693754197474
49.09805,31.503693754197474
49.10466666666667,31.503693754197474
49.14661666666667,31.503693754197474
49.1725,31.503693754197474
49.17601666666667,31.503693754197474
49.17865,31.503693754197474
49.18481666666667,31.503693754197474
49.189033333333334,31.503693754197474
49.1979,31.503693754197474
49.199,31.503693754197474
49.206916666666665,31.503693754197474
49.207316666666664,31.503693754197474
49.20778333333333,31.503693754197474
49.208616666666664,31.503693754197474
49.20915,31.503693754197474
49.2103,31.503693754197474
49.21183333333333,31.503693754197474
49.21326666666667,31.503693754197474
49.2149,31.503693754197474
49.21536666666667,31.503693754197474
49.2197,31.503693754197474
49.22108333333333,31.503693754197474
49.22456666666667,31.503693754197474
49.2248,31.503693754197474
49.22721666666666,31.503693754197474
49.22821666666667,31.503693754197474
49.230466666666665,31.503693754197474
49.23303333333333,31.503693754197474
49.23361666666667,31.503693754197474
49.23636666666667,31.503693754197474
49.23683333333334,31.503693754197474
49.242,31.503693754197474
49.24593333333333,31.503693754197474
49.254333333333335,31.503693754197474
49.26103333333333,31.503693754197474
49.30595,31.503693754197474
49.31993333333333,31.503693754197474
49.330333333333336,31.503693754197474
49.33336666666667,31.503693754197474
49.34761666666667,31.503693754197474
49.34793333333333,31.503693754197474
49.37025,31.503693754197474
49.391733333333335,31.503693754197474
49.409666666666666,31.503693754197474
49.45015,31.503693754197474
49.474466666666665,31.503693754197474
49.4913,31.503693754197474
49.516616666666664,31.503693754197474
49.521633333333334,31.503693754197474
49.545183333333334,31.503693754197474
49.54691666666667,31.503693754197474
49.55136666666667,31.503693754197474
49.558033333333334,31.503693754197474
49.58566666666667,31.503693754197474
49.5865,31.503693754197474
49.604733333333336,31.503693754197474
49.61865,31.503693754197474
49.64615,31.503693754197474
49.68926666666667,31.503693754197474
49.70976666666667,31.503693754197474
49.74068333333334,31.503693754197474
49.76303333333333,31.503693754197474
49.76345,31.503693754197474
49.78398333333333,31.503693754197474
49.80393333333333,31.503693754197474
49.84791666666667,31.503693754197474
49.885083333333334,31.503693754197474
49.902766666666665,31.503693754197474
49.90975,31.503693754197474
49.912333333333336,31.503693754197474
49.92935,31.503693754197474
49.934466666666665,31.503693754197474
49.93488333333333,31.503693754197474
49.944266666666664,31.503693754197474
49.983016666666664,31.503693754197474
50.00033333333333,31.503693754197474
50.00301666666667,31.503693754197474
50.01193333333333,31.503693754197474
50.026466666666664,31.503693754197474
50.029133333333334,31.503693754197474
50.03151666666667,31.503693754197474
50.054066666666664,31.503693754197474
50.075,31.503693754197474
50.07731666666667,31.503693754197474
50.08436666666667,31.503693754197474
50.088566666666665,31.503693754197474
50.098816666666664,31.503693754197474
50.12696666666667,31.503693754197474
50.17326666666666,31.503693754197474
50.19833333333333,31.503693754197474
50.27145,31.503693754197474
50.28626666666667,31.503693754197474
50.30611666666667,31.503693754197474
50.31758333333333,31.503693754197474
50.32183333333333,31.503693754197474
50.35091666666667,31.503693754197474
50.368316666666665,31.503693754197474
50.395916666666665,31.503693754197474
50.415816666666665,31.503693754197474
50.479216666666666,31.503693754197474
50.48416666666667,31.503693754197474
50.496766666666666,31.503693754197474
50.55206666666667,31.503693754197474
50.55981666666667,31.503693754197474
50.574083333333334,31.503693754197474
50.59466666666667,31.503693754197474
50.59595,31.503693754197474
50.67166666666667,31.503693754197474
50.68613333333333,31.503693754197474
50.752066666666664,31.503693754197474
50.79926666666667,31.503693754197474
50.94818333333333,31.503693754197474
50.960483333333336,31.503693754197474
50.965066666666665,31.503693754197474
50.978233333333336,31.503693754197474
51.03543333333333,31.503693754197474
51.17426666666667,31.503693754197474
51.202466666666666,31.503693754197474
51.26931666666667,31.503693754197474
51.406216666666666,31.503693754197474
51.40951666666667,31.503693754197474
51.434916666666666,31.503693754197474
51.44688333333333,31.503693754197474
51.459516666666666,31.503693754197474
51.898583333333335,31.503693754197474
51.95073333333333,31.503693754197474
52.064083333333336,31.503693754197474
52.16178333333333,31.503693754197474
52.24825,31.503693754197474
52.32698333333333,31.503693754197474
52.369616666666666,31.503693754197474
52.38603333333333,31.503693754197474
52.520783333333334,31.503693754197474
52.556733333333334,31.503693754197474
52.57371666666667,31.503693754197474
52.69645,31.503693754197474
52.878166666666665,31.503693754197474
52.90655,31.503693754197474
52.934733333333334,31.503693754197474
53.02033333333333,31.503693754197474
53.04558333333333,31.503693754197474
53.064483333333335,31.503693754197474
53.06715,31.503693754197474
53.120016666666665,31.503693754197474
53.124716666666664,31.503693754197474
53.16936666666667,31.503693754197474
53.18651666666667,31.503693754197474
53.23115,31.503693754197474
53.232083333333335,31.503693754197474
53.234183333333334,31.503693754197474
53.23426666666667,31.503693754197474
53.23603333333333,31.503693754197474
53.2407,31.503693754197474
53.245416666666664,31.503693754197474
53.25143333333333,31.503693754197474
53.27053333333333,31.503693754197474
53.3363,31.503693754197474
53.33675,31.503693754197474
53.33963333333333,31.503693754197474
53.34746666666667,31.503693754197474
53.34851666666667,31.503693754197474
53.35375,31.503693754197474
53.37825,31.503693754197474
53.38,31.503693754197474
53.38623333333334,31.503693754197474
53.399483333333336,31.503693754197474
53.400666666666666,31.503693754197474
53.40228333333334,31.503693754197474
53.4067,31.503693754197474
53.418083333333335,31.503693754197474
53.4921,31.503693754197474
53.50358333333333,31.503693754197474
53.50435,31.503693754197474
53.50673333333334,31.503693754197474
53.509566666666665,31.503693754197474
53.5155,31.503693754197474
53.519933333333334,31.503693754197474
53.53788333333333,31.503693754197474
53.5388,31.503693754197474
53.546816666666665,31.503693754197474
53.56646666666666,31.503693754197474
53.56726666666667,31.503693754197474
53.56935,31.503693754197474
53.5739,31.503693754197474
53.67016666666667,31.503693754197474
53.6731,31.503693754197474
53.675983333333335,31.503693754197474
53.68235,31.503693754197474
53.686766666666664,31.503693754197474
53.71163333333333,31.503693754197474
53.71386666666667,31.503693754197474
53.718266666666665,31.503693754197474
53.72558333333333,31.503693754197474
53.72626666666667,31.503693754197474
53.734116666666665,31.503693754197474
53.735816666666665,31.503693754197474
53.736266666666666,31.503693754197474
53.741733333333336,31.503693754197474
53.74688333333334,31.503693754197474
53.79465,31.503693754197474
53.81415,31.503693754197474
53.8296,31.503693754197474
53.837383333333335,31.503693754197474
53.83946666666667,31.503693754197474
53.84086666666666,31.503693754197474
53.848616666666665,31.503693754197474
53.8503,31.503693754197474
53.85395,31.503693754197474
53.86066666666667,31.503693754197474
53.86535,31.503693754197474
53.87243333333333,31.503693754197474
53.87551666666667,31.503693754197474
53.87586666666667,31.503693754197474
53.87655,31.503693754197474
53.87668333333333,31.503693754197474
53.8805,31.503693754197474
53.882,31.503693754197474
53.88276666666667,31.503693754197474
53.88281666666666,31.503693754197474
53.88713333333333,31.503693754197474
53.88826666666667,31.503693754197474
53.891333333333336,31.503693754197474
53.8919,31.503693754197474
53.89458333333334,31.503693754197474
53.89758333333333,31.503693754197474
53.89978333333333,31.503693754197474
53.90206666666667,31.503693754197474
53.90213333333333,31.503693754197474
53.902233333333335,31.503693754197474
53.90385,31.503693754197474
53.904983333333334,31.503693754197474
53.91028333333333,31.503693754197474
53.946983333333336,31.503693754197474
54.00665,31.503693754197474
54.00738333333334,31.503693754197474
54.010466666666666,31.503693754197474
54.011583333333334,31.503693754197474
54.017516666666666,31.503693754197474
54.022533333333335,31.503693754197474
54.02301666666666,31.503693754197474
54.03025,31.503693754197474
54.031016666666666,31.503693754197474
54.03745,31.503693754197474
54.0401,31.503693754197474
54.04135,31.503693754197474
54.04275,31.503693754197474
54.043216666666666,31.503693754197474
54.04448333333333,31.503693754197474
54.046733333333336,31.503693754197474
54.048883333333336,31.503693754197474
54.04965,31.503693754197474
54.04983333333333,31.503693754197474
54.05296666666667,31.503693754197474
54.05351666666667,31.503693754197474
54.0583,31.503693754197474
54.05945,31.503693754197474
54.06013333333333,31.503693754197474
54.06115,31.503693754197474
54.064233333333334,31.503693754197474
54.0682,31.503693754197474
54.06896666666667,31.503693754197474
54.070233333333334,31.503693754197474
54.07031666666666,31.503693754197474
54.073283333333336,31.503693754197474
54.07405,31.503693754197474
54.07796666666667,31.503693754197474
54.10476666666667,31.503693754197474
54.1734,31.503693754197474
54.173833333333334,31.503693754197474
54.17758333333333,31.503693754197474
54.179716666666664,31.503693754197474
54.187,31.503693754197474
54.18951666666667,31.503693754197474
54.1907,31.503693754197474
54.19215,31.503693754197474
54.19225,31.503693754197474
54.196616666666664,31.503693754197474
54.19831666666666,31.503693754197474
54.20766666666667,31.503693754197474
54.20791666666667,31.503693754197474
54.20858333333333,31.503693754197474
54.20968333333333,31.503693754197474
54.21055,31.503693754197474
54.211016666666666,31.503693754197474
54.21326666666667,31.503693754197474
54.21561666666667,31.503693754197474
54.215983333333334,31.503693754197474
54.21645,31.503693754197474
54.22045,31.503693754197474
54.220933333333335,31.503693754197474
54.22173333333333,31.503693754197474
54.22435,31.503693754197474
54.227583333333335,31.503693754197474
54.22886666666667,31.503693754197474
54.229033333333334,31.503693754197474
54.235216666666666,31.503693754197474
54.2357,31.503693754197474
54.237716666666664,31.503693754197474
54.239333333333335,31.503693754197474
54.242866666666664,31.503693754197474
54.31283333333333,31.503693754197474
54.339166666666664,31.503693754197474
54.33946666666667,31.503693754197474
54.33983333333333,31.503693754197474
54.340466666666664,31.503693754197474
54.34166666666667,31.503693754197474
54.34211666666667,31.503693754197474
54.3427,31.503693754197474
54.34341666666667,31.503693754197474
54.35243333333333,31.503693754197474
54.35263333333333,31.503693754197474
54.3573,31.503693754197474
54.362716666666664,31.503693754197474
54.363166666666665,31.503693754197474
54.365966666666665,31.503693754197474
54.36808333333333,31.503693754197474
54.37343333333333,31.503693754197474
54.373533333333334,31.503693754197474
54.3757,31.503693754197474
54.37753333333333,31.503693754197474
54.37766666666667,31.503693754197474
54.3784,31.503693754197474
54.38073333333333,31.503693754197474
54.3821,31.503693754197474
54.38316666666667,31.503693754197474
54.385416666666664,31.503693754197474
54.38775,31.503693754197474
54.391283333333334,31.503693754197474
54.39191666666667,31.503693754197474
54.39353333333333,31.503693754197474
54.394983333333336,31.503693754197474
54.39723333333333,31.503693754197474
54.39791666666667,31.503693754197474
54.398666666666664,31.503693754197474
54.39985,31.503693754197474
54.40005,31.503693754197474
54.40261666666667,31.503693754197474
54.404383333333335,31.503693754197474
54.40585,31.503693754197474
54.41113333333333,31.503693754197474
54.456833333333336,31.503693754197474
54.4867,31.503693754197474
54.48825,31.503693754197474
54.49913333333333,31.503693754197474
54.50386666666667,31.503693754197474
54.50416666666667,31.503693754197474
54.5083,31.503693754197474
54.512883333333335,31.503693754197474
54.514916666666664,31.503693754197474
54.51756666666667,31.503693754197474
54.520783333333334,31.503693754197474
54.530833333333334,31.503693754197474
54.53195,31.503693754197474
54.540016666666666,31.503693754197474
54.540733333333336,31.503693754197474
54.54246666666667,31.503693754197474
54.54378333333333,31.503693754197474
54.54423333333333,31.503693754197474
54.54756666666667,31.503693754197474
54.54911666666667,31.503693754197474
54.5501,31.503693754197474
54.55023333333333,31.503693754197474
54.55056666666667,31.503693754197474
54.55486666666667,31.503693754197474
54.555616666666666,31.503693754197474
54.55773333333333,31.503693754197474
54.56245,31.503693754197474
54.56251666666667,31.503693754197474
54.56303333333334,31.503693754197474
54.56816666666667,31.503693754197474
54.56856666666667,31.503693754197474
54.56953333333333,31.503693754197474
54.570483333333335,31.503693754197474
54.572916666666664,31.503693754197474
54.57371666666667,31.503693754197474
54.61833333333333,31.503693754197474
54.635216666666665,31.503693754197474
54.63823333333333,31.503693754197474
54.641016666666665,31.503693754197474
54.645316666666666,31.503693754197474
54.672216666666664,31.503693754197474
54.67321666666667,31.503693754197474
54.67465,31.503693754197474
54.67935,31.503693754197474
54.68488333333333,31.503693754197474
54.69,31.503693754197474
54.694316666666666,31.503693754197474
54.69831666666666,31.503693754197474
54.706633333333336,31.503693754197474
54.7081,31.503693754197474
54.70856666666667,31.503693754197474
54.70875,31.503693754197474
54.7118,31.503693754197474
54.711816666666664,31.503693754197474
54.713966666666664,31.503693754197474
54.715983333333334,31.503693754197474
54.71615,31.503693754197474
54.72136666666667,31.503693754197474
54.722233333333335,31.503693754197474
54.72528333333333,31.503693754197474
54.725516666666664,31.503693754197474
54.72716666666667,31.503693754197474
54.728516666666664,31.503693754197474
54.72886666666667,31.503693754197474
54.73135,31.503693754197474
54.73335,31.503693754197474
54.73605,31.503693754197474
54.73675,31.503693754197474
54.737383333333334,31.503693754197474
54.73826666666667,31.503693754197474
54.74326666666666,31.503693754197474
54.778483333333334,31.503693754197474
54.781733333333335,31.503693754197474
54.78425,31.503693754197474
54.80043333333333,31.503693754197474
54.80245,31.503693754197474
54.8044,31.503693754197474
54.80801666666667,31.503693754197474
54.8108,31.503693754197474
54.83658333333333,31.503693754197474
54.840133333333334,31.503693754197474
54.840333333333334,31.503693754197474
54.84696666666667,31.503693754197474
54.85256666666667,31.503693754197474
54.857083333333335,31.503693754197474
54.863616666666665,31.503693754197474
54.865833333333335,31.503693754197474
54.8737,31.503693754197474
54.87495,31.503693754197474
54.87525,31.503693754197474
54.87701666666667,31.503693754197474
54.8781,31.503693754197474
54.879616666666664,31.503693754197474
54.88196666666666,31.503693754197474
54.88238333333334,31.503693754197474
54.88301666666667,31.503693754197474
54.8872,31.503693754197474
54.888866666666665,31.503693754197474
54.8922,31.503693754197474
54.89221666666667,31.503693754197474
54.8928,31.503693754197474
54.895066666666665,31.503693754197474
54.89801666666666,31.503693754197474
54.900133333333336,31.503693754197474
54.90155,31.503693754197474
54.901666666666664,31.503693754197474
54.90441666666667,31.503693754197474
54.90501666666667,31.503693754197474
54.906983333333336,31.503693754197474
54.91165,31.503693754197474
54.92921666666667,31.503693754197474
54.948166666666665,31.503693754197474
54.95825,31.503693754197474
55.0053,31.503693754197474
55.007133333333336,31.503693754197474
55.00731666666667,31.503693754197474
55.01,31.503693754197474
55.015633333333334,31.503693754197474
55.022133333333336,31.503693754197474
55.03041666666667,31.503693754197474
55.0319,31.503693754197474
55.04135,31.503693754197474
55.04188333333333,31.503693754197474
55.042516666666664,31.503693754197474
55.04295,31.503693754197474
55.04508333333333,31.503693754197474
55.04755,31.503693754197474
55.04893333333333,31.503693754197474
55.0492,31.503693754197474
55.049816666666665,31.503693754197474
55.05325,31.503693754197474
55.05355,31.503693754197474
55.05455,31.503693754197474
55.0568,31.503693754197474
55.0584,31.503693754197474
55.06191666666667,31.503693754197474
55.06236666666667,31.503693754197474
55.06455,31.503693754197474
55.0673,31.503693754197474
55.06946666666666,31.503693754197474
55.06955,31.503693754197474
55.071266666666666,31.503693754197474
55.07265,31.503693754197474
55.07285,31.503693754197474
55.07383333333333,31.503693754197474
55.08235,31.503693754197474
55.08465,31.503693754197474
55.08825,31.503693754197474
55.09146666666667,31.503693754197474
55.09968333333333,31.503693754197474
55.1323,31.503693754197474
55.13655,31.503693754197474
55.146366666666665,31.503693754197474
55.17138333333333,31.503693754197474
55.171483333333335,31.503693754197474
55.176116666666665,31.503693754197474
55.180733333333336,31.503693754197474
55.18535,31.503693754197474
55.19003333333333,31.503693754197474
55.197916666666664,31.503693754197474
55.19905,31.503693754197474
55.20255,31.503693754197474
55.209066666666665,31.503693754197474
55.20928333333333,31.503693754197474
55.210116666666664,31.503693754197474
55.21075,31.503693754197474
55.212516666666666,31.503693754197474
55.21355,31.503693754197474
55.21556666666667,31.503693754197474
55.2158,31.503693754197474
55.2167,31.503693754197474
55.22083333333333,31.503693754197474
55.22173333333333,31.503693754197474
55.2254,31.503693754197474
55.22541666666667,31.503693754197474
55.225883333333336,31.503693754197474
55.22705,31.503693754197474
55.22763333333333,31.503693754197474
55.23133333333333,31.503693754197474
55.23166666666667,31.503693754197474
55.23441666666667,31.503693754197474
55.23525,31.503693754197474
55.235483333333335,31.503693754197474
55.236133333333335,31.503693754197474
55.236983333333335,31.503693754197474
55.2377,31.503693754197474
55.237966666666665,31.503693754197474
55.239533333333334,31.503693754197474
55.24373333333333,31.503693754197474
55.25653333333333,31.503693754197474
55.27105,31.503693754197474
55.2905,31.503693754197474
55.30375,31.503693754197474
55.313966666666666,31.503693754197474
55.354,31.503693754197474
55.35893333333333,31.503693754197474
55.37011666666667,31.503693754197474
55.37918333333333,31.503693754197474
55.385666666666665,31.503693754197474
55.40325,31.503693754197474
55.52161666666667,31.503693754197474
55.52623333333333,31.503693754197474
55.530833333333334,31.503693754197474
55.54116666666667,31.503693754197474
55.5547,31.503693754197474
55.65456666666667,31.503693754197474
55.684133333333335,31.503693754197474
55.689166666666665,31.503693754197474
55.692683333333335,31.503693754197474
55.74348333333333,31.503693754197474
55.83395,31.503693754197474
55.84036666666667,31.503693754197474
55.90938333333333,31.503693754197474
55.928733333333334,31.503693754197474
55.985366666666664,31.503693754197474
55.990433333333335,31.503693754197474
56.1423,31.503693754197474
56.187783333333336,31.503693754197474
56.19218333333333,31.503693754197474
56.20925,31.503693754197474
56.2416,31.503693754197474
56.25168333333333,31.503693754197474
56.268233333333335,31.503693754197474
56.4652,31.503693754197474
56.635416666666664,31.503693754197474
56.67865,31.503693754197474
56.697716666666665,31.503693754197474
56.710816666666666,31.503693754197474
56.875033333333334,31.503693754197474
57.125933333333336,31.503693754197474
57.16735,31.503693754197474
57.18045,31.503693754197474
57.20283333333333,31.503693754197474
57.23141666666667,31.503693754197474
57.562216666666664,31.503693754197474
57.61795,31.503693754197474
57.6194,31.503693754197474
57.625233333333334,31.503693754197474
57.62533333333333,31.503693754197474
57.9471,31.503693754197474
58.008316666666666,31.503693754197474
58.17953333333333,31.503693754197474

==> Figures/data_for_plots/messages-per-request/rw-n100-time-fail-average.csv <==
time,value
0,13.701133786848064
0.0069,13.701133786848064
0.008533333333333334,13.701133786848064
0.009533333333333333,13.701133786848064
0.009883333333333333,13.701133786848064
0.011366666666666667,13.701133786848064
0.06573333333333334,13.701133786848064
0.07586666666666667,13.701133786848064
0.07638333333333333,13.701133786848064
0.1668,13.701133786848064
0.16968333333333332,13.701133786848064
0.17255,13.701133786848064
0.18031666666666665,13.701133786848064
0.23295,13.701133786848064
0.23911666666666667,13.701133786848064
0.24295,13.701133786848064
0.2501333333333333,13.701133786848064
0.33958333333333335,13.701133786848064
0.3423833333333333,13.701133786848064
0.3473,13.701133786848064
0.40123333333333333,13.701133786848064
0.40348333333333336,13.701133786848064
0.40591666666666665,13.701133786848064
0.41046666666666665,13.701133786848064
0.5047833333333334,13.701133786848064
0.5052666666666666,13.701133786848064
0.5088666666666667,13.701133786848064
0.5667,13.701133786848064
0.5685,13.701133786848064
0.5878666666666666,13.701133786848064
0.6673166666666667,13.701133786848064
0.6721166666666667,13.701133786848064
0.6728666666666666,13.701133786848064
0.673,13.701133786848064
0.6741,13.701133786848064
0.6757333333333333,13.701133786848064
0.72395,13.701133786848064
0.7348,13.701133786848064
0.73585,13.701133786848064
0.73945,13.701133786848064
0.74115,13.701133786848064
0.74665,13.701133786848064
0.8339333333333333,13.701133786848064
0.8376666666666667,13.701133786848064
0.83785,13.701133786848064
0.8404666666666667,13.701133786848064
0.8408666666666667,13.701133786848064
0.8425833333333334,13.701133786848064
0.8752833333333333,13.701133786848064
0.8874333333333333,13.701133786848064
0.8998166666666667,13.701133786848064
0.9041,13.701133786848064
0.9062333333333333,13.701133786848064
0.9150666666666667,13.701133786848064
1.0006833333333334,13.701133786848064
1.0049666666666666,13.701133786848064
1.0067833333333334,13.701133786848064
1.008,13.701133786848064
1.0103666666666666,13.701133786848064
1.0672166666666667,13.701133786848064
1.0681666666666667,13.701133786848064
1.07405,13.701133786848064
1.0787166666666668,13.701133786848064
1.1584666666666668,13.701133786848064
1.1675333333333333,13.701133786848064
1.1701,13.701133786848064
1.1728,13.701133786848064
1.1738166666666667,13.701133786848064
1.1746,13.701133786848064
1.1775166666666668,13.701133786848064
1.2114,13.701133786848064
1.2353,13.701133786848064
1.2362833333333334,13.701133786848064
1.24275,13.701133786848064
1.2456166666666666,13.701133786848064
1.2889666666666666,13.701133786848064
1.3035666666666668,13.701133786848064
1.3038166666666666,13.701133786848064
1.3360833333333333,13.701133786848064
1.3374,13.701133786848064
1.3384,13.701133786848064
1.3400833333333333,13.701133786848064
1.3410833333333334,13.701133786848064
1.3426666666666667,13.701133786848064
1.34415,13.701133786848064
1.36185,13.701133786848064
1.3715833333333334,13.701133786848064
1.3738333333333332,13.701133786848064
1.3818166666666667,13.701133786848064
1.3822833333333333,13.701133786848064
1.3829666666666667,13.701133786848064
1.3831166666666668,13.701133786848064
1.3895666666666666,13.701133786848064
1.3896166666666667,13.701133786848064
1.3910833333333332,13.701133786848064
1.3927166666666666,13.701133786848064
1.3929333333333334,13.701133786848064
1.3929833333333332,13.701133786848064
1.3951666666666667,13.701133786848064
1.4014,13.701133786848064
1.4046833333333333,13.701133786848064
1.4048333333333334,13.701133786848064
1.4052333333333333,13.701133786848064
1.4062,13.701133786848064
1.4069666666666667,13.701133786848064
1.4097166666666667,13.701133786848064
1.4102666666666666,13.701133786848064
1.4131166666666666,13.701133786848064
1.41575,13.701133786848064
1.4334166666666666,13.701133786848064
1.43895,13.701133786848064
1.4528166666666666,13.701133786848064
1.4535833333333332,13.701133786848064
1.4844333333333333,13.701133786848064
1.6125,13.701133786848064
1.6202166666666666,13.701133786848064
1.6229333333333333,13.701133786848064
1.6319166666666667,13.701133786848064
1.6942666666666666,13.701133786848064
1.6967,13.701133786848064
1.6995833333333332,13.701133786848064
1.7004166666666667,13.701133786848064
1.7576833333333333,13.701133786848064
1.82495,13.701133786848064
1.854,13.701133786848064
1.8799666666666666,13.701133786848064
1.9438166666666667,13.701133786848064
1.94385,13.701133786848064
2.0401833333333332,13.701133786848064
2.0526166666666668,13.701133786848064
2.0647166666666665,13.701133786848064
2.11765,13.701133786848064
2.122316666666667,13.701133786848064
2.1296,13.701133786848064
2.1967833333333333,13.701133786848064
2.206566666666667,13.701133786848064
2.2075666666666667,13.701133786848064
2.2091833333333333,13.701133786848064
2.211333333333333,13.701133786848064
2.216266666666667,13.701133786848064
2.3127833333333334,13.701133786848064
2.318583333333333,13.701133786848064
2.3211166666666667,13.701133786848064
2.3356166666666667,13.701133786848064
2.336866666666667,13.701133786848064
2.349066666666667,13.701133786848064
2.3731,13.701133786848064
2.4776833333333332,13.701133786848064
2.4809833333333335,13.701133786848064
2.4813,13.701133786848064
2.4823333333333335,13.701133786848064
2.48255,13.701133786848064
2.6122,13.701133786848064
2.6155166666666667,13.701133786848064
2.6226,13.701133786848064
2.6251166666666665,13.701133786848064
2.645166666666667,13.701133786848064
2.7455333333333334,13.701133786848064
2.754166666666667,13.701133786848064
2.7570166666666664,13.701133786848064
2.75805,13.701133786848064
2.7687166666666667,13.701133786848064
2.7717,13.701133786848064
2.7830333333333335,13.701133786848064
2.7906333333333335,13.701133786848064
2.8051333333333335,13.701133786848064
2.8152333333333335,13.701133786848064
2.902433333333333,13.701133786848064
2.9111166666666666,13.701133786848064
2.9163833333333335,13.701133786848064
2.9189166666666666,13.701133786848064
2.91985,13.701133786848064
3.0445333333333333,13.701133786848064
3.05725,13.701133786848064
3.0600666666666667,13.701133786848064
3.0612166666666667,13.701133786848064
3.066116666666667,13.701133786848064
3.0780333333333334,13.701133786848064
3.0782833333333333,13.701133786848064
3.1346833333333333,13.701133786848064
3.2049333333333334,13.701133786848064
3.222583333333333,13.701133786848064
3.2228833333333333,13.701133786848064
3.2797,13.701133786848064
3.292333333333333,13.701133786848064
3.354966666666667,13.701133786848064
3.367566666666667,13.701133786848064
3.424533333333333,13.701133786848064
3.7790666666666666,13.701133786848064
3.789,13.701133786848064
3.9181166666666667,13.701133786848064
4.156233333333334,13.701133786848064
4.4055,13.701133786848064
6.0011,13.701133786848064
6.0044,13.701133786848064
6.005333333333334,13.701133786848064
6.00685,13.701133786848064
6.008083333333333,13.701133786848064
6.010533333333333,13.701133786848064
6.067316666666667,13.701133786848064
6.068716666666667,13.701133786848064
6.07375,13.701133786848064
6.078033333333333,13.701133786848064
6.16805,13.701133786848064
6.171166666666666,13.701133786848064
6.172016666666667,13.701133786848064
6.174216666666666,13.701133786848064
6.174833333333333,13.701133786848064
6.176283333333333,13.701133786848064
6.234533333333333,13.701133786848064
6.2355,13.701133786848064
6.240333333333333,13.701133786848064
6.245566666666667,13.701133786848064
6.334733333333333,13.701133786848064
6.338133333333333,13.701133786848064
6.338616666666667,13.701133786848064
6.340583333333333,13.701133786848064
6.3417,13.701133786848064
6.343833333333333,13.701133786848064
6.40065,13.701133786848064
6.402566666666667,13.701133786848064
6.406983333333334,13.701133786848064
6.4133,13.701133786848064
6.501366666666667,13.701133786848064
6.50495,13.701133786848064
6.5053833333333335,13.701133786848064
6.507216666666666,13.701133786848064
6.5083,13.701133786848064
6.51015,13.701133786848064
6.552933333333334,13.701133786848064
6.567666666666667,13.701133786848064
6.568733333333333,13.701133786848064
6.573633333333333,13.701133786848064
6.579183333333333,13.701133786848064
6.6696,13.701133786848064
6.6713,13.701133786848064
6.672616666666666,13.701133786848064
6.67545,13.701133786848064
6.675533333333333,13.701133786848064
6.678683333333334,13.701133786848064
6.71735,13.701133786848064
6.719883333333334,13.701133786848064
6.7297666666666665,13.701133786848064
6.73195,13.701133786848064
6.734866666666667,13.701133786848064
6.737383333333334,13.701133786848064
6.737966666666667,13.701133786848064
6.740366666666667,13.701133786848064
6.742533333333333,13.701133786848064
6.7500333333333336,13.701133786848064
6.834816666666667,13.701133786848064
6.8415333333333335,13.701133786848064
6.841816666666666,13.701133786848064
6.842766666666667,13.701133786848064
6.842883333333333,13.701133786848064
6.8433166666666665,13.701133786848064
6.879433333333333,13.701133786848064
6.879883333333333,13.701133786848064
6.879983333333334,13.701133786848064
6.881716666666667,13.701133786848064
6.882016666666667,13.701133786848064
6.882033333333333,13.701133786848064
6.8872333333333335,13.701133786848064
6.889433333333334,13.701133786848064
6.891583333333333,13.701133786848064
6.8929,13.701133786848064
6.894266666666667,13.701133786848064
6.8955166666666665,13.701133786848064
6.901116666666667,13.701133786848064
6.902683333333333,13.701133786848064
6.9027,13.701133786848064
6.9037,13.701133786848064
6.905633333333333,13.701133786848064
6.908383333333333,13.701133786848064
6.90865,13.701133786848064
6.913166666666666,13.701133786848064
6.916283333333333,13.701133786848064
7.005133333333333,13.701133786848064
7.006616666666667,13.701133786848064
7.007533333333333,13.701133786848064
7.008566666666667,13.701133786848064
7.0113666666666665,13.701133786848064
7.0125166666666665,13.701133786848064
7.045816666666667,13.701133786848064
7.0481,13.701133786848064
7.048166666666667,13.701133786848064
7.048233333333333,13.701133786848064
7.049433333333333,13.701133786848064
7.0565,13.701133786848064
7.0575833333333335,13.701133786848064
7.058066666666667,13.701133786848064
7.0598,13.701133786848064
7.060266666666666,13.701133786848064
7.0609166666666665,13.701133786848064
7.069616666666667,13.701133786848064
7.0699,13.701133786848064
7.070516666666666,13.701133786848064
7.070533333333334,13.701133786848064
7.0707,13.701133786848064
7.071533333333333,13.701133786848064
7.074216666666667,13.701133786848064
7.07975,13.701133786848064
7.084833333333333,13.701133786848064
7.17305,13.701133786848064
7.17325,13.701133786848064
7.173883333333333,13.701133786848064
7.178766666666666,13.701133786848064
7.17955,13.701133786848064
7.180716666666667,13.701133786848064
7.2011666666666665,13.701133786848064
7.2066,13.701133786848064
7.21095,13.701133786848064
7.21315,13.701133786848064
7.21385,13.701133786848064
7.2144,13.701133786848064
7.2145166666666665,13.701133786848064
7.21465,13.701133786848064
7.21615,13.701133786848064
7.222583333333334,13.701133786848064
7.2244,13.701133786848064
7.224566666666667,13.701133786848064
7.225666666666666,13.701133786848064
7.226166666666667,13.701133786848064
7.227116666666666,13.701133786848064
7.234916666666667,13.701133786848064
7.235216666666667,13.701133786848064
7.236233333333334,13.701133786848064
7.236833333333333,13.701133786848064
7.2381,13.701133786848064
7.2404,13.701133786848064
7.2415666666666665,13.701133786848064
7.246733333333333,13.701133786848064
7.251416666666667,13.701133786848064
7.338783333333334,13.701133786848064
7.3408,13.701133786848064
7.342766666666667,13.701133786848064
7.3445,13.701133786848064
7.347283333333333,13.701133786848064
7.35065,13.701133786848064
7.366883333333333,13.701133786848064
7.372716666666666,13.701133786848064
7.377633333333334,13.701133786848064
7.37965,13.701133786848064
7.380766666666666,13.701133786848064
7.380916666666667,13.701133786848064
7.381083333333334,13.701133786848064
7.3815333333333335,13.701133786848064
7.382783333333333,13.701133786848064
7.38905,13.701133786848064
7.390816666666667,13.701133786848064
7.39095,13.701133786848064
7.392166666666666,13.701133786848064
7.393466666666667,13.701133786848064
7.395483333333333,13.701133786848064
7.3998333333333335,13.701133786848064
7.4033,13.701133786848064
7.403466666666667,13.701133786848064
7.403566666666666,13.701133786848064
7.4037,13.701133786848064
7.406383333333333,13.701133786848064
7.408133333333334,13.701133786848064
7.4134166666666665,13.701133786848064
7.417283333333334,13.701133786848064
7.480416666666667,13.701133786848064
7.481316666666666,13.701133786848064
7.588583333333333,13.701133786848064
7.686283333333333,13.701133786848064
7.693116666666667,13.701133786848064
7.694916666666667,13.701133786848064
7.695533333333334,13.701133786848064
7.697566666666667,13.701133786848064
7.84055,13.701133786848064
8.0151,13.701133786848064
8.01535,13.701133786848064
8.195566666666666,13.701133786848064
8.299433333333333,13.701133786848064
8.303566666666667,13.701133786848064
8.30415,13.701133786848064
8.306083333333333,13.701133786848064
8.320883333333333,13.701133786848064
8.333133333333333,13.701133786848064
8.33565,13.701133786848064
8.54875,13.701133786848064
8.78495,13.701133786848064
8.786466666666668,13.701133786848064
8.825866666666666,13.701133786848064
8.876733333333334,13.701133786848064
8.94575,13.701133786848064
8.9468,13.701133786848064
8.952416666666666,13.701133786848064
9.029983333333334,13.701133786848064
9.07245,13.701133786848064
9.0838,13.701133786848064
9.0948,13.701133786848064
9.102466666666666,13.701133786848064
9.159566666666667,13.701133786848064
9.167083333333334,13.701133786848064
9.17475,13.701133786848064
9.2174,13.701133786848064
9.3423,13.701133786848064
9.356733333333333,13.701133786848064
9.407066666666667,13.701133786848064
9.4078,13.701133786848064
9.425633333333334,13.701133786848064
9.46515,13.701133786848064
9.593266666666667,13.701133786848064
9.604166666666666,13.701133786848064
9.77115,13.701133786848064
10.484633333333333,13.701133786848064
10.642766666666667,13.701133786848064
11.835366666666667,13.701133786848064
11.843733333333333,13.701133786848064
11.90145,13.701133786848064
11.9029,13.701133786848064
11.9075,13.701133786848064
11.9122,13.701133786848064
12.0054,13.701133786848064
12.0062,13.701133786848064
12.007716666666667,13.701133786848064
12.009,13.701133786848064
12.068033333333334,13.701133786848064
12.069433333333333,13.701133786848064
12.07425,13.701133786848064
12.07905,13.701133786848064
12.173233333333334,13.701133786848064
12.17485,13.701133786848064
12.175716666666666,13.701133786848064
12.240966666666667,13.701133786848064
12.245716666666667,13.701133786848064
12.335366666666667,13.701133786848064
12.338616666666667,13.701133786848064
12.339716666666666,13.701133786848064
12.34265,13.701133786848064
12.343966666666667,13.701133786848064
12.3743,13.701133786848064
12.38415,13.701133786848064
12.3855,13.701133786848064
12.386733333333334,13.701133786848064
12.398833333333334,13.701133786848064
12.40155,13.701133786848064
12.40285,13.701133786848064
12.4077,13.701133786848064
12.499883333333333,13.701133786848064
12.503316666666667,13.701133786848064
12.506866666666667,13.701133786848064
12.509133333333333,13.701133786848064
12.5113,13.701133786848064
12.550516666666667,13.701133786848064
12.552383333333333,13.701133786848064
12.557866666666667,13.701133786848064
12.567466666666666,13.701133786848064
12.568483333333333,13.701133786848064
12.56985,13.701133786848064
12.574566666666666,13.701133786848064
12.658183333333334,13.701133786848064
12.668916666666666,13.701133786848064
12.673216666666667,13.701133786848064
12.676333333333334,13.701133786848064
12.677816666666667,13.701133786848064
12.696533333333333,13.701133786848064
12.704533333333334,13.701133786848064
12.7093,13.701133786848064
12.71895,13.701133786848064
12.722983333333334,13.701133786848064
12.723,13.701133786848064
12.729833333333334,13.701133786848064
12.736116666666666,13.701133786848064
12.736333333333333,13.701133786848064
12.74115,13.701133786848064
12.745466666666667,13.701133786848064
12.748066666666666,13.701133786848064
12.763266666666667,13.701133786848064
12.808316666666666,13.701133786848064
12.8355,13.701133786848064
12.8395,13.701133786848064
12.84005,13.701133786848064
12.8431,13.701133786848064
12.844516666666667,13.701133786848064
12.8872,13.701133786848064
12.89815,13.701133786848064
12.899816666666666,13.701133786848064
12.9022,13.701133786848064
12.90315,13.701133786848064
12.90815,13.701133786848064
12.913916666666667,13.701133786848064
12.956916666666666,13.701133786848064
12.967816666666666,13.701133786848064
13.0022,13.701133786848064
13.005583333333334,13.701133786848064
13.007216666666666,13.701133786848064
13.009333333333334,13.701133786848064
13.009383333333334,13.701133786848064
13.010983333333334,13.701133786848064
13.041266666666667,13.701133786848064
13.050166666666666,13.701133786848064
13.053366666666667,13.701133786848064
13.054333333333334,13.701133786848064
13.056483333333333,13.701133786848064
13.0638,13.701133786848064
13.0655,13.701133786848064
13.0665,13.701133786848064
13.067216666666667,13.701133786848064
13.0686,13.701133786848064
13.07225,13.701133786848064
13.075933333333333,13.701133786848064
13.08015,13.701133786848064
13.095416666666667,13.701133786848064
13.17005,13.701133786848064
13.1722,13.701133786848064
13.175966666666667,13.701133786848064
13.177133333333334,13.701133786848064
13.1776,13.701133786848064
13.178616666666667,13.701133786848064
13.211383333333334,13.701133786848064
13.21155,13.701133786848064
13.211716666666666,13.701133786848064
13.21285,13.701133786848064
13.213866666666666,13.701133786848064
13.2139,13.701133786848064
13.2231,13.701133786848064
13.224166666666667,13.701133786848064
13.224433333333334,13.701133786848064
13.225183333333334,13.701133786848064
13.2264,13.701133786848064
13.233633333333334,13.701133786848064
13.2347,13.701133786848064
13.2367,13.701133786848064
13.236716666666666,13.701133786848064
13.237333333333334,13.701133786848064
13.238516666666667,13.701133786848064
13.239916666666666,13.701133786848064
13.245066666666666,13.701133786848064
13.24935,13.701133786848064
13.250266666666667,13.701133786848064
13.255933333333333,13.701133786848064
13.26615,13.701133786848064
13.337083333333334,13.701133786848064
13.342333333333332,13.701133786848064
13.342666666666666,13.701133786848064
13.344966666666666,13.701133786848064
13.345783333333333,13.701133786848064
13.371183333333333,13.701133786848064
13.378216666666667,13.701133786848064
13.3789,13.701133786848064
13.379366666666666,13.701133786848064
13.379433333333333,13.701133786848064
13.379933333333334,13.701133786848064
13.3868,13.701133786848064
13.386833333333334,13.701133786848064
13.388166666666667,13.701133786848064
13.39225,13.701133786848064
13.393216666666667,13.701133786848064
13.394233333333334,13.701133786848064
13.397566666666666,13.701133786848064
13.397766666666667,13.701133786848064
13.400583333333334,13.701133786848064
13.40145,13.701133786848064
13.402166666666666,13.701133786848064
13.40395,13.701133786848064
13.404733333333333,13.701133786848064
13.405233333333333,13.701133786848064
13.409566666666667,13.701133786848064
13.4109,13.701133786848064
13.414483333333333,13.701133786848064
13.420283333333334,13.701133786848064
13.452783333333333,13.701133786848064
13.6344,13.701133786848064
13.644866666666667,13.701133786848064
13.6544,13.701133786848064
13.678016666666666,13.701133786848064
13.698483333333334,13.701133786848064
13.707,13.701133786848064
13.711816666666667,13.701133786848064
13.727266666666667,13.701133786848064
13.75985,13.701133786848064
13.952,13.701133786848064
13.977983333333333,13.701133786848064
14.008433333333333,13.701133786848064
14.05655,13.701133786848064
14.109383333333334,13.701133786848064
14.156683333333334,13.701133786848064
14.174533333333333,13.701133786848064
14.2486,13.701133786848064
14.28495,13.701133786848064
14.310266666666667,13.701133786848064
14.406016666666666,13.701133786848064
14.449033333333333,13.701133786848064
14.451233333333333,13.701133786848064
14.499416666666667,13.701133786848064
14.55425,13.701133786848064
14.581533333333333,13.701133786848064
14.5971,13.701133786848064
14.599316666666667,13.701133786848064
14.691416666666667,13.701133786848064
14.7453,13.701133786848064
14.754983333333334,13.701133786848064
14.79695,13.701133786848064
14.8489,13.701133786848064
14.876366666666666,13.701133786848064
14.912416666666667,13.701133786848064
14.945033333333333,13.701133786848064
14.988783333333334,13.701133786848064
15.044683333333333,13.701133786848064
15.049766666666667,13.701133786848064
15.13735,13.701133786848064
15.1462,13.701133786848064
15.147416666666667,13.701133786848064
15.285066666666667,13.701133786848064
15.314183333333334,13.701133786848064
15.331083333333334,13.701133786848064
15.452016666666667,13.701133786848064
15.6535,13.701133786848064
15.8015,13.701133786848064
15.814466666666666,13.701133786848064
16.290533333333332,13.701133786848064
16.464533333333332,13.701133786848064
17.3598,13.701133786848064
17.505183333333335,13.701133786848064
17.7356,13.701133786848064
17.863216666666666,13.701133786848064
17.903533333333332,13.701133786848064
17.908483333333333,13.701133786848064
17.915666666666667,13.701133786848064
17.9906,13.701133786848064
17.99645,13.701133786848064
18.004933333333334,13.701133786848064
18.006216666666667,13.701133786848064
18.011516666666665,13.701133786848064
18.070516666666666,13.701133786848064
18.07755,13.701133786848064
18.08005,13.701133786848064
18.165683333333334,13.701133786848064
18.175433333333334,13.701133786848064
18.23585,13.701133786848064
18.238983333333334,13.701133786848064
18.2417,13.701133786848064
18.289266666666666,13.701133786848064
18.342183333333335,13.701133786848064
18.402733333333334,13.701133786848064
18.4037,13.701133786848064
18.408416666666668,13.701133786848064
18.478816666666667,13.701133786848064
18.50915,13.701133786848064
18.575116666666666,13.701133786848064
18.591683333333332,13.701133786848064
18.612616666666668,13.701133786848064
18.628816666666665,13.701133786848064
18.6756,13.701133786848064
18.689066666666665,13.701133786848064
18.736633333333334,13.701133786848064
18.741833333333332,13.701133786848064
18.758916666666668,13.701133786848064
18.788616666666666,13.701133786848064
18.839883333333333,13.701133786848064
18.89075,13.701133786848064
18.895566666666667,13.701133786848064
18.9137,13.701133786848064
18.932666666666666,13.701133786848064
18.942866666666667,13.701133786848064
18.963066666666666,13.701133786848064
19.0097,13.701133786848064
19.036066666666667,13.701133786848064
19.03885,13.701133786848064
19.05695,13.701133786848064
19.069883333333333,13.701133786848064
19.128516666666666,13.701133786848064
19.17275,13.701133786848064
19.1929,13.701133786848064
19.198233333333334,13.701133786848064
19.2255,13.701133786848064
19.242183333333333,13.701133786848064
19.24745,13.701133786848064
19.24835,13.701133786848064
19.2708,13.701133786848064
19.2723,13.701133786848064
19.3318,13.701133786848064
19.34915,13.701133786848064
19.386516666666665,13.701133786848064
19.3965,13.701133786848064
19.4001,13.701133786848064
19.4007,13.701133786848064
19.403266666666667,13.701133786848064
19.462,13.701133786848064
19.4678,13.701133786848064
19.474866666666667,13.701133786848064
19.487416666666668,13.701133786848064
19.489733333333334,13.701133786848064
19.5436,13.701133786848064
19.595216666666666,13.701133786848064
19.628883333333334,13.701133786848064
19.63735,13.701133786848064
19.64005,13.701133786848064
19.6416,13.701133786848064
19.692733333333333,13.701133786848064
19.6935,13.701133786848064
19.69905,13.701133786848064
19.77805,13.701133786848064
19.80735,13.701133786848064
19.812033333333332,13.701133786848064
19.84165,13.701133786848064
19.843166666666665,13.701133786848064
19.886366666666667,13.701133786848064
19.892,13.701133786848064
19.937733333333334,13.701133786848064
19.973416666666665,13.701133786848064
19.988033333333334,13.701133786848064
19.988416666666666,13.701133786848064
19.991383333333335,13.701133786848064
20.0003,13.701133786848064
20.003433333333334,13.701133786848064
20.006866666666667,13.701133786848064
20.007266666666666,13.701133786848064
20.013283333333334,13.701133786848064
20.039716666666667,13.701133786848064
20.052116666666667,13.701133786848064
20.064016666666667,13.701133786848064
20.066633333333332,13.701133786848064
20.072283333333335,13.701133786848064
20.073233333333334,13.701133786848064
20.128933333333332,13.701133786848064
20.132383333333333,13.701133786848064
20.140216666666667,13.701133786848064
20.1404,13.701133786848064
20.160433333333334,13.701133786848064
20.17945,13.701133786848064
20.207483333333332,13.701133786848064
20.284816666666668,13.701133786848064
20.28915,13.701133786848064
20.307133333333333,13.701133786848064
20.326466666666665,13.701133786848064
20.4027,13.701133786848064
20.438116666666666,13.701133786848064
20.457333333333334,13.701133786848064
20.473633333333332,13.701133786848064
20.473816666666668,13.701133786848064
20.477116666666667,13.701133786848064
20.484883333333332,13.701133786848064
20.50175,13.701133786848064
20.5695,13.701133786848064
20.584033333333334,13.701133786848064
20.626666666666665,13.701133786848064
20.640833333333333,13.701133786848064
20.641366666666666,13.701133786848064
20.645883333333334,13.701133786848064
20.72235,13.701133786848064
20.729466666666667,13.701133786848064
20.776766666666667,13.701133786848064
20.78686666666667,13.701133786848064
20.815333333333335,13.701133786848064
20.8697,13.701133786848064
20.947733333333332,13.701133786848064
20.969783333333332,13.701133786848064
20.9783,13.701133786848064
20.9823,13.701133786848064
21.017133333333334,13.701133786848064
21.05285,13.701133786848064
21.082116666666668,13.701133786848064
21.114966666666668,13.701133786848064
21.14431666666667,13.701133786848064
21.29295,13.701133786848064
21.315416666666668,13.701133786848064
21.357433333333333,13.701133786848064
21.636733333333332,13.701133786848064
21.648883333333334,13.701133786848064
21.655783333333332,13.701133786848064
21.815616666666667,13.701133786848064
21.96555,13.701133786848064
22.176316666666665,13.701133786848064
22.1893,13.701133786848064
22.241183333333332,13.701133786848064
22.315366666666666,13.701133786848064
22.324483333333333,13.701133786848064
22.8186,13.701133786848064
22.903166666666667,13.701133786848064
23.33895,13.701133786848064
23.40375,13.701133786848064
23.676066666666667,13.701133786848064
23.72355,13.701133786848064
23.731583333333333,13.701133786848064
23.737616666666668,13.701133786848064
23.74455,13.701133786848064
23.776033333333334,13.701133786848064
23.83975,13.701133786848064
23.8427,13.701133786848064
23.869283333333332,13.701133786848064
23.9045,13.701133786848064
23.914416666666668,13.701133786848064
24.0007,13.701133786848064
24.006433333333334,13.701133786848064
24.011066666666668,13.701133786848064
24.070616666666666,13.701133786848064
24.07125,13.701133786848064
24.0758,13.701133786848064
24.160833333333333,13.701133786848064
24.165866666666666,13.701133786848064
24.1774,13.701133786848064
24.20231666666667,13.701133786848064
24.23695,13.701133786848064
24.237733333333335,13.701133786848064
24.24285,13.701133786848064
24.2463,13.701133786848064
24.247816666666665,13.701133786848064
24.316383333333334,13.701133786848064
24.38746666666667,13.701133786848064
24.404716666666666,13.701133786848064
24.409333333333333,13.701133786848064
24.506983333333334,13.701133786848064
24.570483333333332,13.701133786848064
24.581483333333335,13.701133786848064
24.629716666666667,13.701133786848064
24.641233333333332,13.701133786848064
24.6762,13.701133786848064
24.6774,13.701133786848064
24.710383333333333,13.701133786848064
24.720183333333335,13.701133786848064
24.737883333333333,13.701133786848064
24.74576666666667,13.701133786848064
24.7486,13.701133786848064
24.79665,13.701133786848064
24.808333333333334,13.701133786848064
24.842916666666667,13.701133786848064
24.84423333333333,13.701133786848064
24.87725,13.701133786848064
24.888033333333333,13.701133786848064
24.9047,13.701133786848064
24.906533333333332,13.701133786848064
24.90945,13.701133786848064
24.91571666666667,13.701133786848064
24.962866666666667,13.701133786848064
24.9743,13.701133786848064
25.007016666666665,13.701133786848064
25.01025,13.701133786848064
25.010916666666667,13.701133786848064
25.044616666666666,13.701133786848064
25.049716666666665,13.701133786848064
25.055216666666666,13.701133786848064
25.06095,13.701133786848064
25.067683333333335,13.701133786848064
25.071883333333332,13.701133786848064
25.076333333333334,13.701133786848064
25.081333333333333,13.701133786848064
25.082316666666667,13.701133786848064
25.129633333333334,13.701133786848064
25.140966666666667,13.701133786848064
25.17345,13.701133786848064
25.186816666666665,13.701133786848064
25.199783333333333,13.701133786848064
25.2183,13.701133786848064
25.220633333333332,13.701133786848064
25.22325,13.701133786848064
25.23395,13.701133786848064
25.23443333333333,13.701133786848064
25.238833333333332,13.701133786848064
25.23895,13.701133786848064
25.24455,13.701133786848064
25.266233333333332,13.701133786848064
25.297116666666668,13.701133786848064
25.30845,13.701133786848064
25.340633333333333,13.701133786848064
25.3437,13.701133786848064
25.344366666666666,13.701133786848064
25.3548,13.701133786848064
25.390166666666666,13.701133786848064
25.391466666666666,13.701133786848064
25.404366666666668,13.701133786848064
25.40465,13.701133786848064
25.407866666666667,13.701133786848064
25.410666666666668,13.701133786848064
25.419833333333333,13.701133786848064
25.433083333333332,13.701133786848064
25.440666666666665,13.701133786848064
25.4672,13.701133786848064
25.47765,13.701133786848064
25.488683333333334,13.701133786848064
25.50155,13.701133786848064
25.602366666666665,13.701133786848064
25.61081666666667,13.701133786848064
25.634133333333335,13.701133786848064
25.641033333333333,13.701133786848064
25.64935,13.701133786848064
25.65748333333333,13.701133786848064
25.660583333333335,13.701133786848064
25.6845,13.701133786848064
25.703516666666665,13.701133786848064
25.7251,13.701133786848064
25.771833333333333,13.701133786848064
25.793233333333333,13.701133786848064
25.796583333333334,13.701133786848064
25.798966666666665,13.701133786848064
25.80845,13.701133786848064
25.810366666666667,13.701133786848064
25.8162,13.701133786848064
25.833283333333334,13.701133786848064
25.835483333333332,13.701133786848064
25.963366666666666,13.701133786848064
25.974933333333333,13.701133786848064
25.979116666666666,13.701133786848064
25.9838,13.701133786848064
26.032466666666668,13.701133786848064
26.060816666666668,13.701133786848064
26.070433333333334,13.701133786848064
26.095883333333333,13.701133786848064
26.13105,13.701133786848064
26.142483333333335,13.701133786848064
26.15015,13.701133786848064
26.1532,13.701133786848064
26.17605,13.701133786848064
26.218783333333334,13.701133786848064
26.247466666666668,13.701133786848064
26.2727,13.701133786848064
26.28125,13.701133786848064
26.284333333333333,13.701133786848064
26.29693333333333,13.701133786848064
26.307883333333333,13.701133786848064
26.316416666666665,13.701133786848064
26.3644,13.701133786848064
26.373083333333334,13.701133786848064
26.435416666666665,13.701133786848064
26.451433333333334,13.701133786848064
26.45325,13.701133786848064
26.463516666666667,13.701133786848064
26.472633333333334,13.701133786848064
26.47475,13.701133786848064
26.483066666666666,13.701133786848064
26.518983333333335,13.701133786848064
26.522216666666665,13.701133786848064
26.53705,13.701133786848064
26.63065,13.701133786848064
26.64988333333333,13.701133786848064
26.662116666666666,13.701133786848064
26.669216666666667,13.701133786848064
26.675733333333334,13.701133786848064
26.691266666666667,13.701133786848064
26.695116666666667,13.701133786848064
26.772716666666668,13.701133786848064
26.811233333333334,13.701133786848064
26.814233333333334,13.701133786848064
26.816883333333333,13.701133786848064
26.8208,13.701133786848064
26.832166666666666,13.701133786848064
26.845933333333335,13.701133786848064
26.85408333333333,13.701133786848064
26.902266666666666,13.701133786848064
26.939516666666666,13.701133786848064
26.961983333333333,13.701133786848064
26.963416666666667,13.701133786848064
26.96848333333333,13.701133786848064
26.972733333333334,13.701133786848064
26.983416666666667,13.701133786848064
26.984333333333332,13.701133786848064
27.0014,13.701133786848064
27.058916666666665,13.701133786848064
27.14605,13.701133786848064
27.14995,13.701133786848064
27.154666666666667,13.701133786848064
27.221083333333333,13.701133786848064
27.226033333333334,13.701133786848064
27.2698,13.701133786848064
27.308916666666665,13.701133786848064
27.31673333333333,13.701133786848064
27.318616666666667,13.701133786848064
27.354383333333335,13.701133786848064
27.3727,13.701133786848064
27.4189,13.701133786848064
27.463433333333334,13.701133786848064
27.52955,13.701133786848064
27.7261,13.701133786848064
27.754216666666668,13.701133786848064
27.816816666666668,13.701133786848064
27.913433333333334,13.701133786848064
27.933833333333332,13.701133786848064
27.9869,13.701133786848064
28.082283333333333,13.701133786848064
28.2049,13.701133786848064
28.316966666666666,13.701133786848064
28.324516666666668,13.701133786848064
28.491733333333332,13.701133786848064
28.51245,13.701133786848064
28.5207,13.701133786848064
28.570933333333333,13.701133786848064
28.58245,13.701133786848064
28.63785,13.701133786848064
28.737566666666666,13.701133786848064
28.783783333333332,13.701133786848064
28.786566666666666,13.701133786848064
28.90485,13.701133786848064
29.07105,13.701133786848064
29.092233333333333,13.701133786848064
29.23795,13.701133786848064
29.343283333333332,13.701133786848064
29.376816666666667,13.701133786848064
29.404566666666668,13.701133786848064
29.51015,13.701133786848064
29.571366666666666,13.701133786848064
29.673633333333335,13.701133786848064
29.6871,13.701133786848064
29.73835,13.701133786848064
29.84295,13.701133786848064
29.845683333333334,13.701133786848064
29.90635,13.701133786848064
30.007716666666667,13.701133786848064
30.01085,13.701133786848064
30.07135,13.701133786848064
30.072216666666666,13.701133786848064
30.130683333333334,13.701133786848064
30.141483333333333,13.701133786848064
30.141666666666666,13.701133786848064
30.175983333333335,13.701133786848064
30.176916666666667,13.701133786848064
30.2381,13.701133786848064
30.238716666666665,13.701133786848064
30.297233333333335,13.701133786848064
30.3407,13.701133786848064
30.405116666666668,13.701133786848064
30.405433333333335,13.701133786848064
30.463933333333333,13.701133786848064
30.475083333333334,13.701133786848064
30.488983333333334,13.701133786848064
30.5074,13.701133786848064
30.5623,13.701133786848064
30.571633333333335,13.701133786848064
30.5723,13.701133786848064
30.580966666666665,13.701133786848064
30.631383333333332,13.701133786848064
30.641683333333333,13.701133786848064
30.67428333333333,13.701133786848064
30.720883333333333,13.701133786848064
30.72405,13.701133786848064
30.726066666666668,13.701133786848064
30.73405,13.701133786848064
30.74555,13.701133786848064
30.84113333333333,13.701133786848064
30.8864,13.701133786848064
30.8883,13.701133786848064
30.889533333333333,13.701133786848064
30.890283333333333,13.701133786848064
30.90145,13.701133786848064
30.90501666666667,13.701133786848064
30.907116666666667,13.701133786848064
30.93435,13.701133786848064
30.96415,13.701133786848064
30.975033333333332,13.701133786848064
31.008166666666668,13.701133786848064
31.045366666666666,13.701133786848064
31.054266666666667,13.701133786848064
31.056083333333333,13.701133786848064
31.0569,13.701133786848064
31.067433333333334,13.701133786848064
31.06815,13.701133786848064
31.077766666666665,13.701133786848064
31.080133333333333,13.701133786848064
31.100033333333332,13.701133786848064
31.131166666666665,13.701133786848064
31.141933333333334,13.701133786848064
31.193666666666665,13.701133786848064
31.235833333333332,13.701133786848064
31.239016666666668,13.701133786848064
31.24288333333333,13.701133786848064
31.2459,13.701133786848064
31.257633333333334,13.701133786848064
31.297783333333335,13.701133786848064
31.31025,13.701133786848064
31.337666666666667,13.701133786848064
31.342366666666667,13.701133786848064
31.353833333333334,13.701133786848064
31.372416666666666,13.701133786848064
31.383616666666665,13.701133786848064
31.41285,13.701133786848064
31.4193,13.701133786848064
31.430033333333334,13.701133786848064
31.431583333333332,13.701133786848064
31.464683333333333,13.701133786848064
31.475083333333334,13.701133786848064
31.490166666666667,13.701133786848064
31.50805,13.701133786848064
31.5793,13.701133786848064
31.631116666666667,13.701133786848064
31.64215,13.701133786848064
31.64815,13.701133786848064
31.6505,13.701133786848064
31.6809,13.701133786848064
31.74625,13.701133786848064
31.75025,13.701133786848064
31.799083333333332,13.701133786848064
31.805433333333333,13.701133786848064
31.805566666666667,13.701133786848064
31.80965,13.701133786848064
31.818216666666668,13.701133786848064
31.825583333333334,13.701133786848064
31.829166666666666,13.701133786848064
31.91325,13.701133786848064
31.921216666666666,13.701133786848064
31.9318,13.701133786848064
31.932566666666666,13.701133786848064
31.96315,13.701133786848064
31.96545,13.701133786848064
31.9768,13.701133786848064
31.983933333333333,13.701133786848064
32.0093,13.701133786848064
32.05996666666667,13.701133786848064
32.08025,13.701133786848064
32.108016666666664,13.701133786848064
32.124066666666664,13.701133786848064
32.12521666666667,13.701133786848064
32.15903333333333,13.701133786848064
32.18095,13.701133786848064
32.25673333333334,13.701133786848064
32.273716666666665,13.701133786848064
32.29083333333333,13.701133786848064
32.29805,13.701133786848064
32.31741666666667,13.701133786848064
32.32618333333333,13.701133786848064
32.38838333333333,13.701133786848064
32.40555,13.701133786848064
32.457233333333335,13.701133786848064
32.46536666666667,13.701133786848064
32.476333333333336,13.701133786848064
32.48408333333333,13.701133786848064
32.49296666666667,13.701133786848064
32.55466666666667,13.701133786848064
32.6279,13.701133786848064
32.698166666666665,13.701133786848064
32.742216666666664,13.701133786848064
32.7652,13.701133786848064
32.772133333333336,13.701133786848064
32.823816666666666,13.701133786848064
32.8382,13.701133786848064
32.92613333333333,13.701133786848064
32.97495,13.701133786848064
32.98421666666667,13.701133786848064
32.99325,13.701133786848064
33.015616666666666,13.701133786848064
33.06245,13.701133786848064
33.079233333333335,13.701133786848064
33.12445,13.701133786848064
33.14715,13.701133786848064
33.14881666666667,13.701133786848064
33.21216666666667,13.701133786848064
33.27485,13.701133786848064
33.29535,13.701133786848064
33.31576666666667,13.701133786848064
33.3626,13.701133786848064
33.36631666666667,13.701133786848064
33.4055,13.701133786848064
33.484633333333335,13.701133786848064
33.48995,13.701133786848064
33.50881666666667,13.701133786848064
33.75825,13.701133786848064
33.76911666666667,13.701133786848064
33.79326666666667,13.701133786848064
33.7973,13.701133786848064
33.818333333333335,13.701133786848064
33.83991666666667,13.701133786848064
33.84888333333333,13.701133786848064
33.87786666666667,13.701133786848064
33.93456666666667,13.701133786848064
33.98023333333333,13.701133786848064
34.07411666666667,13.701133786848064
34.14248333333333,13.701133786848064
34.162533333333336,13.701133786848064
34.19721666666667,13.701133786848064
34.21628333333334,13.701133786848064
34.24288333333333,13.701133786848064
34.32385,13.701133786848064
34.3409,13.701133786848064
34.4823,13.701133786848064
34.513283333333334,13.701133786848064
34.51508333333334,13.701133786848064
34.578116666666666,13.701133786848064
34.6089,13.701133786848064
34.62396666666667,13.701133786848064
34.62495,13.701133786848064
34.662416666666665,13.701133786848064
34.72063333333333,13.701133786848064
34.724466666666665,13.701133786848064
34.90546666666667,13.701133786848064
34.96536666666667,13.701133786848064
35.07285,13.701133786848064
35.07286666666667,13.701133786848064
35.201366666666665,13.701133786848064
35.27836666666666,13.701133786848064
35.331833333333336,13.701133786848064
35.34386666666666,13.701133786848064
35.546083333333335,13.701133786848064
35.571866666666665,13.701133786848064
35.5726,13.701133786848064
35.58251666666666,13.701133786848064
35.606566666666666,13.701133786848064
35.62813333333333,13.701133786848064
35.64861666666667,13.701133786848064
35.6743,13.701133786848064
35.677533333333336,13.701133786848064
35.73943333333333,13.701133786848064
35.73975,13.701133786848064
35.80925,13.701133786848064
35.83293333333334,13.701133786848064
35.84113333333333,13.701133786848064
35.906016666666666,13.701133786848064
35.97573333333333,13.701133786848064
35.98965,13.701133786848064
36.010783333333336,13.701133786848064
36.07293333333333,13.701133786848064
36.07585,13.701133786848064
36.0783,13.701133786848064
36.14313333333333,13.701133786848064
36.23985,13.701133786848064
36.30916666666667,13.701133786848064
36.40603333333333,13.701133786848064
36.465133333333334,13.701133786848064
36.50788333333333,13.701133786848064
36.527366666666666,13.701133786848064
36.57965,13.701133786848064
36.63171666666667,13.701133786848064
36.64295,13.701133786848064
36.6737,13.701133786848064
36.674566666666664,13.701133786848064
36.68043333333333,13.701133786848064
36.7371,13.701133786848064
36.73975,13.701133786848064
36.7464,13.701133786848064
36.79848333333333,13.701133786848064
36.833,13.701133786848064
36.8416,13.701133786848064
36.84815,13.701133786848064
36.887883333333335,13.701133786848064
36.90748333333333,13.701133786848064
36.96998333333333,13.701133786848064
37.0733,13.701133786848064
37.0754,13.701133786848064
37.08056666666667,13.701133786848064
37.092016666666666,13.701133786848064
37.10686666666667,13.701133786848064
37.12403333333334,13.701133786848064
37.132416666666664,13.701133786848064
37.159933333333335,13.701133786848064
37.16095,13.701133786848064
37.161633333333334,13.701133786848064
37.17776666666666,13.701133786848064
37.22275,13.701133786848064
37.23506666666667,13.701133786848064
37.258833333333335,13.701133786848064
37.26723333333333,13.701133786848064
37.27021666666667,13.701133786848064
37.31041666666667,13.701133786848064
37.325466666666664,13.701133786848064
37.347633333333334,13.701133786848064
37.36663333333333,13.701133786848064
37.371633333333335,13.701133786848064
37.38248333333333,13.701133786848064
37.40626666666667,13.701133786848064
37.4579,13.701133786848064
37.49133333333333,13.701133786848064
37.494816666666665,13.701133786848064
37.511266666666664,13.701133786848064
37.53155,13.701133786848064
37.545566666666666,13.701133786848064
37.57215,13.701133786848064
37.610883333333334,13.701133786848064
37.62525,13.701133786848064
37.64361666666667,13.701133786848064
37.6489,13.701133786848064
37.651583333333335,13.701133786848064
37.6604,13.701133786848064
37.69598333333333,13.701133786848064
37.7103,13.701133786848064
37.75855,13.701133786848064
37.806666666666665,13.701133786848064
37.81388333333334,13.701133786848064
37.82715,13.701133786848064
37.84186666666667,13.701133786848064
37.913466666666665,13.701133786848064
37.931983333333335,13.701133786848064
37.94648333333333,13.701133786848064
37.96451666666667,13.701133786848064
37.993966666666665,13.701133786848064
37.994416666666666,13.701133786848064
38.00655,13.701133786848064
38.095983333333336,13.701133786848064
38.12243333333333,13.701133786848064
38.12635,13.701133786848064
38.1435,13.701133786848064
38.15168333333333,13.701133786848064
38.165733333333336,13.701133786848064
38.19135,13.701133786848064
38.22065,13.701133786848064
38.243916666666664,13.701133786848064
38.25075,13.701133786848064
38.268566666666665,13.701133786848064
38.2992,13.701133786848064
38.30108333333333,13.701133786848064
38.304766666666666,13.701133786848064
38.318216666666665,13.701133786848064
38.3532,13.701133786848064
38.36808333333333,13.701133786848064
38.3847,13.701133786848064
38.39205,13.701133786848064
38.4429,13.701133786848064
38.45141666666667,13.701133786848064
38.4524,13.701133786848064
38.485166666666665,13.701133786848064
38.5669,13.701133786848064
38.588033333333335,13.701133786848064
38.6009,13.701133786848064
38.632783333333336,13.701133786848064
38.64041666666667,13.701133786848064
38.65173333333333,13.701133786848064
38.69948333333333,13.701133786848064
38.72535,13.701133786848064
38.731316666666665,13.701133786848064
38.749966666666666,13.701133786848064
38.7606,13.701133786848064
38.76441666666667,13.701133786848064
38.81198333333333,13.701133786848064
38.81595,13.701133786848064
38.81845,13.701133786848064
38.854016666666666,13.701133786848064
38.86015,13.701133786848064
38.87456666666667,13.701133786848064
38.90168333333333,13.701133786848064
38.91331666666667,13.701133786848064
38.91505,13.701133786848064
38.93971666666667,13.701133786848064
38.9585,13.701133786848064
39.00345,13.701133786848064
39.00855,13.701133786848064
39.01786666666667,13.701133786848064
39.054716666666664,13.701133786848064
39.06215,13.701133786848064
39.10561666666667,13.701133786848064
39.122483333333335,13.701133786848064
39.161033333333336,13.701133786848064
39.16116666666667,13.701133786848064
39.21098333333333,13.701133786848064
39.25195,13.701133786848064
39.2771,13.701133786848064
39.304116666666665,13.701133786848064
39.36055,13.701133786848064
39.3989,13.701133786848064
39.42766666666667,13.701133786848064
39.4655,13.701133786848064
39.47695,13.701133786848064
39.4944,13.701133786848064
39.526133333333334,13.701133786848064
39.545683333333336,13.701133786848064
39.5725,13.701133786848064
39.72448333333333,13.701133786848064
39.76145,13.701133786848064
39.98795,13.701133786848064
40.007733333333334,13.701133786848064
40.01043333333333,13.701133786848064
40.050383333333336,13.701133786848064
40.083783333333336,13.701133786848064
40.13236666666667,13.701133786848064
40.14365,13.701133786848064
40.2555,13.701133786848064
40.259233333333334,13.701133786848064
40.30068333333333,13.701133786848064
40.3086,13.701133786848064
40.47603333333333,13.701133786848064
40.48558333333333,13.701133786848064
40.5381,13.701133786848064
40.59576666666667,13.701133786848064
40.74001666666667,13.701133786848064
40.78426666666667,13.701133786848064
41.04901666666667,13.701133786848064
41.07335,13.701133786848064
41.13465,13.701133786848064
41.135283333333334,13.701133786848064
41.161766666666665,13.701133786848064
41.201683333333335,13.701133786848064
41.24041666666667,13.701133786848064
41.4072,13.701133786848064
41.4619,13.701133786848064
41.5734,13.701133786848064
41.669666666666664,13.701133786848064
41.67528333333333,13.701133786848064
41.70811666666667,13.701133786848064
41.841966666666664,13.701133786848064
41.844633333333334,13.701133786848064
41.84953333333333,13.701133786848064
42.00835,13.701133786848064
42.07363333333333,13.701133786848064
42.1336,13.701133786848064
42.143683333333335,13.701133786848064
42.15665,13.701133786848064
42.16173333333333,13.701133786848064
42.17498333333333,13.701133786848064
42.17803333333333,13.701133786848064
42.22291666666667,13.701133786848064
42.2402,13.701133786848064
42.310516666666665,13.701133786848064
42.3896,13.701133786848064
42.406866666666666,13.701133786848064
42.54108333333333,13.701133786848064
42.5737,13.701133786848064
42.5812,13.701133786848064
42.6323,13.701133786848064
42.63295,13.701133786848064
42.64418333333333,13.701133786848064
42.68253333333333,13.701133786848064
42.68455,13.701133786848064
42.6977,13.701133786848064
42.721833333333336,13.701133786848064
42.72966666666667,13.701133786848064
42.734633333333335,13.701133786848064
42.74081666666667,13.701133786848064
42.747683333333335,13.701133786848064
42.76788333333333,13.701133786848064
42.8109,13.701133786848064
42.84185,13.701133786848064
42.84285,13.701133786848064
42.84485,13.701133786848064
42.84846666666667,13.701133786848064
42.88865,13.701133786848064
42.8896,13.701133786848064
42.907016666666664,13.701133786848064
42.90761666666667,13.701133786848064
42.91433333333333,13.701133786848064
42.966316666666664,13.701133786848064
42.9775,13.701133786848064
43.00738333333334,13.701133786848064
43.016083333333334,13.701133786848064
43.016533333333335,13.701133786848064
43.025866666666666,13.701133786848064
43.05515,13.701133786848064
43.055616666666666,13.701133786848064
43.073933333333336,13.701133786848064
43.0809,13.701133786848064
43.134683333333335,13.701133786848064
43.1405,13.701133786848064
43.144733333333335,13.701133786848064
43.160516666666666,13.701133786848064
43.16138333333333,13.701133786848064
43.170433333333335,13.701133786848064
43.19846666666667,13.701133786848064
43.22261666666667,13.701133786848064
43.22285,13.701133786848064
43.235366666666664,13.701133786848064
43.23735,13.701133786848064
43.2404,13.701133786848064
43.24215,13.701133786848064
43.2422,13.701133786848064
43.26825,13.701133786848064
43.30133333333333,13.701133786848064
43.303583333333336,13.701133786848064
43.31135,13.701133786848064
43.31491666666667,13.701133786848064
43.3284,13.701133786848064
43.3422,13.701133786848064
43.390116666666664,13.701133786848064
43.42005,13.701133786848064
43.434866666666665,13.701133786848064
43.44526666666667,13.701133786848064
43.45901666666666,13.701133786848064
43.466366666666666,13.701133786848064
43.466966666666664,13.701133786848064
43.47043333333333,13.701133786848064
43.476,13.701133786848064
43.47761666666667,13.701133786848064
43.495383333333336,13.701133786848064
43.539633333333335,13.701133786848064
43.55615,13.701133786848064
43.58135,13.701133786848064
43.6008,13.701133786848064
43.60308333333333,13.701133786848064
43.623083333333334,13.701133786848064
43.62645,13.701133786848064
43.6334,13.701133786848064
43.64438333333333,13.701133786848064
43.65271666666667,13.701133786848064
43.66181666666667,13.701133786848064
43.67926666666666,13.701133786848064
43.67998333333333,13.701133786848064
43.701933333333336,13.701133786848064
43.72366666666667,13.701133786848064
43.77451666666666,13.701133786848064
43.78105,13.701133786848064
43.799933333333335,13.701133786848064
43.812016666666665,13.701133786848064
43.81726666666667,13.701133786848064
43.819383333333334,13.701133786848064
43.82791666666667,13.701133786848064
43.828383333333335,13.701133786848064
43.829633333333334,13.701133786848064
43.84993333333333,13.701133786848064
43.857683333333334,13.701133786848064
43.87075,13.701133786848064
43.8896,13.701133786848064
43.91283333333333,13.701133786848064
43.93525,13.701133786848064
43.959183333333335,13.701133786848064
43.96673333333333,13.701133786848064
43.97285,13.701133786848064
43.977783333333335,13.701133786848064
43.98575,13.701133786848064
43.995466666666665,13.701133786848064
44.043483333333334,13.701133786848064
44.07363333333333,13.701133786848064
44.1281,13.701133786848064
44.13373333333333,13.701133786848064
44.266283333333334,13.701133786848064
44.269983333333336,13.701133786848064
44.285466666666665,13.701133786848064
44.289233333333335,13.701133786848064
44.300216666666664,13.701133786848064
44.31511666666667,13.701133786848064
44.31933333333333,13.701133786848064
44.32876666666667,13.701133786848064
44.36653333333334,13.701133786848064
44.393633333333334,13.701133786848064
44.416066666666666,13.701133786848064
44.42125,13.701133786848064
44.45005,13.701133786848064
44.4504,13.701133786848064
44.485933333333335,13.701133786848064
44.51703333333333,13.701133786848064
44.563183333333335,13.701133786848064
44.56458333333333,13.701133786848064
44.56506666666667,13.701133786848064
44.576766666666664,13.701133786848064
44.58441666666667,13.701133786848064
44.59936666666667,13.701133786848064
44.62093333333333,13.701133786848064
44.65025,13.701133786848064
44.652566666666665,13.701133786848064
44.74896666666667,13.701133786848064
44.75163333333333,13.701133786848064
44.8287,13.701133786848064
44.828783333333334,13.701133786848064
44.861,13.701133786848064
44.8642,13.701133786848064
44.87575,13.701133786848064
44.88301666666667,13.701133786848064
44.8983,13.701133786848064
44.909816666666664,13.701133786848064
44.91041666666667,13.701133786848064
44.99605,13.701133786848064
45.04833333333333,13.701133786848064
45.077616666666664,13.701133786848064
45.13925,13.701133786848064
45.17386666666667,13.701133786848064
45.18188333333333,13.701133786848064
45.18918333333333,13.701133786848064
45.193866666666665,13.701133786848064
45.21273333333333,13.701133786848064
45.227066666666666,13.701133786848064
45.26616666666666,13.701133786848064
45.3766,13.701133786848064
45.3903,13.701133786848064
45.404983333333334,13.701133786848064
45.41968333333333,13.701133786848064
45.4862,13.701133786848064
45.52608333333333,13.701133786848064
45.5464,13.701133786848064
45.570083333333336,13.701133786848064
45.60175,13.701133786848064
45.60315,13.701133786848064
45.62938333333334,13.701133786848064
45.6296,13.701133786848064
45.653166666666664,13.701133786848064
45.6958,13.701133786848064
45.748333333333335,13.701133786848064
45.77911666666667,13.701133786848064
45.79866666666667,13.701133786848064
45.88933333333333,13.701133786848064
45.89606666666667,13.701133786848064
45.901066666666665,13.701133786848064
45.928383333333336,13.701133786848064
45.94505,13.701133786848064
45.961133333333336,13.701133786848064
45.98251666666667,13.701133786848064
45.993916666666664,13.701133786848064
46.05533333333333,13.701133786848064
46.05886666666667,13.701133786848064
46.067366666666665,13.701133786848064
46.07791666666667,13.701133786848064
46.109633333333335,13.701133786848064
46.11496666666667,13.701133786848064
46.2114,13.701133786848064
46.26325,13.701133786848064
46.3981,13.701133786848064
46.42458333333333,13.701133786848064
46.456716666666665,13.701133786848064
46.46715,13.701133786848064
46.57191666666667,13.701133786848064
46.578266666666664,13.701133786848064
46.59348333333333,13.701133786848064
46.625366666666665,13.701133786848064
46.788866666666664,13.701133786848064
46.81356666666667,13.701133786848064
46.941633333333336,13.701133786848064
46.97278333333333,13.701133786848064
46.996183333333335,13.701133786848064
47.0275,13.701133786848064
47.17328333333333,13.701133786848064
47.17901666666667,13.701133786848064
47.192083333333336,13.701133786848064
47.20076666666667,13.701133786848064
47.234,13.701133786848064
47.241483333333335,13.701133786848064
47.291,13.701133786848064
47.30993333333333,13.701133786848064
47.31021666666667,13.701133786848064
47.34518333333333,13.701133786848064
47.36325,13.701133786848064
47.45453333333333,13.701133786848064
47.460116666666664,13.701133786848064
47.486266666666666,13.701133786848064
47.495016666666665,13.701133786848064
47.50866666666667,13.701133786848064
47.51186666666667,13.701133786848064
47.57451666666667,13.701133786848064
47.60243333333333,13.701133786848064
47.644866666666665,13.701133786848064
47.704233333333335,13.701133786848064
47.71958333333333,13.701133786848064
47.73641666666666,13.701133786848064
47.7425,13.701133786848064
47.74535,13.701133786848064
47.751933333333334,13.701133786848064
47.75613333333333,13.701133786848064
47.842733333333335,13.701133786848064
47.845216666666666,13.701133786848064
47.8991,13.701133786848064
47.90756666666667,13.701133786848064
47.907983333333334,13.701133786848064
47.92885,13.701133786848064
47.96991666666667,13.701133786848064
47.97793333333333,13.701133786848064
48.00566666666667,13.701133786848064
48.0092,13.701133786848064
48.012,13.701133786848064
48.0563,13.701133786848064
48.05675,13.701133786848064
48.07213333333333,13.701133786848064
48.07448333333333,13.701133786848064
48.07475,13.701133786848064
48.13401666666667,13.701133786848064
48.17863333333333,13.701133786848064
48.271316666666664,13.701133786848064
48.300533333333334,13.701133786848064
48.34218333333333,13.701133786848064
48.345333333333336,13.701133786848064
48.37278333333333,13.701133786848064
48.39018333333333,13.701133786848064
48.3906,13.701133786848064
48.39416666666666,13.701133786848064
48.400016666666666,13.701133786848064
48.4102,13.701133786848064
48.4595,13.701133786848064
48.478683333333336,13.701133786848064
48.55631666666667,13.701133786848064
48.55793333333333,13.701133786848064
48.5673,13.701133786848064
48.57435,13.701133786848064
48.6784,13.701133786848064
48.678733333333334,13.701133786848064
48.724783333333335,13.701133786848064
48.74175,13.701133786848064
48.743066666666664,13.701133786848064
48.7694,13.701133786848064
48.788783333333335,13.701133786848064
48.80073333333333,13.701133786848064
48.81171666666667,13.701133786848064
48.84276666666667,13.701133786848064
48.84546666666667,13.701133786848064
48.889783333333334,13.701133786848064
48.89035,13.701133786848064
48.8949,13.701133786848064
48.89933333333333,13.701133786848064
48.90795,13.701133786848064
48.90845,13.701133786848064
48.96505,13.701133786848064
48.98015,13.701133786848064
49.009,13.701133786848064
49.012933333333336,13.701133786848064
49.041133333333335,13.701133786848064
49.0567,13.701133786848064
49.057966666666665,13.701133786848064
49.0683,13.701133786848064
49.06973333333333,13.701133786848064
49.0759,13.701133786848064
49.13445,13.701133786848064
49.14528333333333,13.701133786848064
49.167183333333334,13.701133786848064
49.1761,13.701133786848064
49.20823333333333,13.701133786848064
49.2242,13.701133786848064
49.24325,13.701133786848064
49.26766666666666,13.701133786848064
49.275533333333335,13.701133786848064
49.29318333333333,13.701133786848064
49.300983333333335,13.701133786848064
49.311816666666665,13.701133786848064
49.32966666666667,13.701133786848064
49.33976666666667,13.701133786848064
49.36436666666667,13.701133786848064
49.36846666666667,13.701133786848064
49.43428333333333,13.701133786848064
49.459516666666666,13.701133786848064
49.4655,13.701133786848064
49.46853333333333,13.701133786848064
49.478516666666664,13.701133786848064
49.489016666666664,13.701133786848064
49.49138333333333,13.701133786848064
49.49665,13.701133786848064
49.5168,13.701133786848064
49.55778333333333,13.701133786848064
49.568783333333336,13.701133786848064
49.62343333333333,13.701133786848064
49.63425,13.701133786848064
49.64533333333333,13.701133786848064
49.6532,13.701133786848064
49.66133333333333,13.701133786848064
49.663183333333336,13.701133786848064
49.67413333333333,13.701133786848064
49.68443333333333,13.701133786848064
49.702283333333334,13.701133786848064
49.768033333333335,13.701133786848064
49.80175,13.701133786848064
49.80316666666667,13.701133786848064
49.8058,13.701133786848064
49.812266666666666,13.701133786848064
49.820433333333334,13.701133786848064
49.830983333333336,13.701133786848064
49.83153333333333,13.701133786848064
49.8483,13.701133786848064
49.84911666666667,13.701133786848064
49.870666666666665,13.701133786848064
49.8717,13.701133786848064
49.87875,13.701133786848064
49.91263333333333,13.701133786848064
49.9358,13.701133786848064
49.98655,13.701133786848064
50.029016666666664,13.701133786848064
50.04221666666667,13.701133786848064
50.0519,13.701133786848064
50.07598333333333,13.701133786848064
50.08611666666667,13.701133786848064
50.1088,13.701133786848064
50.11548333333333,13.701133786848064
50.12375,13.701133786848064
50.139516666666665,13.701133786848064
50.14523333333333,13.701133786848064
50.153333333333336,13.701133786848064
50.16303333333333,13.701133786848064
50.180233333333334,13.701133786848064
50.184783333333336,13.701133786848064
50.30108333333333,13.701133786848064
50.3068,13.701133786848064
50.318533333333335,13.701133786848064
50.31955,13.701133786848064
50.31998333333333,13.701133786848064
50.33058333333334,13.701133786848064
50.361383333333336,13.701133786848064
50.3807,13.701133786848064
50.44943333333333,13.701133786848064
50.478766666666665,13.701133786848064
50.48775,13.701133786848064
50.4922,13.701133786848064
50.497166666666665,13.701133786848064
50.53151666666667,13.701133786848064
50.531733333333335,13.701133786848064
50.54318333333333,13.701133786848064
50.56876666666667,13.701133786848064
50.6234,13.701133786848064
50.64225,13.701133786848064
50.65153333333333,13.701133786848064
50.65346666666667,13.701133786848064
50.6632,13.701133786848064
50.67366666666667,13.701133786848064
50.6989,13.701133786848064
50.70435,13.701133786848064
50.72971666666667,13.701133786848064
50.79136666666667,13.701133786848064
50.809,13.701133786848064
50.82013333333333,13.701133786848064
50.83003333333333,13.701133786848064
50.84011666666667,13.701133786848064
50.855383333333336,13.701133786848064
50.900216666666665,13.701133786848064
50.90206666666667,13.701133786848064
50.936766666666664,13.701133786848064
50.95621666666667,13.701133786848064
50.96953333333333,13.701133786848064
50.98685,13.701133786848064
51.00215,13.701133786848064
51.0549,13.701133786848064
51.06838333333334,13.701133786848064
51.09441666666667,13.701133786848064
51.09555,13.701133786848064
51.1216,13.701133786848064
51.1367,13.701133786848064
51.15405,13.701133786848064
51.154133333333334,13.701133786848064
51.177883333333334,13.701133786848064
51.20653333333333,13.701133786848064
51.235083333333336,13.701133786848064
51.24353333333333,13.701133786848064
51.25013333333333,13.701133786848064
51.27701666666667,13.701133786848064
51.30481666666667,13.701133786848064
51.33546666666667,13.701133786848064
51.358716666666666,13.701133786848064
51.4562,13.701133786848064
51.47003333333333,13.701133786848064
51.47356666666666,13.701133786848064
51.496633333333335,13.701133786848064
51.52265,13.701133786848064
51.53776666666667,13.701133786848064
51.56921666666667,13.701133786848064
51.57606666666667,13.701133786848064
51.59455,13.701133786848064
51.65205,13.701133786848064
51.658683333333336,13.701133786848064
51.688116666666666,13.701133786848064
51.691966666666666,13.701133786848064
51.70885,13.701133786848064
51.71645,13.701133786848064
51.7552,13.701133786848064
51.76926666666667,13.701133786848064
51.8044,13.701133786848064
51.81838333333334,13.701133786848064
51.83161666666667,13.701133786848064
51.83441666666667,13.701133786848064
51.85491666666667,13.701133786848064
51.855066666666666,13.701133786848064
51.90255,13.701133786848064
51.9469,13.701133786848064
51.9889,13.701133786848064
52.07321666666667,13.701133786848064
52.0898,13.701133786848064
52.10216666666667,13.701133786848064
52.16296666666667,13.701133786848064
52.181583333333336,13.701133786848064
52.190533333333335,13.701133786848064
52.2208,13.701133786848064
52.23145,13.701133786848064
52.25685,13.701133786848064
52.26141666666667,13.701133786848064
52.31238333333334,13.701133786848064
52.335233333333335,13.701133786848064
52.33991666666667,13.701133786848064
52.35231666666667,13.701133786848064
52.38885,13.701133786848064
52.41121666666667,13.701133786848064
52.428666666666665,13.701133786848064
52.431266666666666,13.701133786848064
52.489383333333336,13.701133786848064
52.638666666666666,13.701133786848064
52.66173333333333,13.701133786848064
52.676116666666665,13.701133786848064
52.67928333333333,13.701133786848064
52.716433333333335,13.701133786848064
52.732366666666664,13.701133786848064
52.7427,13.701133786848064
52.79828333333333,13.701133786848064
52.80475,13.701133786848064
53.012616666666666,13.701133786848064
53.07545,13.701133786848064
53.07925,13.701133786848064
53.11183333333334,13.701133786848064
53.1352,13.701133786848064
53.241483333333335,13.701133786848064
53.285266666666665,13.701133786848064
53.4001,13.701133786848064
53.408633333333334,13.701133786848064
53.409533333333336,13.701133786848064
53.434783333333336,13.701133786848064
53.4363,13.701133786848064
53.472116666666665,13.701133786848064
53.48413333333333,13.701133786848064
53.51263333333333,13.701133786848064
53.557066666666664,13.701133786848064
53.5599,13.701133786848064
53.574983333333336,13.701133786848064
53.57561666666667,13.701133786848064
53.58201666666667,13.701133786848064
53.6298,13.701133786848064
53.67718333333333,13.701133786848064
53.67958333333333,13.701133786848064
53.724016666666664,13.701133786848064
53.733333333333334,13.701133786848064
53.76585,13.701133786848064
53.769666666666666,13.701133786848064
53.776183333333336,13.701133786848064
53.77661666666667,13.701133786848064
53.8121,13.701133786848064
53.82063333333333,13.701133786848064
53.857216666666666,13.701133786848064
53.90923333333333,13.701133786848064
53.91951666666667,13.701133786848064
53.93918333333333,13.701133786848064
53.94133333333333,13.701133786848064
53.9684,13.701133786848064
53.97915,13.701133786848064
54.00941666666667,13.701133786848064
54.01286666666667,13.701133786848064
54.016983333333336,13.701133786848064
54.05655,13.701133786848064
54.057566666666666,13.701133786848064
54.075266666666664,13.701133786848064
54.10176666666667,13.701133786848064
54.128416666666666,13.701133786848064
54.134616666666666,13.701133786848064
54.21608333333333,13.701133786848064
54.232816666666665,13.701133786848064
54.23583333333333,13.701133786848064
54.24195,13.701133786848064
54.30133333333333,13.701133786848064
54.31281666666667,13.701133786848064
54.342816666666664,13.701133786848064
54.35106666666667,13.701133786848064
54.357616666666665,13.701133786848064
54.39095,13.701133786848064
54.39975,13.701133786848064
54.408833333333334,13.701133786848064
54.425333333333334,13.701133786848064
54.436616666666666,13.701133786848064
54.44455,13.701133786848064
54.46855,13.701133786848064
54.479216666666666,13.701133786848064
54.4918,13.701133786848064
54.50715,13.701133786848064
54.510283333333334,13.701133786848064
54.557833333333335,13.701133786848064
54.56895,13.701133786848064
54.603183333333334,13.701133786848064
54.61858333333333,13.701133786848064
54.62778333333333,13.701133786848064
54.62976666666667,13.701133786848064
54.635,13.701133786848064
54.64585,13.701133786848064
54.65715,13.701133786848064
54.67706666666667,13.701133786848064
54.6798,13.701133786848064
54.6921,13.701133786848064
54.72421666666666,13.701133786848064
54.72448333333333,13.701133786848064
54.725316666666664,13.701133786848064
54.725883333333336,13.701133786848064
54.72801666666667,13.701133786848064
54.73546666666667,13.701133786848064
54.74196666666667,13.701133786848064
54.74281666666667,13.701133786848064
54.800133333333335,13.701133786848064
54.80178333333333,13.701133786848064
54.81271666666667,13.701133786848064
54.84335,13.701133786848064
54.84635,13.701133786848064
54.854616666666665,13.701133786848064
54.85906666666666,13.701133786848064
54.868566666666666,13.701133786848064
54.876666666666665,13.701133786848064
54.87905,13.701133786848064
54.891816666666664,13.701133786848064
54.89391666666667,13.701133786848064
54.89501666666666,13.701133786848064
54.897933333333334,13.701133786848064
54.904316666666666,13.701133786848064
54.905,13.701133786848064
54.91003333333333,13.701133786848064
54.913916666666665,13.701133786848064
54.933166666666665,13.701133786848064
54.93351666666667,13.701133786848064
54.9631,13.701133786848064
54.97116666666667,13.701133786848064
54.97235,13.701133786848064
54.980383333333336,13.701133786848064
55.00293333333333,13.701133786848064
55.00618333333333,13.701133786848064
55.01063333333333,13.701133786848064
55.013083333333334,13.701133786848064
55.0477,13.701133786848064
55.04866666666667,13.701133786848064
55.048766666666666,13.701133786848064
55.05996666666667,13.701133786848064
55.061766666666664,13.701133786848064
55.06263333333333,13.701133786848064
55.062783333333336,13.701133786848064
55.0631,13.701133786848064
55.0698,13.701133786848064
55.0699,13.701133786848064
55.07405,13.701133786848064
55.07415,13.701133786848064
55.07908333333334,13.701133786848064
55.08011666666667,13.701133786848064
55.0968,13.701133786848064
55.10841666666666,13.701133786848064
55.113816666666665,13.701133786848064
55.12826666666667,13.701133786848064
55.13145,13.701133786848064
55.1315,13.701133786848064
55.138616666666664,13.701133786848064
55.1499,13.701133786848064
55.156083333333335,13.701133786848064
55.163133333333334,13.701133786848064
55.16578333333333,13.701133786848064
55.18086666666667,13.701133786848064
55.18358333333333,13.701133786848064
55.201683333333335,13.701133786848064
55.20741666666667,13.701133786848064
55.21445,13.701133786848064
55.21485,13.701133786848064
55.21541666666667,13.701133786848064
55.2163,13.701133786848064
55.22656666666666,13.701133786848064
55.22821666666667,13.701133786848064
55.22838333333333,13.701133786848064
55.22931666666667,13.701133786848064
55.23,13.701133786848064
55.23083333333334,13.701133786848064
55.23736666666667,13.701133786848064
55.23975,13.701133786848064
55.2416,13.701133786848064
55.246316666666665,13.701133786848064
55.247233333333334,13.701133786848064
55.27348333333333,13.701133786848064
55.282466666666664,13.701133786848064
55.29505,13.701133786848064
55.29655,13.701133786848064
55.303383333333336,13.701133786848064
55.314616666666666,13.701133786848064
55.314683333333335,13.701133786848064
55.32181666666666,13.701133786848064
55.33481666666667,13.701133786848064
55.33865,13.701133786848064
55.38046666666666,13.701133786848064
55.39425,13.701133786848064
55.39541666666667,13.701133786848064
55.41003333333333,13.701133786848064
55.41458333333333,13.701133786848064
55.44115,13.701133786848064
55.44375,13.701133786848064
55.45493333333334,13.701133786848064
55.46123333333333,13.701133786848064
55.464133333333336,13.701133786848064
55.47056666666667,13.701133786848064
55.48126666666667,13.701133786848064
55.48993333333333,13.701133786848064
55.50031666666667,13.701133786848064
55.52963333333334,13.701133786848064
55.544266666666665,13.701133786848064
55.558033333333334,13.701133786848064
55.559533333333334,13.701133786848064
55.62081666666667,13.701133786848064
55.63531666666667,13.701133786848064
55.64605,13.701133786848064
55.652966666666664,13.701133786848064
55.65685,13.701133786848064
55.665483333333334,13.701133786848064
55.679633333333335,13.701133786848064
55.69371666666667,13.701133786848064
55.712516666666666,13.701133786848064
55.72555,13.701133786848064
55.72991666666667,13.701133786848064
55.74445,13.701133786848064
55.76485,13.701133786848064
55.79398333333334,13.701133786848064
55.8023,13.701133786848064
55.8126,13.701133786848064
55.820766666666664,13.701133786848064
55.83026666666667,13.701133786848064
55.830816666666664,13.701133786848064
55.83088333333333,13.701133786848064
55.8368,13.701133786848064
55.86725,13.701133786848064
55.879016666666665,13.701133786848064
55.9415,13.701133786848064
55.953633333333336,13.701133786848064
55.971183333333336,13.701133786848064
55.98801666666667,13.701133786848064
55.99118333333333,13.701133786848064
55.99816666666667,13.701133786848064
56.00071666666667,13.701133786848064
56.00195,13.701133786848064
56.01376666666667,13.701133786848064
56.0623,13.701133786848064
56.09871666666667,13.701133786848064
56.12736666666667,13.701133786848064
56.1314,13.701133786848064
56.135266666666666,13.701133786848064
56.14241666666667,13.701133786848064
56.14613333333333,13.701133786848064
56.1543,13.701133786848064
56.15526666666667,13.701133786848064
56.16438333333333,13.701133786848064
56.17423333333333,13.701133786848064
56.17936666666667,13.701133786848064
56.19185,13.701133786848064
56.21051666666666,13.701133786848064
56.24783333333333,13.701133786848064
56.27518333333333,13.701133786848064
56.28456666666667,13.701133786848064
56.29371666666667,13.701133786848064
56.29463333333333,13.701133786848064
56.2997,13.701133786848064
56.31265,13.701133786848064
56.319266666666664,13.701133786848064
56.32151666666667,13.701133786848064
56.3313,13.701133786848064
56.34956666666667,13.701133786848064
56.3652,13.701133786848064
56.39266666666666,13.701133786848064
56.402883333333335,13.701133786848064
56.43038333333333,13.701133786848064
56.44168333333333,13.701133786848064
56.444833333333335,13.701133786848064
56.46868333333333,13.701133786848064
56.48298333333334,13.701133786848064
56.485616666666665,13.701133786848064
56.4878,13.701133786848064
56.57091666666667,13.701133786848064
56.591883333333335,13.701133786848064
56.59625,13.701133786848064
56.599866666666664,13.701133786848064
56.610816666666665,13.701133786848064
56.652683333333336,13.701133786848064
56.6545,13.701133786848064
56.664433333333335,13.701133786848064
56.67355,13.701133786848064
56.73615,13.701133786848064
56.7373,13.701133786848064
56.73843333333333,13.701133786848064
56.79025,13.701133786848064
56.79485,13.701133786848064
56.81936666666667,13.701133786848064
56.82171666666667,13.701133786848064
56.83111666666667,13.701133786848064
56.85595,13.701133786848064
56.88473333333334,13.701133786848064
56.89686666666667,13.701133786848064
56.89868333333333,13.701133786848064
56.90351666666667,13.701133786848064
56.93233333333333,13.701133786848064
56.94205,13.701133786848064
56.95248333333333,13.701133786848064
56.96146666666667,13.701133786848064
56.979416666666665,13.701133786848064
56.98583333333333,13.701133786848064
56.98778333333333,13.701133786848064
56.9984,13.701133786848064
57.03398333333333,13.701133786848064
57.049,13.701133786848064
57.0698,13.701133786848064
57.15245,13.701133786848064
57.1547,13.701133786848064
57.15761666666667,13.701133786848064
57.16465,13.701133786848064
57.18268333333334,13.701133786848064
57.207566666666665,13.701133786848064
57.23635,13.701133786848064
57.2753,13.701133786848064
57.3198,13.701133786848064
57.3214,13.701133786848064
57.33168333333333,13.701133786848064
57.40315,13.701133786848064
57.40955,13.701133786848064
57.421616666666665,13.701133786848064
57.44188333333334,13.701133786848064
57.485866666666666,13.701133786848064
57.48845,13.701133786848064
57.49805,13.701133786848064
57.54788333333333,13.701133786848064
57.56985,13.701133786848064
57.608666666666664,13.701133786848064
57.6323,13.701133786848064
57.647983333333336,13.701133786848064
57.65258333333333,13.701133786848064
57.654583333333335,13.701133786848064
57.664766666666665,13.701133786848064
57.6889,13.701133786848064
57.7365,13.701133786848064
57.74815,13.701133786848064
57.77308333333333,13.701133786848064
57.775333333333336,13.701133786848064
57.81751666666667,13.701133786848064
57.81935,13.701133786848064
57.82135,13.701133786848064
57.826683333333335,13.701133786848064
57.831633333333336,13.701133786848064
57.859833333333334,13.701133786848064
57.86508333333333,13.701133786848064
57.903416666666665,13.701133786848064
57.9425,13.701133786848064
57.98158333333333,13.701133786848064
57.98215,13.701133786848064
57.98661666666667,13.701133786848064
57.988083333333336,13.701133786848064
57.99825,13.701133786848064
58.01071666666667,13.701133786848064
58.07018333333333,13.701133786848064
58.087633333333336,13.701133786848064
58.09081666666667,13.701133786848064
58.10901666666667,13.701133786848064
58.1173,13.701133786848064
58.11975,13.701133786848064
58.13655,13.701133786848064
58.1439,13.701133786848064
58.15473333333333,13.701133786848064
58.15918333333333,13.701133786848064
58.1823,13.701133786848064
58.22858333333333,13.701133786848064
58.27643333333334,13.701133786848064
58.3218,13.701133786848064

==> Figures/data_for_plots/messages-per-request/rw-n100-time-fail.csv <==
time,value
0,1
0.0069,1.75
0.008533333333333334,1.8333333333333333
0.009533333333333333,2
0.009883333333333333,2.3333333333333335
0.011366666666666667,2.5
0.06573333333333334,2.2857142857142856
0.07586666666666667,2.6666666666666665
0.07638333333333333,2.888888888888889
0.1668,2.5454545454545454
0.16968333333333332,2.4166666666666665
0.17255,2.2857142857142856
0.18031666666666665,3
0.23295,3.2352941176470598
0.23911666666666667,3.157894736842106
0.24295,3.263157894736843
0.2501333333333333,3.3000000000000003
0.33958333333333335,3.3333333333333335
0.3423833333333333,3.230769230769231
0.3473,3.3846153846153846
0.40123333333333333,3.3571428571428568
0.40348333333333336,3.5000000000000004
0.40591666666666665,3.4137931034482762
0.41046666666666665,3.333333333333333
0.5047833333333334,3.3636363636363638
0.5052666666666666,3.3939393939393936
0.5088666666666667,3.3888888888888884
0.5667,3.447368421052632
0.5685,3.4871794871794872
0.5878666666666666,4.463414634146343
0.6673166666666667,4.428571428571428
0.6721166666666667,4.386363636363638
0.6728666666666666,4.333333333333333
0.673,4.355555555555556
0.6741,4.282608695652176
0.6757333333333333,4.23404255319149
0.72395,4.215686274509805
0.7348,4.407407407407406
0.73585,4.444444444444444
0.73945,4.472727272727272
0.74115,4.636363636363637
0.74665,4.678571428571428
0.8339333333333333,4.614035087719297
0.8376666666666667,4.610169491525423
0.83785,4.644067796610169
0.8404666666666667,4.7
0.8408666666666667,4.639344262295083
0.8425833333333334,4.596774193548389
0.8752833333333333,4.603174603174603
0.8874333333333333,4.55223880597015
0.8998166666666667,4.547945205479454
0.9041,4.837837837837839
0.9062333333333333,4.786666666666667
0.9150666666666667,4.8684210526315805
1.0006833333333334,4.8181818181818175
1.0049666666666666,4.8987341772151884
1.0067833333333334,4.925
1.008,5.000000000000001
1.0103666666666666,5.085365853658537
1.0672166666666667,5.077669902912623
1.0681666666666667,5.115384615384615
1.07405,5.295238095238095
1.0787166666666668,5.3584905660377355
1.1584666666666668,5.367924528301887
1.1675333333333333,5.336448598130842
1.1701,5.383177570093458
1.1728,5.4403669724770625
1.1738166666666667,5.445454545454546
1.1746,5.423423423423425
1.1775166666666668,5.508928571428571
1.2114,6.103448275862067
1.2353,6.2734375
1.2362833333333334,6.343749999999996
1.24275,6.496124031007755
1.2456166666666666,6.546153846153849
1.2889666666666666,6.5538461538461545
1.3035666666666668,6.592307692307692
1.3038166666666666,6.6000000000000005
1.3360833333333333,6.679389312977099
1.3374,6.6515151515151505
1.3384,6.639097744360901
1.3400833333333333,6.619402985074626
1.3410833333333334,6.634328358208953
1.3426666666666667,6.639705882352944
1.34415,6.742647058823529
1.36185,6.776978417266188
1.3715833333333334,7.179310344827586
1.3738333333333332,7.206896551724134
1.3818166666666667,8.834394904458595
1.3822833333333333,8.917197452229306
1.3829666666666667,8.981012658227844
1.3831166666666668,8.999999999999998
1.3895666666666666,10.072727272727278
1.3896166666666667,10.090909090909086
1.3910833333333332,10.581818181818175
1.3927166666666666,10.975757575757578
1.3929333333333334,11.018181818181818
1.3929833333333332,11.030303030303038
1.3951666666666667,11.12048192771084
1.4014,11.994219653179188
1.4046833333333333,13.137931034482758
1.4048333333333334,13.183908045977015
1.4052333333333333,13.27011494252874
1.4062,13.431034482758612
1.4069666666666667,13.48
1.4097166666666667,13.805714285714284
1.4102666666666666,13.845714285714298
1.4131166666666666,14.102272727272727
1.41575,14.267045454545462
1.4334166666666666,14.295454545454554
1.43895,14.301136363636365
1.4528166666666666,14.318181818181825
1.4535833333333332,14.323863636363642
1.4844333333333333,14.340909090909093
1.6125,14.357954545454547
1.6202166666666666,14.380681818181818
1.6229333333333333,14.39204545454545
1.6319166666666667,14.397727272727266
1.6942666666666666,14.414772727272723
1.6967,14.426136363636354
1.6995833333333332,14.437500000000005
1.7004166666666667,14.460227272727282
1.7576833333333333,13.91935483870967
1.82495,13.940860215053753
1.854,13.956989247311826
1.8799666666666666,14
1.9438166666666667,14.010752688172046
1.94385,14.016129032258071
2.0401833333333332,14.037634408602154
2.0526166666666668,14.053763440860214
2.0647166666666665,14.069892473118284
2.11765,14.080645161290326
2.122316666666667,14.107526881720435
2.1296,13.925925925925936
2.1967833333333333,13.873684210526324
2.206566666666667,13.878947368421063
2.2075666666666667,13.894736842105262
2.2091833333333333,13.915789473684201
2.211333333333333,13.921052631578958
2.216266666666667,13.926315789473701
2.3127833333333334,13.942105263157893
2.318583333333333,13.952631578947356
2.3211166666666667,13.984210526315794
2.3356166666666667,13.99473684210527
2.336866666666667,14.00526315789474
2.349066666666667,14.021052631578952
2.3731,14.063157894736841
2.4776833333333332,13.891191709844561
2.4809833333333335,13.91709844559586
2.4813,13.937823834196893
2.4823333333333335,13.963730569948195
2.48255,13.979274611398969
2.6122,13.994818652849746
2.6155166666666667,14.015544041450797
2.6226,14.020725388601047
2.6251166666666665,14.041450777202073
2.645166666666667,14.046632124352335
2.7455333333333334,14.067357512953366
2.754166666666667,14.072538860103625
2.7570166666666664,14.077720207253892
2.75805,14.088082901554408
2.7687166666666667,14.103626943005194
2.7717,14.134715025906749
2.7830333333333335,14.155440414507774
2.7906333333333335,14.186528497409329
2.8051333333333335,14.20725388601036
2.8152333333333335,14.212435233160617
2.902433333333333,14.248704663212433
2.9111166666666666,14.259067357512963
2.9163833333333335,14.284974093264236
2.9189166666666666,14.326424870466326
2.91985,14.357512953367877
3.0445333333333333,14.367875647668392
3.05725,14.39896373056995
3.0600666666666667,14.430051813471504
3.0612166666666667,14.450777202072533
3.066116666666667,14.481865284974111
3.0780333333333334,14.512953367875662
3.0782833333333333,14.533678756476698
3.1346833333333333,14.554404145077724
3.2049333333333334,14.56476683937824
3.222583333333333,14.585492227979275
3.2228833333333333,14.595854922279791
3.2797,14.63730569948186
3.292333333333333,14.68911917098445
3.354966666666667,14.71502590673576
3.367566666666667,14.73056994818653
3.424533333333333,14.756476683937823
3.7790666666666666,14.77720207253885
3.789,14.813471502590678
3.9181166666666667,14.818652849740939
4.156233333333334,14.823834196891196
4.4055,14.83937823834197
6.0011,14.768041237113396
6.0044,14.707692307692303
6.005333333333334,14.653061224489802
6.00685,14.583756345177669
6.008083333333333,14.51515151515152
6.010533333333333,14.477386934673365
6.067316666666667,14.43000000000001
6.068716666666667,14.37810945273631
6.07375,14.32673267326732
6.078033333333333,14.266009852216753
6.16805,14.205882352941169
6.171166666666666,14.156097560975608
6.172016666666667,14.10679611650485
6.174216666666666,14.077294685990347
6.174833333333333,14.014423076923068
6.176283333333333,13.952153110047838
6.234533333333333,13.923809523809517
6.2355,13.876777251184832
6.240333333333333,13.820754716981126
6.245566666666667,13.79812206572769
6.334733333333333,13.742990654205604
6.338133333333333,13.702325581395343
6.338616666666667,13.648148148148142
6.340583333333333,13.60368663594469
6.3417,13.555045871559622
6.343833333333333,13.529680365296805
6.40065,13.48181818181818
6.402566666666667,13.452488687782811
6.406983333333334,13.400900900900904
6.4133,13.417040358744387
6.501366666666667,13.361607142857135
6.50495,13.333333333333329
6.5053833333333335,13.283185840707974
6.507216666666666,13.237885462555068
6.5083,13.184210526315796
6.51015,13.14847161572053
6.552933333333334,13.060606060606062
6.567666666666667,13.025862068965514
6.568733333333333,12.978540772532188
6.573633333333333,12.927350427350426
6.579183333333333,12.923404255319145
6.6696,12.699588477366262
6.6713,12.65573770491803
6.672616666666666,12.628571428571425
6.67545,12.611336032388662
6.675533333333333,12.615384615384613
6.678683333333334,12.653225806451612
6.71735,12.660156249999995
6.719883333333334,12.634241245136188
6.7297666666666665,12.657692307692306
6.73195,12.636015325670515
6.734866666666667,12.727272727272725
6.737383333333334,12.962264150943403
6.737966666666667,13.000000000000005
6.740366666666667,13.056390977443609
6.742533333333333,13.13533834586466
6.7500333333333336,13.292134831460666
6.834816666666667,13.246268656716408
6.8415333333333335,13.398523985239853
6.841816666666666,13.382352941176457
6.842766666666667,13.459558823529418
6.842883333333333,13.466911764705873
6.8433166666666665,13.42124542124541
6.879433333333333,14.166666666666668
6.879883333333333,14.262411347517727
6.879983333333334,14.27659574468085
6.881716666666667,14.499999999999993
6.882016666666667,14.521276595744675
6.882033333333333,14.524822695035464
6.8872333333333335,14.706293706293746
6.889433333333334,14.913194444444438
6.891583333333333,15.270833333333316
6.8929,15.434027777777777
6.894266666666667,15.534722222222234
6.8955166666666665,15.546712802768157
6.901116666666667,15.986394557823145
6.902683333333333,16.29491525423729
6.9027,16.29830508474575
6.9037,16.467796610169493
6.905633333333333,16.688135593220334
6.908383333333333,16.902027027027028
6.90865,16.925675675675677
6.913166666666666,17.090909090909097
6.916283333333333,17.22222222222223
7.005133333333333,17.277591973244153
7.006616666666667,17.32000000000001
7.007533333333333,17.312292358803987
7.008566666666667,17.29801324503309
7.0113666666666665,17.396039603960386
7.0125166666666665,17.43894389438941
7.045816666666667,17.69871794871795
7.0481,18.03205128205128
7.048166666666667,18.04166666666669
7.048233333333333,18.048076923076945
7.049433333333333,18.038338658146973
7.0565,18.53459119496852
7.0575833333333335,18.751572327044034
7.058066666666667,18.820754716981142
7.0598,19.012578616352194
7.060266666666666,19.05031446540881
7.0609166666666665,19.075471698113198
7.069616666666667,19.76307692307691
7.0699,19.83384615384616
7.070516666666666,19.956923076923086
7.070533333333334,19.96615384615384
7.0707,19.984615384615385
7.071533333333333,20.05538461538461
7.074216666666667,20.116564417177923
7.07975,20.30275229357798
7.084833333333333,20.480122324159012
7.17305,20.554545454545455
7.17325,20.572727272727278
7.173883333333333,20.593939393939394
7.178766666666666,20.813813813813795
7.17955,20.870870870870885
7.180716666666667,20.915915915915917
7.2011666666666665,21.065671641791056
7.2066,21.258928571428573
7.21095,21.54385964912282
7.21315,22.061403508771935
7.21385,22.19298245614035
7.2144,22.263157894736825
7.2145166666666665,22.277777777777764
7.21465,22.28947368421055
7.21615,22.2857142857143
7.222583333333334,22.629310344827594
7.2244,22.991379310344833
7.224566666666667,23.020114942528732
7.225666666666666,23.146551724137925
7.226166666666667,23.18678160919541
7.227116666666666,23.22413793103447
7.234916666666667,23.55932203389832
7.235216666666667,23.62146892655369
7.236233333333334,23.740845070422523
7.236833333333333,23.828169014084512
7.2381,23.969014084507045
7.2404,24.12112676056336
7.2415666666666665,24.12078651685394
7.246733333333333,24.294117647058815
7.251416666666667,24.453781512605033
7.338783333333334,24.470752089136468
7.3408,24.46260387811633
7.342766666666667,24.56077348066301
7.3445,24.652892561983467
7.347283333333333,24.84022038567493
7.35065,24.95316804407713
7.366883333333333,24.826558265582644
7.372716666666666,24.978494623655898
7.377633333333334,24.775773195876287
7.37965,25.213917525773212
7.380766666666666,25.414948453608226
7.380916666666667,25.445876288659758
7.381083333333334,25.461340206185564
7.3815333333333335,25.494845360824705
7.382783333333333,25.533505154639194
7.38905,25.56313131313133
7.390816666666667,25.858585858585876
7.39095,25.87373737373739
7.392166666666666,26.000000000000032
7.393466666666667,26.08080808080809
7.395483333333333,26.088161209068012
7.3998333333333335,26.091811414392048
7.4033,26.567901234567906
7.403466666666667,26.590123456790096
7.403566666666666,26.60987654320987
7.4037,26.62222222222227
7.406383333333333,26.797530864197533
7.408133333333334,26.817733990147786
7.4134166666666665,26.965601965601955
7.417283333333334,27.09090909090909
7.480416666666667,27.098280098280064
7.481316666666666,27.100737100737103
7.588583333333333,27.1056511056511
7.686283333333333,27.108108108108084
7.693116666666667,27.122850122850128
7.694916666666667,27.127764127764145
7.695533333333334,27.135135135135155
7.697566666666667,27.157248157248148
7.84055,27.162162162162183
8.0151,27.167076167076182
8.01535,27.174447174447202
8.195566666666666,27.019512195121962
8.299433333333333,27.024390243902438
8.303566666666667,27.029268292682954
8.30415,27.034146341463412
8.306083333333333,27.04634146341466
8.320883333333333,27.05121951219515
8.333133333333333,27.060975609756124
8.33565,27.075609756097553
8.54875,27.085365853658512
8.78495,27.10243902439025
8.786466666666668,27.117073170731707
8.825866666666666,27.12439024390244
8.876733333333334,27.12682926829266
8.94575,27.13414634146342
8.9468,27.136585365853655
8.952416666666666,27.139024390243915
9.029983333333334,27.1560975609756
9.07245,27.173170731707344
9.0838,27.19268292682928
9.0948,27.199999999999992
9.102466666666666,27.21219512195121
9.159566666666667,27.229268292682935
9.167083333333334,27.241463414634175
9.17475,27.246341463414655
9.2174,27.253658536585387
9.3423,27.256097560975554
9.356733333333333,27.263414634146276
9.407066666666667,27.26585365853655
9.4078,27.268292682926784
9.425633333333334,27.275609756097538
9.46515,27.287804878048775
9.593266666666667,27.290243902439016
9.604166666666666,27.31463414634146
9.77115,27.331707317073175
10.484633333333333,27.334146341463384
10.642766666666667,27.341463414634195
11.835366666666667,27.279805352798085
11.843733333333333,26.992788461538478
11.90145,26.935251798561158
11.9029,26.88038277511963
11.9075,26.81861575178999
11.9122,26.757142857142874
12.0054,26.642180094786713
12.0062,26.583924349881787
12.007716666666667,26.52358490566037
12.009,26.463529411764704
12.068033333333334,26.34660421545669
12.069433333333333,26.29205607476632
12.07425,26.2331002331002
12.07905,26.179069767441852
12.173233333333334,26.023094688221704
12.17485,25.974654377880196
12.175716666666666,25.917241379310344
12.240966666666667,25.661363636363628
12.245716666666667,25.607709750566883
12.335366666666667,25.55203619909502
12.338616666666667,25.501128668171553
12.339716666666666,25.448198198198227
12.34265,25.354260089686115
12.343966666666667,25.30201342281882
12.3743,25.252232142857167
12.38415,25.155555555555562
12.3855,25.104212860310394
12.386733333333334,25.006622516556273
12.398833333333334,24.857456140350877
12.40155,24.786026200873373
12.40285,24.736383442265808
12.4077,24.684782608695667
12.499883333333333,24.66160520607376
12.503316666666667,24.64285714285711
12.506866666666667,24.553879310344843
12.509133333333333,24.452789699570804
12.5113,24.417558886509617
12.550516666666667,24.336886993603432
12.552383333333333,24.29361702127661
12.557866666666667,24.21564482029601
12.567466666666666,24.128151260504207
12.568483333333333,24.085953878406706
12.56985,24.048117154811717
12.574566666666666,24.004175365344445
12.658183333333334,24.022916666666685
12.668916666666666,23.979209979209966
12.673216666666667,23.894409937888213
12.676333333333334,23.808247422680385
12.677816666666667,23.773662551440285
12.696533333333333,23.77777777777775
12.704533333333334,23.779835390946474
12.7093,23.741273100616038
12.71895,23.658486707566496
12.722983333333334,23.529411764705912
12.723,23.53144016227182
12.729833333333334,23.508097165991913
12.736116666666666,23.3835341365462
12.736333333333333,23.342685370741467
12.74115,23.297999999999984
12.745466666666667,23.302000000000003
12.748066666666666,23.313373253493022
12.763266666666667,23.319361277445136
12.808316666666666,23.321357285429173
12.8355,23.27689243027894
12.8395,23.256461232604398
12.84005,23.216269841269867
12.8431,23.171936758893263
12.844516666666667,23.138067061143943
12.8872,22.94736842105264
12.89815,22.903288201160546
12.899816666666666,22.83236994219654
12.9022,22.802303262955846
12.90315,22.779693486590045
12.90815,22.745697896749537
12.913916666666667,22.734732824427493
12.956916666666666,22.738549618320597
12.967816666666666,22.740458015267148
13.0022,22.6990476190476
13.005583333333334,22.66349809885931
13.007216666666666,22.63567362428842
13.009333333333334,22.587901701323243
13.009383333333334,22.589792060491472
13.010983333333334,22.55094339622643
13.041266666666667,22.479323308270686
13.050166666666666,22.42164179104479
13.053366666666667,22.269870609981503
13.054333333333334,22.20626151012892
13.056483333333333,22.152293577981656
13.0638,22.083788706739487
13.0655,22.052631578947405
13.0665,22.003616636528058
13.067216666666667,21.974729241877274
13.0686,21.940540540540557
13.07225,21.956834532374106
13.075933333333333,21.955116696588863
13.08015,21.933691756272367
13.095416666666667,21.939068100358412
13.17005,21.930232558139547
13.1722,21.896428571428576
13.175966666666667,21.86856127886324
13.177133333333334,21.9147424511545
13.1776,21.925399644760223
13.178616666666667,21.9131205673759
13.211383333333334,22.040280210157658
13.21155,22.064798598949213
13.211716666666666,22.08406304728545
13.21285,22.17162872154114
13.213866666666666,22.217162872154113
13.2139,22.21891418563924
13.2231,22.287694974003493
13.224166666666667,22.40554592720969
13.224433333333334,22.426343154246126
13.225183333333334,22.46100519930674
13.2264,22.490467937608337
13.233633333333334,22.556701030927822
13.2347,22.67182130584192
13.2367,22.797945205479476
13.236716666666666,22.80136986301373
13.237333333333334,22.85273972602739
13.238516666666667,22.91780821917807
13.239916666666666,22.948630136986267
13.245066666666666,22.999999999999996
13.24935,23.042662116040987
13.250266666666667,23.066552901023865
13.255933333333333,23.07679180887371
13.26615,23.078498293515345
13.337083333333334,23.080204778157
13.342333333333332,23.091836734693853
13.342666666666666,23.064516129032228
13.344966666666666,23.115449915110318
13.345783333333333,23.134125636672326
13.371183333333333,23.165820642977998
13.378216666666667,23.276845637583907
13.3789,23.352348993288608
13.379366666666666,23.392617449664446
13.379433333333333,23.39765100671142
13.379933333333334,23.409395973154343
13.3868,23.444816053511698
13.386833333333334,23.446488294314342
13.388166666666667,23.44741235392317
13.39225,23.50249584026617
13.393216666666667,23.527454242928428
13.394233333333334,23.529118136439255
13.397566666666666,23.512437810945297
13.397766666666667,23.524046434494213
13.400583333333334,23.555371900826433
13.40145,23.598347107438013
13.402166666666666,23.585808580858092
13.40395,23.6128500823723
13.404733333333333,23.632619439868186
13.405233333333333,23.644151565074107
13.409566666666667,23.64802631578946
13.4109,23.679276315789473
13.414483333333333,23.683087027914624
13.420283333333334,23.689655172413797
13.452783333333333,23.69129720853859
13.6344,23.69458128078818
13.644866666666667,23.69786535303779
13.6544,23.706075533661753
13.678016666666666,23.709359605911345
13.698483333333334,23.71100164203613
13.707,23.715927750410497
13.711816666666667,23.71921182266007
13.727266666666667,23.722495894909667
13.75985,23.724137931034452
13.952,23.727422003284055
13.977983333333333,23.73070607553364
14.008433333333333,23.733990147783228
14.05655,23.737274220032855
14.109383333333334,23.738916256157626
14.156683333333334,23.745484400656814
14.174533333333333,23.750410509031237
14.2486,23.7536945812808
14.28495,23.755336617405586
14.310266666666667,23.760262725779974
14.406016666666666,23.761904761904773
14.449033333333333,23.76518883415437
14.451233333333333,23.768472906403975
14.499416666666667,23.770114942528718
14.55425,23.77504105090309
14.581533333333333,23.776683087027923
14.5971,23.77832512315272
14.599316666666667,23.781609195402297
14.691416666666667,23.783251231527096
14.7453,23.78817733990146
14.754983333333334,23.79146141215105
14.79695,23.798029556650228
14.8489,23.79967159277505
14.876366666666666,23.802955665024626
14.912416666666667,23.80459770114944
14.945033333333333,23.807881773398982
14.988783333333334,23.811165845648585
15.044683333333333,23.812807881773413
15.049766666666667,23.819376026272536
15.13735,23.83087027914612
15.1462,23.832512315270936
15.147416666666667,23.795081967213108
15.285066666666667,23.79836065573774
15.314183333333334,23.761047463175167
15.331083333333334,23.7626841243863
15.452016666666667,23.767594108019654
15.6535,23.703099510603618
15.8015,23.704730831973926
15.814466666666666,23.66775244299677
16.290533333333332,23.595779220779235
16.464533333333332,23.560777957860644
17.3598,23.525889967637582
17.505183333333335,23.52750809061492
17.7356,23.454838709677453
17.863216666666666,23.349919743178187
17.903533333333332,23.2848
17.908483333333333,23.25239616613419
17.915666666666667,23.220095693779914
17.9906,23.221690590111653
17.99645,23.223285486443398
18.004933333333334,23.226475279106857
18.006216666666667,23.200636942675143
18.011516666666665,23.14603174603172
18.070516666666666,23.08544303797466
18.07755,23.064770932069475
18.08005,23.031545741324884
18.165683333333334,23.03312302839114
18.175433333333334,22.97484276729559
18.23585,22.90752351097179
18.238983333333334,22.877934272300465
18.2417,22.843749999999996
18.289266666666666,22.850234009360353
18.342183333333335,22.756211180124204
18.402733333333334,22.69349845201239
18.4037,22.663060278207116
18.408416666666668,22.629629629629637
18.478816666666667,22.583076923076938
18.50915,22.523006134969332
18.575116666666666,22.365296803652974
18.591683333333332,22.34042553191492
18.612616666666668,22.341945288753788
18.628816666666665,22.318664643399117
18.6756,22.26021180030259
18.689066666666665,22.234138972809692
18.736633333333334,22.17921686746985
18.741833333333332,22.11711711711709
18.758916666666668,22.088455772113935
18.788616666666666,22.03886397608371
18.839883333333333,22.002980625931453
18.89075,21.915430267062337
18.895566666666667,21.92284866468843
18.9137,21.80973451327435
18.932666666666666,21.78497790868925
18.942866666666667,21.766176470588224
18.963066666666666,21.760646108663725
19.0097,21.713030746705716
19.036066666666667,21.70760233918126
19.03885,21.709064327485358
19.05695,21.570391872278645
19.069883333333333,21.51664254703325
19.128516666666666,21.368723098995694
19.17275,21.340974212034364
19.1929,21.285714285714285
19.198233333333334,21.29142857142856
19.2255,21.219061166429565
19.242183333333333,21.094632768361592
19.24745,21.070521861777156
19.24835,21.071932299012694
19.2708,20.999999999999968
19.2723,20.980364656381482
19.3318,20.945454545454517
19.34915,20.874651810584954
19.386516666666665,20.825
19.3965,20.786703601108044
19.4001,20.773167358229593
19.4007,20.75828729281767
19.403266666666667,20.735172413793105
19.462,20.592339261285915
19.4678,20.599179206566337
19.474866666666667,20.581967213114755
19.487416666666668,20.58469945355189
19.489733333333334,20.586065573770504
19.5436,20.587431693989092
19.595216666666666,20.58879781420767
19.628883333333334,20.52380952380951
19.63735,20.52925170068028
19.64005,20.50543478260872
19.6416,20.508152173913032
19.692733333333333,20.50951086956524
19.6935,20.51222826086958
19.69905,20.514945652173903
19.77805,20.336021505376348
19.80735,20.30428954423593
19.812033333333332,20.30831099195711
19.84165,20.31635388739946
19.843166666666665,20.323056300268096
19.886366666666667,20.327077747989275
19.892,20.328418230563
19.937733333333334,20.28342245989304
19.973416666666665,20.234666666666662
19.988033333333334,20.235999999999986
19.988416666666666,20.23733333333333
19.991383333333335,20.239999999999995
20.0003,20.24400000000002
20.003433333333334,20.248000000000022
20.006866666666667,20.25599999999999
20.007266666666666,20.262666666666675
20.013283333333334,20.263999999999985
20.039716666666667,20.272000000000006
20.052116666666667,20.27333333333334
20.064016666666667,20.274666666666672
20.066633333333332,20.278666666666666
20.072283333333335,20.282666666666685
20.073233333333334,20.287999999999993
20.128933333333332,20.263648468708382
20.132383333333333,20.27030625832225
20.140216666666667,20.24734042553191
20.1404,20.251329787234045
20.160433333333334,20.252659574468062
20.17945,20.253989361702104
20.207483333333332,20.255319148936174
20.284816666666668,20.25664893617021
20.28915,20.257978723404257
20.307133333333333,20.216180371352795
20.326466666666665,20.222811671087506
20.4027,20.201324503311216
20.438116666666666,20.203973509933785
20.457333333333334,20.20529801324505
20.473633333333332,20.16776750330249
20.473816666666668,20.1690885072655
20.477116666666667,20.177014531043568
20.484883333333332,20.15435356200526
20.50175,20.15963060686013
20.5695,20.163588390501335
20.584033333333334,20.16886543535619
20.626666666666665,20.17414248021107
20.640833333333333,20.134210526315815
20.641366666666666,20.142105263157923
20.645883333333334,20.14342105263158
20.72235,20.130091984231267
20.729466666666667,20.13929040735872
20.776766666666667,20.14454664914587
20.78686666666667,20.148488830486198
20.815333333333335,20.125984251968475
20.8697,20.128608923884524
20.947733333333332,20.12992125984251
20.969783333333332,20.131233595800516
20.9783,20.140419947506526
20.9823,20.119266055045856
21.017133333333334,20.120576671035437
21.05285,20.121887287024954
21.082116666666668,20.129750982962033
21.114966666666668,20.131061598951547
21.14431666666667,20.13499344692008
21.29295,20.12303664921466
21.315416666666668,20.098039215686274
21.357433333333333,20.099346405228747
21.636733333333332,20.08877284595301
21.648883333333334,20.063885267275104
21.655783333333332,20.066492829204726
21.815616666666667,19.998701298701306
21.96555,20.00519480519481
22.176316666666665,19.962435233160615
22.1893,19.963730569948208
22.241183333333332,19.966321243523332
22.315366666666666,19.970207253886006
22.324483333333333,19.95342820181115
22.8186,19.894329896907262
22.903166666666667,19.870012870012914
23.33895,19.84704370179948
23.40375,19.825417201540457
23.676066666666667,19.74074074074076
23.72355,19.725765306122447
23.731583333333333,19.72704081632652
23.737616666666668,19.685750636132315
23.74455,19.66836086404067
23.776033333333334,19.651015228426424
23.83975,19.629911280101428
23.8427,19.606329113924083
23.869283333333332,19.594184576485446
23.9045,19.552332912988646
23.914416666666668,19.513207547169813
24.0007,19.514465408805027
24.006433333333334,19.49246231155778
24.011066666666668,19.45488721804506
24.070616666666666,19.438047559449316
24.07125,19.41874999999996
24.0758,19.39575530586764
24.160833333333333,19.379052369077296
24.165866666666666,19.380299251870298
24.1774,19.320496894409946
24.20231666666667,19.321739130434786
24.23695,19.278810408921945
24.237733333333335,19.257425742574274
24.24285,19.239802224969086
24.2463,19.24351050679852
24.247816666666665,19.223456790123475
24.316383333333334,19.22592592592596
24.38746666666667,19.149877149877135
24.404716666666666,19.09057527539776
24.409333333333333,19.0696821515892
24.506983333333334,19.035365853658497
24.570483333333332,18.924939467312313
24.581483333333335,18.8602409638554
24.629716666666667,18.84476534296027
24.641233333333332,18.83413461538458
24.6762,18.79736211031173
24.6774,18.7760479041916
24.710383333333333,18.755980861244005
24.720183333333335,18.734767025089592
24.737883333333333,18.65992865636147
24.74576666666667,18.655581947743464
24.7486,18.644128113878963
24.79665,18.63270142180094
24.808333333333334,18.6248520710059
24.842916666666667,18.591499409681216
24.84423333333333,18.571933962264147
24.87725,18.554770318021212
24.888033333333333,18.512910798122086
24.9047,18.467836257309944
24.906533333333332,18.47251461988304
24.90945,18.452102803738317
24.91571666666667,18.449241540256693
24.962866666666667,18.430069930069905
24.9743,18.415599534342256
25.007016666666665,18.401162790697686
25.01025,18.389082462253196
25.010916666666667,18.368909512760997
25.044616666666666,18.324855491329448
25.049716666666665,18.326011560693637
25.055216666666666,18.29032258064515
25.06095,18.275028768699617
25.067683333333335,18.243398392652153
25.071883333333332,18.230240549828185
25.076333333333334,18.212814645308942
25.081333333333333,18.19314285714288
25.082316666666667,18.194285714285726
25.129633333333334,18.157354618015976
25.140966666666667,18.14236902050114
25.17345,18.125142207053475
25.186816666666665,18.095346197502835
25.199783333333333,18.08390022675738
25.2183,18.049717514124293
25.220633333333332,18.033860045146746
25.22325,18.00112612612614
25.23395,17.97865168539327
25.23443333333333,17.961840628507304
25.238833333333332,17.95520716685328
25.23895,17.957446808510646
25.24455,17.964205816554788
25.266233333333332,17.930803571428566
25.297116666666668,17.905345211581295
25.30845,17.899888765294776
25.340633333333333,17.885555555555577
25.3437,17.876803551609314
25.344366666666666,17.85809312638581
25.3548,17.86252771618624
25.390166666666666,17.618634886240518
25.391466666666666,17.644637053087784
25.404366666666668,17.663440860215058
25.40465,17.672043010752628
25.407866666666667,17.748657357679953
25.410666666666668,17.77145922746781
25.419833333333333,17.829581993569164
25.433083333333332,17.81263383297648
25.440666666666665,17.822459893048112
25.4672,17.86645299145298
25.47765,17.901814300960538
25.488683333333334,17.902881536819628
25.50155,17.90394877267878
25.602366666666665,17.928571428571455
25.61081666666667,17.985106382978724
25.634133333333335,18.028692879914967
25.641033333333333,18.012738853503162
25.64935,17.994697773064654
25.65748333333333,17.996818663838788
25.660583333333335,17.999999999999996
25.6845,18.001060445387058
25.703516666666665,18.00212089077412
25.7251,18.004241781548227
25.771833333333333,18.007423117709425
25.793233333333333,18.006355932203366
25.796583333333334,17.98941798941798
25.798966666666665,17.99047619047619
25.80845,17.984143763213535
25.810366666666667,17.991543340380556
25.8162,17.97571277719113
25.833283333333334,17.97782470960927
25.835483333333332,17.978880675818345
25.963366666666666,17.945205479452024
25.974933333333333,17.93684210526315
25.979116666666666,17.942105263157867
25.9838,17.93796004206099
26.032466666666668,17.94006309148263
26.060816666666668,17.944269190325958
26.070433333333334,17.95057833859099
26.095883333333333,17.954784437434288
26.13105,17.871607515657622
26.142483333333335,17.87799791449427
26.15015,17.835758835758835
26.1532,17.839916839916857
26.17605,17.84303534303532
26.218783333333334,17.84823284823282
26.247466666666668,17.851351351351333
26.2727,17.836967808930417
26.28125,17.839044652128734
26.284333333333333,17.846313603322944
26.29693333333333,17.83195020746888
26.307883333333333,17.816580310880816
26.316416666666665,17.801242236024837
26.3644,17.80538302277434
26.373083333333334,17.808488612836424
26.435416666666665,17.811594202898533
26.451433333333334,17.796277145811793
26.45325,17.797311271975122
26.463516666666667,17.780991735537132
26.472633333333334,17.78305785123962
26.47475,17.77089783281733
26.483066666666666,17.75463917525768
26.518983333333335,17.757731958762875
26.522216666666665,17.758762886597886
26.53705,17.76288659793813
26.63065,17.737654320987673
26.64988333333333,17.7186858316222
26.662116666666666,17.72484599589324
26.669216666666667,17.727926078028805
26.675733333333334,17.73203285420946
26.691266666666667,17.733059548254637
26.695116666666667,17.73408624229981
26.772716666666668,17.71692307692309
26.811233333333334,17.723076923076917
26.814233333333334,17.72410256410257
26.816883333333333,17.714139344262318
26.8208,17.716188524590194
26.832166666666666,17.717213114754124
26.845933333333335,17.72438524590163
26.85408333333333,17.72540983606556
26.902266666666666,17.727459016393453
26.939516666666666,17.71136131013304
26.961983333333333,17.71238485158649
26.963416666666667,17.714431934493344
26.96848333333333,17.719549641760487
26.972733333333334,17.726714431934496
26.983416666666667,17.71370143149287
26.984333333333332,17.717791411042924
27.0014,17.726993865030668
27.058916666666665,17.728016359918197
27.14605,17.713993871297237
27.14995,17.696938775510205
27.154666666666667,17.702040816326527
27.221083333333333,17.70408163265305
27.226033333333334,17.70612244897958
27.2698,17.711224489795914
27.308916666666665,17.7142857142857
27.31673333333333,17.698267074413852
27.318616666666667,17.699286442405704
27.354383333333335,17.700305810397555
27.3727,17.701325178389386
27.4189,17.705402650356774
27.463433333333334,17.709480122324177
27.52955,17.695519348268874
27.7261,17.681586978636858
27.754216666666668,17.68667344862669
27.816816666666668,17.669715447154516
27.913433333333334,17.67479674796748
27.933833333333332,17.675813008130053
27.9869,17.660913705583727
28.082283333333333,17.66395939086293
28.2049,17.64807302231235
28.316966666666666,17.63120567375883
28.324516666666668,17.637284701114435
28.491733333333332,17.623481781376523
28.51245,17.628542510121427
28.5207,17.632591093117384
28.570933333333333,17.616784630940337
28.58245,17.623862487360967
28.63785,17.62487360970676
28.737566666666666,17.6080808080808
28.783783333333332,17.609090909090902
28.786566666666666,17.610101010100998
28.90485,17.59939455095862
29.07105,17.582661290322566
29.092233333333333,17.583669354838694
29.23795,17.56797583081568
29.343283333333332,17.552313883299796
29.376816666666667,17.55331991951709
29.404566666666668,17.537688442211078
29.51015,17.52309236947795
29.571366666666666,17.507522567703134
29.673633333333335,17.490981963927883
29.6871,17.475475475475474
29.73835,17.443556443556428
29.84295,17.43113772455089
29.845683333333334,17.42372881355934
29.90635,17.3990049751244
30.007716666666667,17.390656063618312
30.01085,17.381330685203565
30.07135,17.36507936507937
30.072216666666666,17.35381565906839
30.130683333333334,17.34158415841584
30.141483333333333,17.32640949554895
30.141666666666666,17.32739861523244
30.175983333333335,17.31324110671938
30.176916666666667,17.29911154985194
30.2381,17.267980295566534
30.238716666666665,17.254921259842554
30.297233333333335,17.240904621435575
30.3407,17.21295387634935
30.405116666666668,17.168297455968688
30.405433333333335,17.1544477028348
30.463933333333333,17.139648437499996
30.475083333333334,17.128780487804885
30.488983333333334,17.129756097560985
30.5074,17.1159844054581
30.5623,17.08560311284047
30.571633333333335,17.070942662779395
30.5723,17.059223300970878
30.580966666666665,17.05140640155191
30.631383333333332,17.04457364341086
30.641683333333333,17.03194578896419
30.67428333333333,17.020309477756296
30.720883333333333,16.994208494208483
30.72405,16.975915221579967
30.726066666666668,16.978805394990378
30.73405,16.96438883541871
30.74555,16.921380632790022
30.84113333333333,16.892925430210322
30.8864,16.882521489971342
30.8883,16.87881679389315
30.889533333333333,16.876072449952332
30.890283333333333,16.86190476190478
30.90145,16.825426944971532
30.90501666666667,16.810426540284364
30.907116666666667,16.804924242424256
30.93435,16.795841209829856
30.96415,16.782813975448512
30.975033333333332,16.76886792452829
31.008166666666668,16.76343072573041
31.045366666666666,16.75517890772127
31.054266666666667,16.718309859154918
31.056083333333333,16.701968134957816
31.0569,16.687265917602975
31.067433333333334,16.61023255813953
31.06815,16.59665427509294
31.077766666666665,16.598330241187412
31.080133333333333,16.599629286376288
31.100033333333332,16.585185185185214
31.131166666666665,16.575393154486594
31.141933333333334,16.56469500924219
31.193666666666665,16.54612546125463
31.235833333333332,16.498168498168507
31.239016666666668,16.486288848263293
31.24288333333333,16.489945155393077
31.2459,16.47945205479456
31.257633333333334,16.4812785388128
31.297783333333335,16.446265938069253
31.31025,16.45495905368519
31.337666666666667,16.455868971792544
31.342366666666667,16.463148316651527
31.353833333333334,16.466787989081006
31.372416666666666,16.47090909090913
31.383616666666665,16.452402538531274
31.41285,16.419529837251368
31.4193,16.42043399638336
31.430033333333334,16.42133815551537
31.431583333333332,16.426763110307373
31.464683333333333,16.407942238267154
31.475083333333334,16.394048692515792
31.490166666666667,16.39495040577094
31.50805,16.39945897204691
31.5793,16.388288288288283
31.631116666666667,16.37230215827338
31.64215,16.36208445642408
31.64815,16.366576819407012
31.6505,16.352782764811515
31.6809,16.356373429084368
31.74625,16.290178571428545
31.75025,16.293750000000003
31.799083333333332,16.29705619982158
31.805433333333333,16.299732381801956
31.805566666666667,16.301516503122194
31.80965,16.30035650623885
31.818216666666668,16.298308103294744
31.825583333333334,16.286476868327398
31.829166666666666,16.290925266903933
31.91325,16.285333333333327
31.921216666666666,16.289777777777786
31.9318,16.292444444444424
31.932566666666666,16.293333333333337
31.96315,16.295999999999985
31.96545,16.293960923623423
31.9768,16.28748890860692
31.983933333333333,16.27393617021274
32.0093,16.277236492471232
32.05996666666667,16.280779450841468
32.08025,16.28343666961912
32.108016666666664,16.284322409211693
32.124066666666664,16.277876106194718
32.12521666666667,16.283185840708043
32.15903333333333,16.237213403880084
32.18095,16.239858906525576
32.25673333333334,16.24426807760143
32.273716666666665,16.246913580246915
32.29083333333333,16.23876651982376
32.29805,16.228873239436624
32.31741666666667,16.208260105448158
32.32618333333333,16.19841966637402
32.38838333333333,16.18596491228069
32.40555,16.179666958808074
32.457233333333335,16.167250437828397
32.46536666666667,16.160104986876657
32.476333333333336,16.154720279720298
32.48408333333333,16.150218340611346
32.49296666666667,16.144851657940652
32.55466666666667,16.15095986038395
32.6279,16.13153310104527
32.698166666666665,16.09288194444444
32.742216666666664,16.094618055555554
32.7652,16.098958333333318
32.772133333333336,16.10243055555553
32.823816666666666,16.085788561525124
32.8382,16.07445887445888
32.92613333333333,16.076190476190483
32.97495,16.068339100346034
32.98421666666667,16.05531547104583
32.99325,16.04663212435233
33.015616666666666,16.050949913644228
33.06245,16.056131260794473
33.079233333333335,16.057858376511223
33.12445,16.059585492227974
33.14715,16.066493955095016
33.14881666666667,16.05694564279553
33.21216666666667,16.031869078380712
33.27485,16.036175710594318
33.29535,16.029259896729773
33.31576666666667,16.022355975924338
33.3626,16.00429184549357
33.36631666666667,16.010300429184554
33.4055,16.013733905579375
33.484633333333335,15.992287917737748
33.48995,15.993144815766875
33.50881666666667,15.98972602739724
33.75825,15.945392491467553
33.76911666666667,15.949658703071654
33.79326666666667,15.954778156996579
33.7973,15.959897610921479
33.818333333333335,15.943781942078362
33.83991666666667,15.938723404255306
33.84888333333333,15.940425531914881
33.87786666666667,15.941276595744707
33.93456666666667,15.942978723404252
33.98023333333333,15.935374149659838
34.07411666666667,15.904156064461368
34.14248333333333,15.908396946564856
34.162533333333336,15.902542372881326
34.19721666666667,15.903389830508447
34.21628333333334,15.904237288135601
34.24288333333333,15.905932203389849
34.32385,15.884940778341798
34.3409,15.886632825719103
34.4823,15.888324873096451
34.513283333333334,15.883347421808953
34.51508333333334,15.88419273034657
34.578116666666666,15.87331081081081
34.6089,15.874155405405398
34.62396666666667,15.878378378378429
34.62495,15.881756756756804
34.662416666666665,15.883445945945976
34.72063333333333,15.88429054054058
34.724466666666665,15.887668918918942
34.90546666666667,15.865092748735256
34.96536666666667,15.865935919055651
35.07285,15.849326599326629
35.07286666666667,15.850168350168394
35.201366666666665,15.851010101010143
35.27836666666666,15.843566021867153
35.331833333333336,15.845248107653516
35.34386666666666,15.832773109243723
35.546083333333335,15.812080536912745
35.571866666666665,15.814597315436263
35.5726,15.803017602682333
35.58251666666666,15.804694048616938
35.606566666666666,15.806370494551594
35.62813333333333,15.809723386420817
35.64861666666667,15.800670016750455
35.6743,15.788284518828487
35.677533333333336,15.777591973244153
35.73943333333333,15.757929883138592
35.73975,15.7595993322204
35.80925,15.748957464553804
35.83293333333334,15.750625521267754
35.84113333333333,15.739166666666696
35.906016666666666,15.709060681629248
35.97573333333333,15.700166112956818
35.98965,15.704318936877085
36.010783333333336,15.684079601990058
36.07293333333333,15.66473509933775
36.07585,15.672185430463598
36.0783,15.674668874172182
36.14313333333333,15.669148056244843
36.23985,15.629843363561378
36.30916666666667,15.617792421746271
36.40603333333333,15.56029532403607
36.465133333333334,15.5327332242226
36.50788333333333,15.513888888888866
36.527366666666666,15.495106035889059
36.57965,15.457792207792236
36.63171666666667,15.44768856447692
36.64295,15.440032414910874
36.6737,15.444084278768216
36.674566666666664,15.433198380566784
36.68043333333333,15.43122977346279
36.7371,15.394037066881573
36.73975,15.375703942075626
36.7464,15.367363344051444
36.79848333333333,15.358232931726935
36.833,15.361155698234379
36.8416,15.353648757016849
36.84815,15.331465172137724
36.887883333333335,15.320000000000002
36.90748333333333,15.292430278884423
36.96998333333333,15.276849642004764
37.0733,15.199684293606966
37.0754,15.20047355958956
37.08056666666667,15.197160883280766
37.092016666666666,15.198738170347001
37.10686666666667,15.199526813880135
37.12403333333334,15.201892744479505
37.132416666666664,15.197793538219072
37.159933333333335,15.19291338582682
37.16095,15.190401258851322
37.161633333333334,15.191974822974046
37.17776666666666,15.173605655930883
37.22275,15.16156862745095
37.23506666666667,15.148786217697728
37.258833333333335,15.117096018735342
37.26723333333333,15.09742790335151
37.27021666666667,15.098986749805167
37.31041666666667,15.0800933125972
37.325466666666664,15.082426127527198
37.347633333333334,15.074534161490678
37.36663333333333,15.076863354037265
37.371633333333335,15.079192546583847
37.38248333333333,15.080745341614934
37.40626666666667,15.086180124223592
37.4579,15.064291247095234
37.49133333333333,15.054137664346465
37.494816666666665,15.055641421947461
37.511266666666664,15.0564142194745
37.53155,15.059505409582707
37.545566666666666,15.063369397217922
37.57215,15.067233384853175
37.610883333333334,15.048611111111082
37.62525,15.045489591364687
37.64361666666667,15.036181678214021
37.6489,15.036951501154727
37.651583333333335,15.027692307692288
37.6604,15.01767870868565
37.69598333333333,15.02305918524215
37.7103,15.024596464258275
37.75855,15.018433179723496
37.806666666666665,14.999233128834355
37.81388333333334,14.994636015325666
37.82715,14.974751338944145
37.84186666666667,14.980107115531757
37.913466666666665,14.970183486238538
37.931983333333335,14.959511077158142
37.94648333333333,14.96103896103896
37.96451666666667,14.954961832061018
37.993966666666665,14.931558935361219
37.994416666666666,14.933840304182507
38.00655,14.936121673003836
38.095983333333336,14.930091185410372
38.12243333333333,14.933890577507606
38.12635,14.929384965831451
38.1435,14.911296436694483
38.15168333333333,14.892505677517045
38.165733333333336,14.884266263237512
38.19135,14.888048411497738
38.22065,14.89031770045388
38.243916666666664,14.891830559757961
38.25075,14.893343419062024
38.268566666666665,14.89561270801816
38.2992,14.87915407854984
38.30108333333333,14.880664652567935
38.304766666666666,14.885951661631415
38.318216666666665,14.873303167420831
38.3532,14.857680722891596
38.36808333333333,14.862198795180754
38.3847,14.863704819277114
38.39205,14.867469879518081
38.4429,14.869728915662648
38.45141666666667,14.87349397590366
38.4524,14.875000000000043
38.485166666666665,14.845461365341325
38.5669,14.840329835082452
38.588033333333335,14.842578710644695
38.6009,14.849325337331347
38.632783333333336,14.833083832335328
38.64041666666667,14.837574850299445
38.65173333333333,14.812546676624367
38.69948333333333,14.80597014925377
38.72535,14.808208955223883
38.731316666666665,14.811194029850748
38.749966666666666,14.81417910447759
38.7606,14.816417910447736
38.76441666666667,14.81865671641787
38.81198333333333,14.814317673378074
38.81595,14.804023845007459
38.81845,14.794489947877896
38.854016666666666,14.787946428571404
38.86015,14.789434523809526
38.87456666666667,14.793154761904772
38.90168333333333,14.795386904761884
38.91331666666667,14.798363095238066
38.91505,14.799107142857117
38.93971666666667,14.801339285714263
38.9585,14.795539033457228
39.00345,14.770029673590482
39.00855,14.770771513353075
39.01786666666667,14.773738872403559
39.054716666666664,14.774480712166158
39.06215,14.775964391691382
39.10561666666667,14.779673590504434
39.122483333333335,14.783382789317505
39.161033333333336,14.757957068837863
39.16116666666667,14.760177646187968
39.21098333333333,14.76313841598813
39.25195,14.763878608438178
39.2771,14.764618800888215
39.304116666666665,14.766839378238329
39.36055,14.742983751846387
39.3989,14.745937961595285
39.42766666666667,14.74741506646973
39.4655,14.750369276218581
39.47695,14.753323485967497
39.4944,14.728813559322042
39.526133333333334,14.729550478997766
39.545683333333336,14.732498157700805
39.5725,14.733971997052313
39.72448333333333,14.709558823529377
39.76145,14.713235294117652
39.98795,14.665934065934046
40.007733333333334,14.657393850658847
40.01043333333333,14.65885797950219
40.050383333333336,14.661054172767203
40.083783333333336,14.662518301610545
40.13236666666667,14.663982430453874
40.14365,14.664714494875561
40.2555,14.65764447695685
40.259233333333334,14.659839063643005
40.30068333333333,14.660570592538402
40.3086,14.662765179224573
40.47603333333333,14.653508771929788
40.48558333333333,14.644265887509084
40.5381,14.645726807888908
40.59576666666667,14.647918188458712
40.74001666666667,14.639416058394145
40.78426666666667,14.642335766423354
41.04901666666667,14.634573304157547
41.07335,14.625364431486847
41.13465,14.626093294460649
41.135283333333334,14.627551020408173
41.161766666666665,14.630466472303215
41.201683333333335,14.631924198250738
41.24041666666667,14.625637290604535
41.4072,14.609454545454573
41.4619,14.61018181818182
41.5734,14.5925925925926
41.669666666666664,14.594045025417579
41.67528333333333,14.587082728592154
41.70811666666667,14.577955039883967
41.841966666666664,14.561187545257049
41.844633333333334,14.551374819102739
41.84953333333333,14.554269175108516
42.00835,14.521645021645023
42.07363333333333,14.495320374370058
42.1336,14.488138030194131
42.143683333333335,14.478448275862101
42.15665,14.479166666666687
42.16173333333333,14.479885057471275
42.17498333333333,14.470926058865759
42.17803333333333,14.461262553802012
42.22291666666667,14.453763440860207
42.2402,14.44555873925504
42.310516666666665,14.419999999999964
42.3896,14.375533428165024
42.406866666666666,14.354151880766524
42.54108333333333,14.30980945659846
42.5737,14.28390723822911
42.5812,14.27228070175438
42.6323,14.265778401122041
42.63295,14.259285213735104
42.64418333333333,14.253501400560225
42.68253333333333,14.231306778476588
42.68455,14.232005590496184
42.6977,14.23480083857444
42.721833333333336,14.219120725750173
42.72966666666667,14.213937282229935
42.734633333333335,14.236768802228402
42.74081666666667,14.209027777777782
42.747683333333335,14.206106870228963
42.76788333333333,14.197642163661536
42.8109,14.184210526315793
42.84185,14.176470588235302
42.84285,14.17716262975777
42.84485,14.168049792531102
42.84846666666667,14.170124481327782
42.88865,14.148378191856429
42.8896,14.139999999999967
42.907016666666664,14.10240549828178
42.90761666666667,14.097527472527444
42.91433333333333,14.091969800960863
42.966316666666664,14.069178082191776
42.9775,14.062286105407248
43.00738333333334,14.063655030800803
43.016083333333334,14.053278688524586
43.016533333333335,14.05737704918035
43.025866666666666,14.05874316939894
43.05515,14.028610354223439
43.055616666666666,14.025187202178358
43.073933333333336,13.976995940460112
43.0809,13.970270270270268
43.134683333333335,13.95279838165876
43.1405,13.954146999325678
43.144733333333335,13.952830188679215
43.160516666666666,13.954177897574107
43.16138333333333,13.945454545454554
43.170433333333335,13.946127946127953
43.19846666666667,13.952925353059872
43.22261666666667,13.94828744123573
43.22285,13.950302216252531
43.235366666666664,13.934404283801882
43.23735,13.938461538461569
43.2404,13.930481283422452
43.24215,13.937207748831028
43.2422,13.937875751503016
43.26825,13.926617745163428
43.30133333333333,13.918109187749646
43.303583333333336,13.918774966711071
43.31135,13.916833000665338
43.31491666666667,13.918829008649354
43.3284,13.913563829787252
43.3422,13.91489361702128
43.390116666666664,13.895888594164488
43.42005,13.897945659377081
43.434866666666665,13.890728476821208
43.44526666666667,13.89470198675499
43.45901666666666,13.889477167438818
43.466366666666666,13.884259259259272
43.466966666666664,13.890873015873067
43.47043333333333,13.896825396825411
43.476,13.897486772486786
43.47761666666667,13.890945142101769
43.495383333333336,13.887714663143969
43.539633333333335,13.889696169088511
43.55615,13.885808580858079
43.58135,13.88192612137204
43.6008,13.882585751978917
43.60308333333333,13.876071193144373
43.623083333333334,13.878048780487825
43.62645,13.8722002635046
43.6334,13.868992758393683
43.64438333333333,13.862499999999999
43.65271666666667,13.851511169513797
43.66181666666667,13.846355876559436
43.67926666666666,13.847669074195696
43.67998333333333,13.848982271831938
43.701933333333336,13.850952068286302
43.72366666666667,13.851049868766424
43.77451666666666,13.846557377049159
43.78105,13.849836065573776
43.799933333333335,13.842829076620824
43.812016666666665,13.847513089005254
43.81726666666667,13.844342707652078
43.819383333333334,13.839215686274523
43.82791666666667,13.839869281045724
43.828383333333335,13.832789026779878
43.829633333333334,13.834748530372279
43.84993333333333,13.83540169823642
43.857683333333334,13.836054866100563
43.87075,13.839973873285427
43.8896,13.836161879895528
43.91283333333333,13.838120104438667
43.93525,13.835616438356174
43.959183333333335,13.82671009771988
43.96673333333333,13.820963541666668
43.97285,13.82421874999999
43.977783333333335,13.817826935588789
43.98575,13.803768680961664
43.995466666666665,13.79740259740259
44.043483333333334,13.79805194805195
44.07363333333333,13.793640493186238
44.1281,13.7918287937743
44.13373333333333,13.788723266364233
44.266283333333334,13.771170006464137
44.269983333333336,13.773109243697494
44.285466666666665,13.767441860465112
44.289233333333335,13.768087855297171
44.300216666666664,13.758064516129073
44.31511666666667,13.744201030927815
44.31933333333333,13.73101673101673
44.32876666666667,13.726045016077164
44.36653333333334,13.727974276527315
44.393633333333334,13.729903536977474
44.416066666666666,13.73118971061093
44.42125,13.731832797427654
44.45005,13.735048231511223
44.4504,13.736334405144692
44.485933333333335,13.705128205128181
44.51703333333333,13.70339525944909
44.563183333333335,13.704676489429874
44.56458333333333,13.705317104420265
44.56506666666667,13.708520179372195
44.576766666666664,13.709160794362598
44.58441666666667,13.711082639333764
44.59936666666667,13.711723254324173
44.62093333333333,13.713004484304948
44.65025,13.683908045977017
44.652566666666665,13.676451818761983
44.74896666666667,13.67028061224489
44.75163333333333,13.672831632653052
44.8287,13.651399491094137
44.828783333333334,13.652035623409663
44.861,13.652671755725194
44.8642,13.656488549618334
44.87575,13.657124681933839
44.88301666666667,13.65776081424939
44.8983,13.658396946564897
44.909816666666664,13.659669211195938
44.91041666666667,13.660941475826961
44.99605,13.635383639822434
45.04833333333333,13.639822447685473
45.077616666666664,13.641090678503476
45.13925,13.641724793912504
45.17386666666667,13.618354430379737
45.18188333333333,13.618987341772156
45.18918333333333,13.62151898734177
45.193866666666665,13.62215189873416
45.21273333333333,13.623417721518992
45.227066666666666,13.624683544303794
45.26616666666666,13.62784810126582
45.3766,13.614655716993068
45.3903,13.61591914087177
45.404983333333334,13.61781427668982
45.41968333333333,13.622867972204656
45.4862,13.602774274905414
45.52608333333333,13.597353497164455
45.5464,13.597983616887186
45.570083333333336,13.5992438563327
45.60175,13.601134215500943
45.60315,13.601764335223669
45.62938333333334,13.603274559193927
45.6296,13.60390428211586
45.653166666666664,13.58202388434944
45.6958,13.569993722536093
45.748333333333335,13.566499372647382
45.77911666666667,13.565517241379288
45.79866666666667,13.568025078369912
45.88933333333333,13.551314142678343
45.89606666666667,13.55381727158949
45.901066666666665,13.54971857410879
45.928383333333336,13.551594746716676
45.94505,13.545625
45.961133333333336,13.54812499999999
45.98251666666667,13.550000000000017
45.993916666666664,13.537453183520633
46.05533333333333,13.53087960074859
46.05886666666667,13.532751091703055
46.067366666666665,13.524937655860347
46.07791666666667,13.52743142144641
46.109633333333335,13.521495327102835
46.11496666666667,13.523364485981343
46.2114,13.516811955168134
46.26325,13.510889856876187
46.3981,13.49906774394034
46.42458333333333,13.497515527950316
46.456716666666665,13.491620111731853
46.46715,13.494723774053371
46.57191666666667,13.490074441687339
46.578266666666664,13.49069478908189
46.59348333333333,13.491315136476404
46.625366666666665,13.493176178660025
46.788866666666664,13.486670799752023
46.81356666666667,13.487910725356478
46.941633333333336,13.473684210526317
46.97278333333333,13.474303405572751
46.996183333333335,13.476780185758514
47.0275,13.478637770897826
47.17328333333333,13.46505875077302
47.17901666666667,13.46106304079108
47.192083333333336,13.463535228677362
47.20076666666667,13.464771322620516
47.234,13.466625463535223
47.241483333333335,13.45617283950618
47.291,13.458024691358036
47.30993333333333,13.462345679012355
47.31021666666667,13.463580246913601
47.34518333333333,13.448828606658482
47.36325,13.450678175092515
47.45453333333333,13.443622920517578
47.460116666666664,13.444855206407915
47.486266666666666,13.446087492298222
47.495016666666665,13.446703635243372
47.50866666666667,13.43903940886699
47.51186666666667,13.431999999999993
47.57451666666667,13.418561770129104
47.60243333333333,13.420405654578962
47.644866666666665,13.421020282728982
47.704233333333335,13.408225905463492
47.71958333333333,13.409453652547592
47.73641666666666,13.40858895705522
47.7425,13.405637254901984
47.74535,13.406250000000012
47.751933333333334,13.410539215686281
47.75613333333333,13.411151960784315
47.842733333333335,13.40661359461119
47.845216666666666,13.399020807833574
47.8991,13.39633027522942
47.90756666666667,13.391198044009816
47.907983333333334,13.38423946243131
47.92885,13.384850335980413
47.96991666666667,13.382173382173415
47.97793333333333,13.37461866992071
48.00566666666667,13.375228798047617
48.0092,13.369512195121947
48.012,13.36258379037172
48.0563,13.34875228241022
48.05675,13.343065693430642
48.07213333333333,13.337993920972645
48.07448333333333,13.334143377885797
48.07475,13.327868852459034
48.13401666666667,13.324635922330115
48.17863333333333,13.308298001211398
48.271316666666664,13.26823387582879
48.300533333333334,13.263253012048185
48.34218333333333,13.250902527075807
48.345333333333336,13.243535778713163
48.37278333333333,13.237980769230784
48.39018333333333,13.229891956782716
48.3906,13.232292917166866
48.39416666666666,13.232893157262891
48.400016666666666,13.226754649070193
48.4102,13.223487118034774
48.4595,13.231137724550907
48.478683333333336,13.222488038277495
48.55631666666667,13.20047732696898
48.55793333333333,13.188319427890352
48.5673,13.185229303156646
48.57435,13.179166666666667
48.6784,13.157769869513626
48.678733333333334,13.150563129816227
48.724783333333335,13.133569739952716
48.74175,13.129793510324507
48.743066666666664,13.130383480825962
48.7694,13.130896226415098
48.788783333333335,13.133254716981153
48.80073333333333,13.128461991750155
48.81171666666667,13.123085983510023
48.84276666666667,13.119482048263702
48.84546666666667,13.112352941176463
48.889783333333334,13.098707403055254
48.89035,13.092190252495605
48.8949,13.096244131455379
48.89933333333333,13.094428152492636
48.90795,13.089683470105506
48.90845,13.083186877562968
48.96505,13.079039812646363
48.98015,13.081286549707594
49.009,13.074225599064865
49.012933333333336,13.07301401869162
49.041133333333335,13.067094515752649
49.0567,13.053581828771112
49.057966666666665,13.040139616055894
49.0683,13.012768427161964
49.06973333333333,13.009860788863147
49.0759,13.0040556199305
49.13445,12.994212962962985
49.14528333333333,12.989010989010994
49.167183333333334,12.99306358381502
49.1761,12.99017908723279
49.20823333333333,12.994229659549935
49.2242,12.987896253602282
49.24325,12.979334098737084
49.26766666666666,12.977051061388394
49.275533333333335,12.97419724770641
49.29318333333333,12.973638968481398
49.300983333333335,12.967926689576167
49.311816666666665,12.962220950200335
49.32966666666667,12.949685534591193
49.33976666666667,12.95025728987996
49.36436666666667,12.944000000000003
49.36846666666667,12.941176470588223
49.43428333333333,12.932763532763552
49.459516666666666,12.924871940808218
49.4655,12.926010244735334
49.46853333333333,12.927758816837276
49.478516666666664,12.9221148379761
49.489016666666664,12.93465909090909
49.49138333333333,12.935227272727266
49.49665,12.934128336172646
49.5168,12.937535491198211
49.55778333333333,12.938706015891029
49.568783333333336,12.941543700340523
49.62343333333333,12.942678774120333
49.63425,12.93253968253968
49.64533333333333,12.927478753541115
49.6532,12.915676287492959
49.66133333333333,12.917374080362203
49.663183333333336,12.91459276018102
49.67413333333333,12.915158371040727
49.68443333333333,12.916855203619903
49.702283333333334,12.918552036199078
49.768033333333335,12.884507042253535
49.80175,12.889701744513204
49.80316666666667,12.89138998311762
49.8058,12.893640967923453
49.812266666666666,12.888638920134989
49.820433333333334,12.882584269662885
49.830983333333336,12.877035373385723
49.83153333333333,12.882088714205493
49.8483,12.884334643458711
49.84911666666667,12.884896125772016
49.870666666666665,12.888826501965147
49.8717,12.891633913531685
49.87875,12.894441325098239
49.91263333333333,12.89225589225589
49.9358,12.888951205832868
49.98655,12.874161073825526
50.029016666666664,12.869759642258238
50.04221666666667,12.871995528228057
50.0519,12.872554499720511
50.07598333333333,12.86759776536314
50.08611666666667,12.872625698324017
50.1088,12.875977653631262
50.11548333333333,12.877653631284883
50.12375,12.878212290502765
50.139516666666665,12.872767857142842
50.14523333333333,12.866146123814815
50.153333333333336,12.859610027855162
50.16303333333333,12.853563474387519
50.180233333333334,12.854677060133639
50.184783333333336,12.855790645879752
50.30108333333333,12.850389321468285
50.3068,12.852614015572877
50.318533333333335,12.847222222222243
50.31955,12.847777777777763
50.31998333333333,12.84119933370352
50.33058333333334,12.842397336292992
50.361383333333336,12.846281908990003
50.3807,12.847946725860165
50.44943333333333,12.831024930747908
50.478766666666665,12.815818584070804
50.48775,12.813812154696118
50.4922,12.814917127071823
50.497166666666665,12.813362782992812
50.53151666666667,12.811258278145665
50.531733333333335,12.814017660044124
50.54318333333333,12.814569536423823
50.56876666666667,12.813568670711515
50.6234,12.802203856749307
50.64225,12.801762114537397
50.65153333333333,12.796917996697797
50.65346666666667,12.790979097909736
50.6632,12.785596481583221
50.67366666666667,12.788345244639926
50.6989,12.78944474986258
50.70435,12.792743265530484
50.72971666666667,12.79439252336447
50.79136666666667,12.792857142857137
50.809,12.788028555738602
50.82013333333333,12.778387273724599
50.83003333333333,12.773026315789444
50.84011666666667,12.773574561403475
50.855383333333336,12.775767543859622
50.900216666666665,12.780153508771928
50.90206666666667,12.776986301369854
50.936766666666664,12.778082191780825
50.95621666666667,12.779726027397263
50.96953333333333,12.77546549835703
50.98685,12.766958424507644
51.00215,12.762711864406764
51.0549,12.761748633879742
51.06838333333334,12.749999999999948
51.09441666666667,12.750545851528331
51.09555,12.75272925764194
51.1216,12.753820960698668
51.1367,12.75491266375543
51.15405,12.74918211559431
51.154133333333334,12.74972737186475
51.177883333333334,12.747138964577656
51.20653333333333,12.748228882833812
51.235083333333336,12.742374727668864
51.24353333333333,12.744008714596982
51.25013333333333,12.745642701525073
51.27701666666667,12.746732026143803
51.30481666666667,12.743059335873701
51.33546666666667,12.72717391304346
51.358716666666666,12.728804347826065
51.4562,12.72840847365563
51.47003333333333,12.729494839761008
51.47356666666666,12.731667571971746
51.496633333333335,12.724362452523046
51.52265,12.718546637744028
51.53776666666667,12.719088937093286
51.56921666666667,12.717073170731693
51.57606666666667,12.718699186991858
51.59455,12.719783197831951
51.65205,12.713048186247942
51.658683333333336,12.708874458874465
51.688116666666666,12.705786911844251
51.691966666666666,12.70686857760954
51.70885,12.709572742022711
51.71645,12.712276906435914
51.7552,12.703403565640219
51.76926666666667,12.704484062668826
51.8044,12.708806050783357
51.81838333333334,12.702483801295891
51.83161666666667,12.691477885652677
51.83441666666667,12.692556634304244
51.85491666666667,12.695792880258947
51.855066666666666,12.697411003236269
51.90255,12.69487870619947
51.9469,12.699191374663059
51.9889,12.689451022604944
52.07321666666667,12.681182795698911
52.0898,12.682258064516114
52.10216666666667,12.682795698924714
52.16296666666667,12.68135411069319
52.181583333333336,12.68242880171951
52.190533333333335,12.682966147232714
52.2208,12.684040838259033
52.23145,12.687264911338028
52.25685,12.687969924812057
52.26141666666667,12.692266380236326
52.31238333333334,12.693340494092375
52.335233333333335,12.686158798283268
52.33991666666667,12.686695278969975
52.35231666666667,12.687768240343344
52.38885,12.691523605150236
52.41121666666667,12.686863270777488
52.428666666666665,12.687935656836487
52.431266666666666,12.688471849865978
52.489383333333336,12.690080428954435
52.638666666666666,12.67916443492236
52.66173333333333,12.682378146759538
52.676116666666665,12.683985002678103
52.67928333333333,12.679336188436848
52.716433333333335,12.680406852248376
52.732366666666664,12.674692348849637
52.7427,12.667557455905923
52.79828333333333,12.670229823623703
52.80475,12.670764297167262
53.012616666666666,12.644989339019217
53.07545,12.633847791378408
53.07925,12.634379989356043
53.11183333333334,12.631382978723398
53.1352,12.633510638297846
53.241483333333335,12.613588110403391
53.285266666666665,12.609756097560979
53.4001,12.603813559322004
53.408633333333334,12.600847008999432
53.409533333333336,12.600529100529084
53.434783333333336,12.601587301587278
53.4363,12.60021152829189
53.472116666666665,12.600740349021667
53.48413333333333,12.603384452670547
53.51263333333333,12.597251585623681
53.557066666666664,12.591125198098274
53.5599,12.591653460116232
53.574983333333336,12.582058047493401
53.57561666666667,12.576476793248936
53.58201666666667,12.578059071729939
53.6298,12.578281497100706
53.67718333333333,12.576092680358053
53.67958333333333,12.571052631578937
53.724016666666664,12.566543924250384
53.733333333333334,12.56203995793899
53.76585,12.549842602308477
53.769666666666666,12.547981122181415
53.776183333333336,12.549029889879375
53.77661666666667,12.55007865757732
53.8121,12.544025157232667
53.82063333333333,12.545073375262024
53.857216666666666,12.541601255886958
53.90923333333333,12.521376433785212
53.91951666666667,12.522940563086555
53.93918333333333,12.513541666666672
53.94133333333333,12.516145833333352
53.9684,12.51431546069757
53.97915,12.511446409989583
54.00941666666667,12.506500260010394
54.01286666666667,12.501039501039495
54.016983333333336,12.49974025974024
54.05655,12.502337662337643
54.057566666666666,12.49403217436428
54.075266666666664,12.476954945624001
54.10176666666667,12.469218830832864
54.128416666666666,12.464839710444641
54.134616666666666,12.459431524547767
54.21608333333333,12.465703971119131
54.232816666666665,12.452111225540701
54.23583333333333,12.450849202264536
54.24195,12.442159383033436
54.30133333333333,12.410046130189652
54.31281666666667,12.40932377049181
54.342816666666664,12.39918116683726
54.35106666666667,12.392126789366039
54.357616666666665,12.39519427402866
54.39095,12.386108273748734
54.39975,12.38335885655948
54.408833333333334,12.369520897043799
54.425333333333334,12.364747834946481
54.436616666666666,12.363034623217924
54.44455,12.363543788187371
54.46855,12.362665310274652
54.479216666666666,12.358413828164732
54.4918,12.359430604982217
54.50715,12.35993899339096
54.510283333333334,12.359756097560973
54.557833333333335,12.338063862138872
54.56895,12.337885685381913
54.603183333333334,12.327107521453808
54.61858333333333,12.328117112569444
54.62778333333333,12.322580645161281
54.62976666666667,12.32358870967741
54.635,12.320403022670014
54.64585,12.314544539506787
54.65715,12.311871227364188
54.67706666666667,12.312217194570144
54.6798,12.30753768844224
54.6921,12.311746987951791
54.72421666666666,12.296240601503744
54.72448333333333,12.291583166332682
54.725316666666664,12.28678678678679
54.725883333333336,12.295295295295277
54.72801666666667,12.3063063063063
54.73546666666667,12.311844077961029
54.74196666666667,12.301048427358994
54.74281666666667,12.297405189620743
54.800133333333335,12.31704885343966
54.80178333333333,12.313901345291459
54.81271666666667,12.311254980079669
54.84335,12.309606769537066
54.84635,12.30398009950247
54.854616666666665,12.303331675783198
54.85906666666666,12.306812531079077
54.868566666666666,12.311630218687867
54.876666666666665,12.308494783904631
54.87905,12.315476190476199
54.891816666666664,12.320138545274588
54.89391666666667,12.368629391390407
54.89501666666666,12.37951509153883
54.897933333333334,12.383473527956443
54.904316666666666,12.43012345679011
54.905,12.441481481481478
54.91003333333333,12.459299457326074
54.913916666666665,12.488899851998047
54.933166666666665,12.491366551554039
54.93351666666667,12.492846571287602
54.9631,12.541646131099085
54.97116666666667,12.55862068965519
54.97235,12.55960591133007
54.980383333333336,12.56425406203841
55.00293333333333,12.561515748031479
55.00618333333333,12.562500000000021
55.01063333333333,12.56615838662074
55.013083333333334,12.560471976401162
55.0477,12.691629955947151
55.04866666666667,12.705824767498791
55.048766666666666,12.707293196280007
55.05996666666667,12.774414062499996
55.061766666666664,12.830566406249996
55.06263333333333,12.85107421874999
55.062783333333336,12.853515624999995
55.0631,12.855957031250027
55.0698,12.906387128230095
55.0699,12.90833739639199
55.07405,12.963937621832347
55.07415,12.96491228070176
55.07908333333334,13.003407984420623
55.08011666666667,13.01119766309641
55.0968,13.013145082765297
55.10841666666666,13.048175182481748
55.113816666666665,13.050121654501229
55.12826666666667,13.055933852140106
55.13145,13.080739299610851
55.1315,13.081225680933848
55.138616666666664,13.105493437044272
55.1499,13.130709426627796
55.156083333333335,13.15687226809131
55.163133333333334,13.157843613404562
55.16578333333333,13.166990291262165
55.18086666666667,13.19980601357908
55.18358333333333,13.220659553831238
55.201683333333335,13.254483761512336
55.20741666666667,13.285852713178272
55.21445,13.370406189555155
55.21485,13.378626692456502
55.21541666666667,13.38878143133463
55.2163,13.396518375241747
55.22656666666666,13.46261456825857
55.22821666666667,13.51664254703328
55.22838333333333,13.52050168837434
55.22931666666667,13.536903039073813
55.23,13.540762180414859
55.23083333333334,13.54220935841779
55.23736666666667,13.595570534424622
55.23975,13.636976408281187
55.2416,13.651420317766009
55.246316666666665,13.703703703703694
55.247233333333334,13.711399711399734
55.27348333333333,13.734134615384622
55.282466666666664,13.736538461538503
55.29505,13.74243152330611
55.29655,13.743392599711687
55.303383333333336,13.749759846301663
55.314616666666666,13.760921747479587
55.314683333333335,13.76188190110418
55.32181666666666,13.778310940499063
55.33481666666667,13.803357314148725
55.33865,13.805755395683446
55.38046666666666,13.798757170172058
55.39425,13.816141356256006
55.39541666666667,13.825214899713492
55.41003333333333,13.82529832935557
55.41458333333333,13.82720763723148
55.44115,13.852646638054361
55.44375,13.854077253218836
55.45493333333334,13.854554124940348
55.46123333333333,13.854623450905613
55.464133333333336,13.877502383222126
55.47056666666667,13.889947594092396
55.48126666666667,13.899523809523817
55.48993333333333,13.930509281294619
55.50031666666667,13.947668886774492
55.52963333333334,13.948620361560382
55.544266666666665,13.950047573739292
55.558033333333334,13.944840703756551
55.559533333333334,13.945316214931058
55.62081666666667,13.945342205323152
55.63531666666667,13.937796771130095
55.64605,13.933554817275716
55.652966666666664,13.928876244665679
55.65685,13.943601895734599
55.665483333333334,13.94978683088584
55.679633333333335,13.951207958313587
55.69371666666667,13.954523922311662
55.712516666666666,13.954997631454283
55.72555,13.955018939393893
55.72991666666667,13.956912878787916
55.74445,13.958333333333337
55.76485,13.958806818181829
55.79398333333334,13.948936170212768
55.8023,13.947542533081302
55.8126,13.941898913556937
55.820766666666664,13.937234544596494
55.83026666666667,13.938650306748455
55.830816666666664,13.934433962264132
55.83088333333333,13.934905660377378
55.8368,13.93679245283018
55.86725,13.940566037735843
55.879016666666665,13.941509433962224
55.9415,13.930725730442933
55.953633333333336,13.931668237511772
55.971183333333336,13.923728813559332
55.98801666666667,13.916314057357784
55.99118333333333,13.916784203102965
55.99816666666667,13.916353383458672
56.00071666666667,13.918233082706779
56.00195,13.919642857142879
56.01376666666667,13.922932330827077
56.0623,13.913615023474211
56.09871666666667,13.91455399061033
56.12736666666667,13.912247770999507
56.1314,13.90806754221388
56.135266666666666,13.90295358649793
56.14241666666667,13.90342240975157
56.14613333333333,13.899250234301821
56.1543,13.889044943820227
56.15526666666667,13.890449438202264
56.16438333333333,13.885353299017366
56.17423333333333,13.886757136172205
56.17936666666667,13.888628919045425
56.19185,13.884003741814794
56.21051666666666,13.88447146866231
56.24783333333333,13.887277829747433
56.27518333333333,13.883122954651725
56.28456666666667,13.884992987377283
56.29371666666667,13.886395511921465
56.29463333333333,13.883644859813089
56.2997,13.885981308411234
56.31265,13.87581699346405
56.319266666666664,13.871675221651882
56.32151666666667,13.871268656716389
56.3313,13.86806526806527
56.34956666666667,13.868997668997686
56.3652,13.869463869463878
56.39266666666666,13.871794871794874
56.402883333333335,13.867194780987885
56.43038333333333,13.867660764212491
56.44168333333333,13.861667442943661
56.444833333333335,13.862133209129022
56.46868333333333,13.85295486272691
56.48298333333334,13.849302325581409
56.485616666666665,13.843328684332882
56.4878,13.838754646840163
56.57091666666667,13.84261838440113
56.591883333333335,13.845868152274836
56.59625,13.849117920148572
56.599866666666664,13.85004642525538
56.610816666666665,13.850974930362142
56.652683333333336,13.845083487940629
56.6545,13.840055632823363
56.664433333333335,13.834569045412435
56.67355,13.835959221501385
56.73615,13.824537037037052
56.7373,13.826388888888914
56.73843333333333,13.828240740740728
56.79025,13.828703703703688
56.79485,13.824618232299866
56.81936666666667,13.820074005550458
56.82171666666667,13.818307905686538
56.83111666666667,13.81284658040664
56.85595,13.816543438077606
56.88473333333334,13.817005545286516
56.89686666666667,13.820702402957478
56.89868333333333,13.822088724584109
56.90351666666667,13.821247113163942
56.93233333333333,13.825404157043891
56.94205,13.821791320406241
56.95248333333333,13.825023084025847
56.96146666666667,13.820950622981089
56.979416666666665,13.821873557914188
56.98583333333333,13.816420664206644
56.98778333333333,13.810511756569849
56.9984,13.807834101382468
57.03398333333333,13.810599078341053
57.049,13.81105990783411
57.0698,13.807001381851695
57.15245,13.801104972375711
57.1547,13.796594569719296
57.15761666666667,13.797975149562825
57.16465,13.793468261269586
57.18268333333334,13.794388224471032
57.207566666666665,13.795768169273224
57.23635,13.790344827586209
57.2753,13.784926470588248
57.3198,13.783187873220005
57.3214,13.778236914600527
57.33168333333333,13.777420835245492
57.40315,13.773853211009184
57.40955,13.77522935779816
57.421616666666665,13.776146788990852
57.44188333333334,13.77028885832188
57.485866666666666,13.764436296975266
57.48845,13.761795693999067
57.49805,13.75686813186813
57.54788333333333,13.758241758241724
57.56985,13.753318077803208
57.608666666666664,13.747941445562631
57.6323,13.74931381518755
57.647983333333336,13.75114364135408
57.65258333333333,13.745313214449007
57.654583333333335,13.739488117001816
57.664766666666665,13.734582000913676
57.6889,13.729223744292279
57.7365,13.723870378822436
57.74815,13.72523961661338
57.77308333333333,13.726152441807365
57.775333333333336,13.720346715328482
57.81751666666667,13.72217153284674
57.81935,13.716826265389898
57.82135,13.71148587055607
57.826683333333335,13.71330902461256
57.831633333333336,13.708883826879262
57.859833333333334,13.709794988610492
57.86508333333333,13.712528473804092
57.903416666666665,13.707650273224019
57.9425,13.70368684569869
57.98158333333333,13.705507510241228
57.98215,13.707783340919434
57.98661666666667,13.703366696997259
57.988083333333336,13.698499317871763
57.99825,13.693181818181847
58.01071666666667,13.694545454545464
58.07018333333333,13.691503861880964
58.087633333333336,13.693775556565207
58.09081666666667,13.697410268059947
58.10901666666667,13.69346049046324
58.1173,13.694368755676656
58.11975,13.697547683923657
58.13655,13.700726612170715
58.1439,13.701634877384173
58.15473333333333,13.69632319564225
58.15918333333333,13.698592827961875
58.1823,13.700862460281447
58.22858333333333,13.70358601906492
58.27643333333334,13.703720508166965
58.3218,13.701133786848064

==> Figures/data_for_plots/messages-per-request/rw-n100-time.csv <==
time,value
0,2
0.002616666666666667,2.5
0.0038833333333333333,2.75
0.0083,3
0.00925,3.2
0.021033333333333334,3.666666666666667
0.0617,2.888888888888889
0.06175,3
0.06458333333333334,3.2222222222222223
0.06731666666666666,3.1
0.16303333333333334,2.75
0.1671,2.8461538461538467
0.17051666666666668,2.9285714285714284
0.17343333333333333,3.1428571428571432
0.17675,3.066666666666667
0.22595,3.1764705882352944
0.22616666666666665,3.055555555555556
0.23276666666666668,3.1000000000000005
0.32943333333333336,3.0476190476190474
0.3341,3.130434782608696
0.3362,3.0833333333333335
0.3577166666666667,3.3461538461538463
0.3723,3.555555555555556
0.39543333333333336,3.3999999999999995
0.40153333333333335,3.580645161290323
0.5026833333333334,3.5588235294117636
0.5103666666666666,3.4999999999999996
0.51525,3.7567567567567575
0.5371666666666667,3.789473684210526
0.5489333333333334,3.8750000000000013
0.6645333333333333,4.260000000000001
0.6674333333333333,4.352941176470589
0.6701333333333334,4.403846153846156
0.6711166666666667,4.4615384615384635
0.6749833333333334,4.396226415094341
0.67935,4.388888888888888
0.7163166666666667,4.508474576271188
0.7245333333333334,4.677419354838711
0.7265166666666667,4.630769230769231
0.7268833333333333,4.676923076923078
0.7299833333333333,4.878787878787882
0.7342166666666666,5
0.8300666666666666,4.985294117647059
0.8305166666666667,4.956521739130436
0.8343333333333334,4.942857142857142
0.8373333333333334,5
0.8424666666666667,5.013888888888887
0.8468333333333333,5.095890410958903
0.8874,5.1375
0.8884666666666666,5.123456790123457
0.8928,5.048192771084337
0.8945666666666666,5.261904761904763
0.8947,5.2738095238095255
0.8955666666666666,5.223529411764708
0.9001166666666667,5.244186046511629
0.9978666666666667,5.284090909090908
0.9983,5.329545454545454
1.0031166666666667,5.505617977528093
1.00515,5.666666666666666
1.0109166666666667,5.648351648351648
1.0126333333333333,5.630434782608695
1.0440666666666667,5.580000000000002
1.05705,5.681818181818185
1.06045,5.719298245614035
1.0610333333333333,5.76315789473684
1.0625666666666667,5.752136752136752
1.0679166666666666,5.9406779661016955
1.1638333333333333,5.908333333333334
1.1647166666666666,5.983333333333333
1.1682166666666667,5.999999999999998
1.1707833333333333,6.065573770491802
1.1708833333333333,6.081967213114753
1.1768,6.146341463414633
1.17945,6.129032258064514
1.2106,6.137404580152673
1.21725,6.380597014925373
1.2287833333333333,7.531914893617021
1.22995,7.873239436619711
1.23055,8.042253521126757
1.2345666666666666,8.78321678321678
1.23495,8.85314685314685
1.2360833333333334,9.027972027972023
1.2368333333333332,9.118881118881124
1.2408166666666667,9.370629370629375
1.2742,9.38461538461539
1.2780166666666666,9.391608391608395
1.2805666666666666,9.419580419580427
1.30005,9.426573426573428
1.3102333333333334,9.440559440559445
1.3137166666666666,9.475524475524475
1.33045,9.458333333333332
1.3307,9.406896551724135
1.3353166666666667,9.417808219178085
1.3368833333333334,9.374149659863948
1.3459666666666668,9.489932885906045
1.3467,9.54362416107383
1.36695,10.006329113924048
1.3741333333333334,11.342857142857143
1.3741833333333333,11.371428571428574
1.37495,11.679999999999998
1.3764333333333334,11.98876404494382
1.37745,12.234636871508375
1.3795333333333333,12.773480662983426
1.3801666666666668,12.884615384615394
1.3806166666666666,12.99450549450549
1.38315,13.393442622950824
1.3847833333333333,13.722826086956525
1.38695,13.97311827956989
1.38845,14.283422459893039
1.3900333333333332,14.641711229946536
1.3932666666666667,15.13227513227513
1.3937333333333333,15.178947368421053
1.3953666666666666,15.54450261780105
1.3987666666666667,16.468750000000007
1.3996833333333334,16.59067357512953
1.4001666666666666,16.715025906735743
1.40125,16.906735751295354
1.4016833333333334,16.948186528497406
1.4075166666666667,17.253886010362702
1.4243166666666667,17.259067357512965
1.4405333333333334,17.269430051813483
1.4536833333333334,17.279792746113987
1.4588,17.290155440414498
1.4732333333333334,17.29533678756475
1.5950666666666666,17.310880829015545
1.60335,17.316062176165797
1.6054666666666666,17.321243523316074
1.62035,17.357512953367877
1.6224833333333333,17.38341968911917
1.6227666666666667,17.393782383419687
1.6257666666666666,17.414507772020723
1.62995,17.445595854922278
1.6365666666666667,17.466321243523325
1.6498166666666667,17.476683937823836
1.70085,17.328205128205123
1.7572833333333333,16.822660098522178
1.7665333333333333,16.84236453201971
1.7731333333333332,16.871921182266018
1.7738333333333334,16.88177339901477
1.7994833333333333,16.891625615763548
1.80355,16.921182266009847
1.80785,16.935960591133
1.8473333333333333,16.96059113300493
1.8560666666666668,16.980295566502477
1.8571833333333334,17.004926108374384
1.8925166666666666,17.009852216748776
1.9043333333333334,17.064039408866996
1.9048,17.07389162561577
1.9371166666666666,17.07881773399015
2.0205166666666665,17.083743842364544
2.0279833333333332,17.093596059113295
2.0358833333333335,17.09852216748768
2.03645,17.103448275862053
2.1041833333333333,17.10837438423644
2.1796,16.639810426540304
2.2025166666666665,16.668246445497626
2.204083333333333,16.67298578199051
2.2356833333333332,16.68720379146918
2.3028666666666666,16.70142180094788
2.3033,16.706161137440766
2.3125333333333336,16.72037914691944
2.31565,16.72511848341234
2.3175333333333334,16.734597156398117
2.33345,16.748815165876795
2.339366666666667,16.75829383886256
2.3596833333333334,16.767772511848342
2.4372,16.726415094339625
2.4426833333333335,16.731132075471695
2.4732333333333334,16.73584905660378
2.47415,16.750000000000007
2.47475,16.75943396226415
2.48075,16.7688679245283
2.48265,16.77830188679245
2.48985,16.81603773584905
2.4901666666666666,16.83018867924529
2.5539833333333335,16.84433962264152
2.6113833333333334,16.877358490566042
2.6188333333333333,16.915094339622645
2.6265,16.93396226415093
2.62785,16.94811320754717
2.63455,16.966981132075457
2.7603166666666668,16.976415094339618
2.7622166666666668,16.990566037735867
2.767533333333333,17.000000000000018
2.7760833333333332,17.02830188679245
2.7996166666666666,17.03773584905659
2.8215,17.075471698113212
2.9053,17.103773584905664
2.906416666666667,17.127358490566028
2.9126166666666666,17.141509433962266
2.9143666666666665,17.21226415094339
2.91465,17.226415094339615
2.9185833333333333,17.231132075471695
3.0502333333333334,17.254716981132077
3.0521166666666666,17.283018867924536
3.058,17.30188679245284
3.0635333333333334,17.32547169811319
3.0651166666666665,17.36792452830188
3.1968,17.377358490566035
3.2018333333333335,17.386792452830193
3.207516666666667,17.410377358490546
3.2080333333333333,17.43396226415093
3.2085166666666667,17.45283018867924
3.2670166666666667,17.45754716981132
3.351383333333333,17.481132075471677
3.3531333333333335,17.495283018867912
3.4297166666666667,17.499999999999982
4.1399333333333335,17.504716981132074
4.351116666666667,17.509433962264144
4.408633333333333,17.556603773584897
4.410866666666666,17.57547169811321
4.5683,17.594339622641506
5.996783333333333,17.51643192488262
5.9976,17.443925233644855
6.001783333333333,17.3953488372093
6.0034833333333335,17.31944444444443
6.009616666666667,17.2672811059908
6.013183333333333,17.201834862385333
6.060533333333334,17.077272727272728
6.060716666666667,17.0909090909091
6.06275,17.018099547511323
6.0674,16.981981981981992
6.163666666666667,16.914798206278025
6.16435,16.848214285714278
6.168,16.786666666666665
6.1702,16.716814159292028
6.175933333333333,16.656387665198242
6.1796,16.587719298245606
6.226916666666667,16.52838427947597
6.228366666666667,16.495652173913037
6.229966666666667,16.44588744588744
6.233416666666667,16.383620689655157
6.33035,16.321888412017163
6.330983333333333,16.256410256410238
6.334866666666667,16.20425531914892
6.33725,16.14830508474577
6.342783333333333,16.0970464135021
6.346633333333333,16.046218487394945
6.38885,15.99581589958158
6.39365,15.941666666666642
6.394083333333334,15.879668049792507
6.396316666666666,15.786008230452678
6.400316666666667,15.733606557377065
6.497866666666667,15.638211382113843
6.49925,15.686991869918705
6.502133333333333,15.659919028340074
6.5038833333333335,15.612903225806452
6.510383333333333,15.602409638554223
6.51345,15.559999999999983
6.535616666666667,15.501992031872495
6.550283333333334,15.472222222222234
6.554233333333333,15.43083003952569
6.555266666666666,15.374015748031496
6.56055,15.333333333333329
6.56135,15.296875000000012
6.56285,15.287937743190668
6.562966666666667,15.23255813953489
6.567216666666667,15.18918918918919
6.663766666666667,14.984905660377361
6.664583333333334,14.936090225563897
6.668416666666666,14.90262172284643
6.670466666666667,14.854477611940293
6.6761,14.81040892193308
6.680233333333334,14.774074074074084
6.70345,14.713768115942017
6.7046166666666664,14.757246376811594
6.7176,14.992907801418456
6.721066666666666,14.947183098591553
6.725266666666666,15.200000000000003
6.725533333333333,15.210526315789474
6.729283333333333,15.32871972318338
6.731883333333333,15.65517241379309
6.73275,15.755172413793101
6.733233333333334,15.793103448275856
6.73665,15.986254295532655
6.741116666666667,16.14776632302404
6.835,16.316326530612233
6.835683333333333,16.367346938775515
6.83675,16.4047619047619
6.842466666666667,16.54915254237288
6.84955,16.808080808080813
6.8539,16.956228956228962
6.86415,17.33779264214047
6.869766666666667,17.368421052631593
6.8737,17.92459016393442
6.8750333333333336,18.074918566775246
6.87505,18.084690553745933
6.8754333333333335,18.146579804560265
6.879583333333334,18.74757281553398
6.879816666666667,18.786407766990312
6.8803,18.787096774193543
6.883016666666666,19.116129032258083
6.886733333333333,19.413461538461537
6.8894,19.650793650793627
6.889483333333334,19.663492063492054
6.8931,20.095238095238088
6.89375,20.03785488958991
6.895083333333333,20.166666666666682
6.8997166666666665,20.862500000000004
6.900083333333333,20.915625000000006
6.901116666666667,20.959501557632382
6.902383333333334,21.059190031152657
6.9049,21.161993769470396
6.997233333333333,21.099378881987576
7.001616666666667,21.12345679012347
7.0033666666666665,21.194444444444457
7.0088333333333335,21.307692307692292
7.013,21.38036809815949
7.01585,21.409785932721693
7.035966666666667,21.3263473053892
7.039816666666667,21.943113772455092
7.0407,22.005970149253745
7.04135,21.997032640949538
7.042,22.100890207715132
7.044883333333333,22.398230088495577
7.0460666666666665,22.57522123893804
7.046133333333334,22.5840707964602
7.0492333333333335,22.841176470588223
7.050133333333333,22.86803519061585
7.0513,22.923976608187118
7.0543,23.063953488372075
7.055833333333333,23.200000000000006
7.058866666666667,23.527536231884042
7.059533333333333,23.57101449275362
7.061183333333333,23.528735632183892
7.061683333333334,23.6034482758621
7.064033333333334,23.860000000000017
7.064666666666667,23.97142857142856
7.06605,24.13714285714285
7.06705,24.14529914529916
7.0682833333333335,24.233618233618238
7.071133333333333,24.344729344729327
7.16595,24.322946175637398
7.170916666666667,24.473239436619718
7.17415,24.704225352112633
7.175566666666667,24.754929577464793
7.182933333333334,24.9467787114846
7.18655,25.078431372549034
7.195733333333333,25.256267409470734
7.1977,25.32033426183844
7.206,25.755494505494504
7.206566666666666,25.846153846153857
7.20765,25.809264305177074
7.207766666666667,25.83106267029973
7.208366666666667,25.920980926430495
7.212433333333333,26.409214092140886
7.212716666666667,26.452574525745266
7.213266666666667,26.52303523035231
7.2149833333333335,26.64054054054056
7.21585,26.702702702702705
7.2188,26.822580645161295
7.222433333333333,27.016000000000012
7.2226333333333335,27.03466666666666
7.224383333333333,27.234666666666662
7.2249,27.272000000000006
7.22835,27.3015873015873
7.2325,27.865789473684227
7.232516666666666,27.868421052631565
7.23285,27.91052631578948
7.23505,28.04724409448821
7.23575,28.099737532808383
7.240383333333333,28.259842519685048
7.3364666666666665,28.466145833333364
7.337383333333333,28.46233766233768
7.3375,28.47272727272726
7.34245,28.641558441558445
7.349633333333333,28.806201550387605
7.3498833333333335,28.816537467700247
7.363033333333333,28.821882951653976
7.3655333333333335,28.90330788804067
7.37125,28.680693069306983
7.372216666666667,28.819306930693042
7.372566666666667,28.853960396039586
7.374316666666667,28.42615012106538
7.375283333333333,28.59322033898304
7.378733333333333,28.856115107913666
7.3797,28.878281622911697
7.380316666666666,28.96420047732699
7.381,28.9595238095238
7.381233333333333,28.97857142857146
7.38655,29.222748815165843
7.388416666666667,29.285377358490592
7.389183333333333,29.301176470588246
7.391116666666667,29.494117647058832
7.391966666666667,29.536470588235325
7.3945,29.548009367681487
7.398933333333333,30.01395348837208
7.399216666666667,30.058139534883722
7.399483333333333,30.081395348837198
7.399883333333333,30.111627906976732
7.401366666666667,30.106728538283033
7.404183333333333,30.208816705336403
7.477816666666667,30.213457076566105
7.57945,30.218097447795834
7.679833333333334,30.238979118329475
7.688733333333333,30.24825986078885
7.6965,30.2505800464037
7.786,30.262180974477907
7.849233333333333,30.266821345707637
7.85375,30.276102088167033
7.99795,30.285382830626457
8.004616666666667,30.2877030162413
8.117916666666666,30.219907407407394
8.124183333333333,29.958715596330254
8.1243,29.96330275229355
8.18725,29.835616438356173
8.1875,29.840182648401807
8.197016666666666,29.84246575342464
8.19935,29.85388127853879
8.294783333333333,29.865296803652967
8.2979,29.869863013698623
8.298983333333334,29.872146118721453
8.303866666666666,29.8812785388128
8.32955,29.883561643835627
8.332016666666666,29.89954337899542
8.447183333333333,29.90182648401825
8.551583333333333,29.906392694063918
8.60785,29.910958904109584
8.775233333333333,29.92465753424659
8.778616666666666,29.938356164383602
8.779433333333333,29.945205479452056
8.95485,29.952054794520528
9.065366666666666,29.954337899543386
9.074483333333333,29.965753424657535
9.083533333333333,29.96803652968037
9.0889,29.974885844748865
9.090066666666667,29.984018264840167
9.100433333333333,29.990867579908702
9.141016666666667,30.00228310502286
9.2317,30.006849315068457
9.255283333333333,30.011415525114142
9.316133333333333,30.029680365296784
9.351016666666666,30.038812785388146
9.39865,30.05251141552512
9.409466666666667,30.06164383561645
10.783783333333334,30.06392694063928
11.831216666666666,30.002277904328057
11.83505,29.87755102040817
11.8376,29.812217194570163
11.843516666666666,29.751693002257323
11.8473,29.68918918918921
11.8948,29.571748878923717
11.896916666666666,29.510067114093903
11.90075,29.446428571428516
11.99795,29.389755011135875
11.998666666666667,29.335555555555548
12.001783333333334,29.274944567627514
12.00545,29.23230088495576
12.010083333333334,29.172185430463557
12.0146,29.123348017621115
12.061516666666666,28.954048140043756
12.063583333333334,28.893013100436676
12.067483333333334,28.832244008714593
12.165066666666666,28.72668112798269
12.169116666666667,28.681818181818194
12.17715,28.58836206896553
12.202383333333334,28.478540772532206
12.20295,28.421841541755914
12.217783333333333,28.386752136752165
12.22755,28.280851063829797
12.228233333333334,28.227176220806797
12.2308,28.182203389830583
12.331083333333334,28.06962025316459
12.3327,28.04
12.343566666666666,27.903765690376538
12.369683333333333,27.652173913043484
12.38975,27.401639344262314
12.39495,27.213414634146343
12.395916666666666,27.123481781376512
12.4984,27.006036217303823
12.536583333333333,26.742063492063476
12.550416666666667,26.66996047430832
12.559816666666666,26.57563850687626
12.561083333333332,26.4872798434442
12.563733333333333,26.37743190661481
12.581033333333334,26.38058252427186
12.6685,26.26254826254826
12.675333333333333,26.23314065510595
12.681766666666666,26.159309021113224
12.682433333333334,26.163147792706297
12.689116666666667,26.16506717850285
12.727783333333333,25.8045112781955
12.729233333333333,25.737827715355824
12.730566666666666,25.73084112149532
12.734466666666666,25.688432835820915
12.747133333333334,25.69402985074628
12.831283333333333,25.648044692737486
12.835616666666667,25.571428571428537
12.844283333333333,25.50462107208875
12.847833333333334,25.464944649446544
12.8793,25.381651376146788
12.894833333333333,25.13405797101448
12.895133333333334,25.09945750452082
12.89765,25.066666666666666
12.897783333333333,25.07207207207206
12.901116666666667,25.028776978417255
12.910283333333334,25.034172661870514
12.937916666666666,25.037769784172664
12.999083333333333,24.97491039426522
13.002616666666666,24.951699463327376
13.004633333333333,24.908928571428575
13.010333333333334,24.868092691622117
13.015,24.843416370106727
13.025883333333333,24.846975088967973
13.06175,24.157534246575366
13.062966666666666,24.097103918228292
13.06455,24.09863945578231
13.067833333333333,24.059422750424442
13.14145,24.062818336163
13.161333333333333,24.064516129032263
13.167283333333334,24.089678510998304
13.167766666666667,24.10152284263958
13.1719,24.074198988195608
13.175116666666666,24.077571669477233
13.18285,24.062184873949548
13.213,23.973509933774846
13.218216666666667,23.94563426688632
13.22245,24.0492610837439
13.225183333333334,24.231147540983653
13.226683333333334,24.29508196721305
13.22775,24.292962356792174
13.230083333333333,24.366449511400628
13.23165,24.51707317073168
13.23195,24.552845528455304
13.232883333333334,24.6227642276423
13.233983333333333,24.679674796747964
13.2349,24.668831168831204
13.238816666666667,24.780844155844175
13.23885,24.78246753246752
13.24425,24.78733766233764
13.2473,24.788961038961023
13.24795,24.79383116883113
13.249516666666667,24.797077922077875
13.324933333333334,24.80194805194805
13.33275,24.770226537216846
13.333033333333333,24.77831715210356
13.333983333333334,24.779935275080923
13.336883333333333,24.777059773828736
13.34115,24.812903225806462
13.34645,24.840579710144933
13.3478,24.80225080385852
13.35485,24.805466237942134
13.363033333333334,24.86378205128204
13.372333333333334,25.004769475357673
13.372916666666667,25.050874403815587
13.373583333333332,25.089030206677283
13.3745,25.085714285714243
13.377883333333333,25.273301737756714
13.378316666666667,25.271293375394347
13.379683333333332,25.386435331230317
13.3799,25.402208201892705
13.381033333333333,25.428346456692896
13.38325,25.535433070866148
13.385866666666667,25.618524332810033
13.388933333333334,25.755868544600915
13.389333333333333,25.78716744913925
13.392216666666666,25.962500000000013
13.393266666666667,26.017187499999988
13.393666666666666,26.028124999999978
13.396883333333333,26.068322981366485
13.39795,26.1519379844961
13.398866666666667,26.252713178294556
13.399266666666668,26.286821705426338
13.399416666666667,26.299224806201593
13.401333333333334,26.362229102167188
13.40165,26.38080495356036
13.403716666666666,26.43188854489164
13.422833333333333,26.439628482972118
13.462033333333334,26.444272445820417
13.47595,26.452012383900932
13.484933333333334,26.458204334365316
13.530016666666667,26.46284829721363
13.538316666666667,26.467492260061963
13.547616666666666,26.47678018575849
13.5707,26.48142414860681
13.631866666666667,26.48297213622289
13.633166666666666,26.492260061919545
13.6481,26.500000000000007
13.678083333333333,26.503095975232217
13.7189,26.509287925696576
13.775566666666666,26.512383900928775
13.781383333333334,26.520123839009294
13.796083333333334,26.523219814241493
13.847333333333333,26.527863777089767
13.921133333333334,26.53405572755418
13.9236,26.535603715170264
13.944333333333333,26.543343653250773
13.970033333333333,26.544891640866886
13.985416666666667,26.55417956656351
13.99395,26.560371517027907
14.01565,26.56965944272444
14.0696,26.583591331269382
14.075116666666666,26.588235294117663
14.092583333333334,26.59907120743034
14.154416666666666,26.606811145510836
14.163583333333333,26.611455108359124
14.223366666666667,26.61919504643961
14.236633333333334,26.62074303405571
14.266683333333333,26.62383900928791
14.281716666666666,26.625386996904012
14.3116,26.62848297213622
14.3657,26.631578947368425
14.37155,26.6393188854489
14.3793,26.6439628482972
14.388983333333334,26.647058823529395
14.4378,26.651702786377683
14.5313,26.653250773993793
14.537383333333333,26.665634674922565
14.56135,26.667182662538675
14.576866666666668,26.681114551083557
14.585866666666666,26.687306501547983
14.597466666666667,26.690402476780182
14.60625,26.693498452012374
14.627866666666666,26.696594427244573
14.660433333333334,26.701238390092872
14.668866666666666,26.710526315789547
14.680016666666667,26.72291021671834
14.6857,26.739938080495357
14.734233333333334,26.752321981424164
14.745883333333333,26.763157894736853
14.8088,26.77244582043345
14.8167,26.773993808049518
14.823083333333333,26.7770897832817
14.827783333333333,26.78637770897831
14.833283333333334,26.79102167182662
14.858616666666666,26.79256965944274
14.8739,26.797213622290986
14.903466666666667,26.798761609907142
15.040166666666666,26.812693498452017
15.052066666666667,26.826625386996877
15.1058,26.829721362229073
15.122816666666667,26.843653250773965
15.124833333333333,26.845201238390068
15.1647,26.857585139318918
15.179583333333333,26.85913312693494
15.187616666666667,26.860681114551095
15.199916666666667,26.8668730650155
15.270516666666667,26.868421052631586
15.273266666666666,26.87925696594428
15.27745,26.89164086687308
15.33645,26.911764705882376
15.347933333333334,26.916408668730693
15.41885,26.922600619195023
15.579033333333333,26.931888544891645
17.8324,26.853395061728385
17.83565,26.8151001540832
17.8951,26.68606431852984
17.989633333333334,26.589939024390212
17.996566666666666,26.592987804877993
17.998633333333334,26.55859969558598
17.99975,26.53647416413373
18.003666666666668,26.509863429438518
18.00583333333333,26.484848484848452
18.010933333333334,26.450832072617242
18.06215,26.343373493975903
18.0643,26.306766917293228
18.165133333333333,26.23088455772114
18.169033333333335,26.16143497757849
18.17205,26.13283582089549
18.1741,26.140298507462727
18.177666666666667,26.111773472429245
18.228283333333334,26.038632986627086
18.279533333333333,25.943786982248586
18.30056666666667,25.948224852071068
18.324783333333333,25.952662721893514
18.331883333333334,25.917282127031047
18.336066666666667,25.858615611192928
18.339166666666667,25.8338235294118
18.39505,25.734992679355802
18.395583333333335,25.698830409356745
18.397733333333335,25.664233576642363
18.401883333333334,25.632653061224506
18.44485,25.635568513119544
18.449633333333335,25.641399416909625
18.475633333333334,25.642857142857142
18.496433333333332,25.64431486880467
18.4987,25.611353711790425
18.5037,25.551523947750358
18.505316666666666,25.520289855072484
18.515016666666668,25.458092485549155
18.5623,25.365467625899303
18.56445,25.33477011494254
18.5917,25.31563845050214
18.593816666666665,25.3170731707317
18.624783333333333,25.322812051649926
18.629533333333335,25.32855093256815
18.66935,25.232857142857153
18.671783333333334,25.198288159771746
18.677483333333335,25.16524216524215
18.7289,25.00564971751414
18.729033333333334,24.97320169252471
18.731833333333334,24.953521126760556
18.735166666666668,24.92123769338958
18.832566666666665,24.898876404494363
18.832716666666666,24.865357643758756
18.84026666666667,24.80839160839159
18.89195,24.654646324549248
18.897383333333334,24.592541436464124
18.92265,24.548209366391188
18.9246,24.553719008264448
19.015366666666665,24.396174863387976
19.0279,24.39890710382515
19.0488,24.26187245590232
19.05055,24.26322930800542
19.06205,24.064429530201352
19.062883333333332,24.053619302949024
19.064716666666666,24.02543507362782
19.070066666666666,24.024064171122983
19.1656,23.99732977303069
19.196066666666667,23.895225464191014
19.200083333333332,23.90053050397878
19.203633333333332,23.841269841269835
19.211333333333332,23.846560846560845
19.2234,23.768725361366602
19.228683333333333,23.717277486911044
19.2292,23.698039215686272
19.23125,23.700653594771214
19.2322,23.687989556135797
19.3126,23.661016949152575
19.34475,23.58290155440413
19.384516666666666,23.48840206185564
19.389916666666668,23.415917843388947
19.390316666666667,23.38717948717947
19.394816666666667,23.36747759282966
19.395316666666666,23.340153452685378
19.395933333333332,23.311621966794338
19.396183333333333,23.28316326530608
19.4522,23.269720101781182
19.4558,23.272264631043257
19.491033333333334,23.274809160305384
19.536783333333332,23.276081424936418
19.565416666666668,23.281170483460578
19.637166666666666,23.282442748091633
19.638816666666667,23.29134860050894
19.684266666666666,23.293893129771067
19.689916666666665,23.29516539440207
19.715816666666665,23.21292775665396
19.746483333333334,23.108312342569256
19.748516666666667,23.115869017632246
19.7812,23.13224181360203
19.84615,23.13853904282118
19.84795,23.142317380352672
19.879483333333333,23.14483627204033
19.903766666666666,23.14609571788415
19.9237,23.149874055415644
19.93551666666667,23.157430730478566
19.98678333333333,23.16120906801005
19.99345,23.162468513853884
19.996433333333332,23.166246851385385
20.005166666666668,23.172544080604546
20.026133333333334,23.181360201511342
20.027916666666666,23.18891687657429
20.037516666666665,23.196473551637293
20.075316666666666,23.211586901763205
20.082016666666668,23.216624685138502
20.13425,23.220403022670016
20.176016666666666,23.227959697732985
20.181383333333333,23.230478589420652
20.184483333333333,23.23173803526446
20.21385,23.238035264483596
20.229533333333332,23.244332493702778
20.23575,23.246851385390404
20.244733333333333,23.25062972292191
20.27125,23.256926952141065
20.28185,23.263224181360204
20.284466666666667,23.272040302267005
20.286333333333335,23.27455919395465
20.31675,23.279596977329973
20.324933333333334,23.29093198992444
20.35715,23.295969773299763
20.3954,23.27044025157233
20.406916666666667,23.272955974842777
20.428983333333335,23.27421383647796
20.431566666666665,23.275471698113165
20.468333333333334,23.28427672955973
20.469216666666668,23.286792452830188
20.520333333333333,23.29308176100627
20.57915,23.29811320754716
20.616766666666667,23.303144654088044
20.65745,23.304402515723268
20.66745,23.305660377358468
20.69895,23.31194968553458
20.8314,23.320754716981146
20.846733333333333,23.329559748427688
20.866466666666668,23.334591194968603
20.90735,23.340880503144675
20.919983333333334,23.345911949685576
20.932566666666666,23.355974842767317
20.99395,23.361006289308218
21.0137,23.3622641509434
21.093383333333332,23.36352201257863
21.1818,23.364779874213852
21.932233333333333,23.366037735849037
23.665733333333332,23.337939698492452
23.669833333333333,23.288220551378412
23.682283333333334,23.220973782771534
23.729566666666667,23.16811955168121
23.73155,23.140547263681608
23.735583333333334,23.114285714285725
23.83325,23.06319702602234
23.84535,22.992592592592615
23.89575,22.942118226601046
23.896416666666667,22.917589175891813
23.89825,22.890663390663445
23.902433333333335,22.867484662576693
23.999166666666667,22.840686274509817
24.005716666666668,22.77655677655677
24.011483333333334,22.764634146341482
24.01575,22.73934226552987
24.02035,22.74421437271623
24.02095,22.74665042630938
24.062483333333333,22.722627737226247
24.062966666666668,22.696233292831074
24.069916666666668,22.661818181818163
24.15985,22.66424242424238
24.165916666666668,22.639225181598064
24.1667,22.619105199516312
24.16795,22.62152357920194
24.172383333333332,22.57297949336545
24.182466666666667,22.522262334536702
24.218216666666667,22.456834532374078
24.229166666666668,22.40909090909089
24.30795,22.342073897496977
24.318016666666665,22.34445768772347
24.332616666666667,22.31904761904765
24.3347,22.310344827586196
24.338916666666666,22.264531435349912
24.3795,22.191263282172397
24.399383333333333,22.085680751173683
24.40265,22.066822977725693
24.500833333333333,22.03040935672509
24.506066666666666,21.991831971995314
24.545816666666667,21.896631823461053
24.551283333333334,21.873549883990712
24.561566666666668,21.836805555555546
24.563083333333335,21.77047289504038
24.5635,21.77739331026526
24.566033333333333,21.768433179723488
24.5692,21.74683544303797
24.666,21.7229885057471
24.66785,21.717566016073484
24.669566666666668,21.69380733944957
24.673116666666665,21.683848797250853
24.6785,21.66933638443936
24.683116666666667,21.656000000000002
24.701266666666665,21.635844748858467
24.703083333333332,21.614595210946405
24.705516666666668,21.61958997722093
24.712733333333333,21.60068259385664
24.718366666666668,21.585227272727245
24.722,21.572077185016994
24.723983333333333,21.54988662131522
24.72865,21.534541336353364
24.72945,21.514705882352963
24.730116666666667,21.479683972912
24.73068333333333,21.49097065462752
24.732516666666665,21.478015783540044
24.73581666666667,21.454954954954978
24.737666666666666,21.456081081081066
24.832966666666668,21.436445444319425
24.834,21.421348314606767
24.83755,21.419753086419806
24.839366666666667,21.400224215246677
24.845,21.38073908174694
24.85,21.36689038031326
24.86938333333333,21.34413407821234
24.8697,21.321428571428594
24.8718,21.315496098104802
24.879333333333335,21.296213808463243
24.885533333333335,21.274444444444434
24.885683333333333,21.276666666666664
24.8882,21.25416204217536
24.890916666666666,21.235033259423513
24.89591666666667,21.229235880398655
24.89615,21.211283185840735
24.896533333333334,21.166666666666696
24.89678333333333,21.172185430463593
24.899616666666667,21.16868798235944
24.900016666666666,21.176405733186293
24.90325,21.167400881057233
25.000166666666665,21.15621562156214
25.001066666666667,21.147252747252793
25.003466666666668,21.13501646542257
25.005716666666668,21.11293859649119
25.012083333333333,21.101861993428216
25.0169,21.09628008752729
25.031783333333333,21.097374179431046
25.0347,21.07978142076502
25.036666666666665,21.061135371179002
25.03765,21.043620501635697
25.041683333333335,21.051254089422077
25.0424,21.053435114503866
25.046533333333333,21.0424836601307
25.0497,21.043572984749463
25.05145,21.026115342763877
25.051566666666666,21.029379760609384
25.052483333333335,21.0217391304348
25.055483333333335,20.99566160520607
25.0562,21.008676789587835
25.057983333333333,20.995666305525457
25.0622,20.982683982684012
25.063216666666666,20.94816414686829
25.06375,20.946062567421812
25.0638,20.947141316073367
25.06615,20.935344827586214
25.069266666666667,20.913885898815938
25.166683333333335,20.900000000000013
25.16796666666667,20.89473684210525
25.171266666666668,20.898068669527866
25.174233333333333,20.907824222936764
25.178533333333334,20.891862955032106
25.183466666666668,20.882352941176507
25.186166666666665,20.88556149732621
25.19245,20.878205128205124
25.193016666666665,20.88247863247862
25.198233333333334,20.88354700854703
25.1992,20.885683760683765
25.201416666666667,20.868729989327672
25.203283333333335,20.821276595744674
25.2034,20.825531914893638
25.20415,20.81615302869289
25.204966666666667,20.82571732199788
25.2085,20.79745493107104
25.210933333333333,20.825211864406796
25.211033333333333,20.828389830508502
25.213833333333334,20.831746031746025
25.218283333333332,20.85216473072858
25.2222,20.925263157894772
25.22255,20.943157894736835
25.222966666666668,20.959999999999983
25.226133333333333,21.019978969505818
25.229133333333333,21.05987394957982
25.2305,21.05235602094238
25.232533333333333,21.150627615062746
25.23368333333333,21.210251046025125
25.234616666666668,21.24372384937239
25.237016666666666,21.280041797283207
25.239866666666668,21.329153605015705
25.325283333333335,21.332288401253916
25.333783333333333,21.30344108446298
25.337483333333335,21.36666666666666
25.34026666666667,21.402705515088453
25.341166666666666,21.41519250780436
25.3414,21.416233090530678
25.3478,21.440748440748447
25.3503,21.431983385254423
25.353316666666668,21.434060228452772
25.3538,21.436137071651093
25.356633333333335,21.4149377593361
25.356816666666667,21.39481865284977
25.35868333333333,21.346074380165323
25.358816666666666,21.351239669421517
25.359916666666667,21.356037151702754
25.362833333333334,21.4097007223942
25.3662,21.369721936148256
25.36815,21.3141683778234
25.368983333333333,21.309426229508173
25.3692,21.31557377049181
25.3698,21.28936605316975
25.373433333333335,21.428716904276932
25.373533333333334,21.4368635437882
25.37398333333333,21.44659206510683
25.37435,21.416835699797126
25.37445,21.424949290060884
25.3745,21.41033434650456
25.374633333333332,21.423505572441776
25.37475,21.431610942249243
25.375133333333334,21.412537917087974
25.375833333333333,21.4610717896865
25.3762,21.43895055499495
25.3763,21.44601412714432
25.378333333333334,21.552419354838722
25.379216666666668,21.593749999999986
25.379416666666668,21.561368209255512
25.37965,21.557788944723626
25.3804,21.59798994974873
25.3824,21.66265060240967
25.382683333333333,21.673694779116452
25.38596666666667,21.71242484969937
25.389583333333334,21.82300000000001
25.391283333333334,21.8831168831169
25.3935,21.99300699300702
25.396433333333334,22.019940179461585
25.398883333333334,22.125373134328324
25.399833333333333,22.166998011928417
25.40065,22.211729622266443
25.401233333333334,22.2286282306163
25.402366666666666,22.246520874751475
25.407333333333334,22.293942403177763
25.482266666666668,22.294935451837155
25.487433333333332,22.29592850049653
25.490966666666665,22.298907646474664
25.492516666666667,22.300893743793438
25.49615,22.30486593843102
25.50273333333333,22.305858987090417
25.504083333333334,22.31082423038733
25.695233333333334,22.313803376365474
25.697616666666665,22.31678252234363
25.783666666666665,22.317775571003015
25.787783333333334,22.320754716981185
25.7887,22.321747765640577
25.79235,22.323733862959244
25.7939,22.325719960278036
25.797466666666665,22.329692154915616
28.490333333333332,22.31349206349208
28.710733333333334,22.292368681863227
29.3453,22.237154150197618
29.403216666666665,22.2031558185404
29.506316666666667,22.184236453201958
29.512116666666667,22.167322834645685
29.5422,22.109911678115797
29.5701,22.097058823529448
29.6665,22.076395690499456
29.667383333333333,22.05772994129158
29.670083333333334,22.039100684261978
29.672883333333335,22.02050781250001
29.679083333333335,22.004878048780498
29.6833,21.987329434697852
29.715533333333333,21.880813953488374
29.71825,21.860600193610836
29.7301,21.845261121856897
29.7307,21.832850241545874
29.7331,21.82142857142856
29.7367,21.804243008678903
29.83365,21.78516377649328
29.83425,21.769008662175153
29.8371,21.754807692307722
29.839533333333332,21.735830931796364
29.845483333333334,21.717850287907826
29.85105,21.714285714285722
29.875416666666666,21.62821734985704
29.896566666666665,21.593155893536114
29.897716666666668,21.58404558404556
29.899266666666666,21.56451612903223
29.903366666666667,21.547867298578186
30.000166666666665,21.530303030303045
30.000733333333333,21.51182592242198
30.00375,21.494328922495296
30.006233333333334,21.4759206798867
30.012166666666666,21.457547169811328
30.016633333333335,21.4392082940622
30.04215,21.39755639097744
30.052516666666666,21.377110694183852
30.057833333333335,21.380863039399593
30.06415,21.366104868913865
30.064166666666665,21.367041198501912
30.066016666666666,21.3479887745557
30.069883333333333,21.331775700934593
30.1674,21.321195144724577
30.168083333333332,21.310634328358194
30.1715,21.314072693383046
30.173333333333332,21.303538175046548
30.178866666666668,21.28465116279069
30.183933333333332,21.274163568773258
30.213033333333332,21.199630314232852
30.22245,21.17527675276751
30.2291,21.163133640552974
30.230233333333334,21.15009208103131
30.231016666666665,21.140754369825213
30.233533333333334,21.13511029411766
30.2367,21.12029384756658
30.33435,21.098991750687432
30.3344,21.09990834097157
30.337416666666666,21.09065934065933
30.34005,21.07776761207687
30.346083333333333,21.066727605118846
30.3506,21.057534246575354
30.3701,20.99545040946317
30.388766666666665,20.871402877697847
30.39175,20.899371069182397
30.3919,20.902066486972164
30.39665,20.85407341092209
30.399266666666666,20.909740840035756
30.399966666666668,20.910714285714267
30.400816666666667,20.92232142857141
30.40325,20.90544157002674
30.500716666666666,20.893048128342212
30.500983333333334,20.876224398931445
30.505016666666666,20.879003558718836
30.507466666666666,20.87911111111114
30.512416666666667,20.863232682060456
30.517566666666667,20.858030168589153
30.5372,20.82332155477028
30.537866666666666,20.82612533097965
30.541816666666666,20.86860670194004
30.54468333333333,20.93667546174143
30.546716666666665,21.017574692442867
30.547466666666665,21.050966608084376
30.548183333333334,21.07293497363796
30.5495,21.09130816505705
30.552116666666667,21.099035933391733
30.5525,21.11042944785275
30.55595,21.14435695538058
30.555966666666666,21.145231846019218
30.556566666666665,21.161854768154022
30.560333333333332,21.234265734265755
30.562333333333335,21.247161572052406
30.56511666666667,21.30139372822299
30.56695,21.365535248041756
30.567216666666667,21.375108790252366
30.56965,21.411662315056628
30.574183333333334,21.45652173913045
30.574316666666668,21.45826086956518
30.61628333333333,21.42411101474413
30.62686666666667,21.350301984469386
30.6674,21.327304048234353
30.668483333333334,21.341652323580067
30.6686,21.346815834767654
30.668616666666665,21.34767641996559
30.669016666666668,21.356282271944977
30.669916666666666,21.370051635111896
30.671333333333333,21.38779019776442
30.671433333333333,21.390369733448004
30.677083333333332,21.42525773195877
30.68235,21.454935622317596
30.68265,21.455793991416307
30.683883333333334,21.445111492281296
30.693583333333333,21.440924657534286
30.695216666666667,21.464041095890433
30.703083333333332,21.46963216424298
30.704533333333334,21.44160272804773
30.706216666666666,21.514066496163682
30.70735,21.54731457800507
30.709416666666666,21.555272108843507
30.709516666666666,21.557823129251688
30.71165,21.61002548853016
30.71275,21.63976210705185
30.7153,21.674300254452916
30.7174,21.741306191687865
30.717766666666666,21.747243426632746
30.718666666666667,21.732203389830488
30.723366666666667,21.774302620456456
30.72505,21.809121621621603
30.726766666666666,21.858952702702734
30.7289,21.870042194092836
30.73015,21.872681281618917
30.730883333333335,21.861952861952844
30.734083333333334,21.94785534062234
30.7345,21.961312026913337
30.735083333333332,21.968881412952044
30.740933333333334,22.01092436974788
30.793333333333333,22.015126050420157
30.835016666666668,22.00671140939592
30.837033333333334,22.02179379715008
30.842483333333334,22.11641541038525
30.843883333333334,22.13567839195979
30.849766666666667,22.171548117154824
30.8518,22.174749163879657
30.8608,22.186143572621052
30.863083333333332,22.21786310517532
30.872033333333334,22.274314214463782
30.874333333333333,22.399833748960994
30.874866666666666,22.39534883720931
30.874916666666667,22.39700996677739
30.879083333333334,22.51367025683512
30.879783333333332,22.54101077050542
30.881266666666665,22.586920529801294
30.882616666666667,22.61455748552525
30.88405,22.65591397849464
30.885766666666665,22.656482246077612
30.886233333333333,22.670520231213878
30.889416666666666,22.693322341302544
30.89206666666667,22.763591433278386
30.893016666666668,22.79324546952227
30.896233333333335,22.82880658436213
30.896283333333333,22.83045267489711
30.90015,22.896636587366718
30.900333333333332,22.903199343724356
30.9013,22.929450369155045
30.904766666666667,22.980327868852452
30.906966666666666,23.00819672131142
31.004016666666665,23.05151267375302
31.005,23.07849550286184
31.008033333333334,23.126633986928134
31.01095,23.160130718954242
31.012483333333332,23.142040816326528
31.014683333333334,23.14367346938778
31.017133333333334,23.130505709624774
31.01975,23.168026101141937
31.030316666666668,23.254885993485345
31.030733333333334,23.261400651465806
31.038,23.22186234817811
31.039466666666666,23.302024291498007
31.040216666666666,23.334412955465595
31.040533333333332,23.342510121457465
31.04146666666667,23.356275303643653
31.04385,23.35593220338988
31.044516666666667,23.35967741935483
31.045283333333334,23.382258064516098
31.046833333333332,23.390008058017767
31.04915,23.39581657280773
31.050683333333332,23.398713826366567
31.056633333333334,23.421262989608284
31.056833333333334,23.427657873701015
31.0581,23.447284345047947
31.059333333333335,23.462090981644085
31.06225,23.46693227091631
31.06365,23.46815286624209
31.066066666666668,23.531001589825102
31.0666,23.532168387609214
31.067583333333335,23.56155679110405
31.0705,23.590476190476224
31.0715,23.60238095238097
31.07956666666667,23.605555555555597
31.140583333333332,23.607142857142886
31.147883333333333,23.611111111111118
31.147983333333332,23.61190476190475
31.170583333333333,23.65241488519399
31.171116666666666,23.667458432304056
31.172166666666666,23.684877276326176
31.178083333333333,23.731012658227865
31.18375,23.755134281200615
31.1849,23.77093206951024
31.19625,23.832807570977938
31.196933333333334,23.840694006309143
31.2056,23.89866457187747
31.206933333333332,23.97800471327569
31.20705,23.983503534956817
31.2072,23.989002356637897
31.207516666666667,23.994501178318945
31.20985,23.982758620689665
31.2119,24.032106499608467
31.21315,24.06656225528584
31.213466666666665,24.057120500782435
31.215483333333335,24.06958561376071
31.219533333333334,24.108508977361478
31.223083333333335,24.18472330475449
31.223783333333333,24.21278254091975
31.223916666666668,24.216679657053806
31.226966666666666,24.26791277258569
31.228233333333332,24.285825545171384
31.2297,24.28015564202331
31.230883333333335,24.257763975155306
31.2326,24.324534161490742
31.233816666666666,24.363847944142744
31.23445,24.391776570985257
31.235233333333333,24.411171450737083
31.23755,24.433333333333298
31.239733333333334,24.464341085271307
31.245416666666667,24.467441860465136
31.2482,24.46821705426358
31.261066666666668,24.470542635658923
31.288833333333333,24.472868217054295
31.351566666666667,24.473643410852716
31.375033333333334,24.3775038520801
31.4014,24.364615384615345
31.414866666666665,24.366923076923037
31.4639,24.37230769230767
31.484583333333333,24.375384615384593
31.53785,24.37846153846155
31.590433333333333,24.37923076923078
31.59113333333333,24.383846153846154
31.598083333333335,24.387692307692312
31.603933333333334,24.389999999999997
31.628566666666668,24.393846153846194
31.631783333333335,24.395384615384618
31.721983333333334,24.267584097859302
31.777733333333334,24.233587786259488
31.784283333333335,24.238931297709918
31.810166666666667,24.239694656488524
31.8379,24.244274809160316
31.8405,24.245801526717553
31.869916666666665,24.246564885496163
31.876466666666666,24.251908396946593
31.8923,24.25343511450381
31.90726666666667,24.25419847328241
31.917983333333332,24.25648854961829
31.9185,24.25801526717555
31.9224,24.25877862595419
32.018433333333334,24.26183206106873
32.0358,24.26717557251905
32.036233333333335,24.269465648854972
32.03723333333333,24.272519083969463
32.05275,24.273282442748094
32.057233333333336,24.277099236641178
32.116883333333334,24.277862595419837
32.13515,24.245239908606237
32.136433333333336,24.24828636709827
32.14326666666667,24.249809596344285
32.184533333333334,24.252094440213256
32.24463333333333,24.258948971820224
32.25515,24.25971058644324
32.28561666666667,24.260472201066264
32.312083333333334,24.26275704493522
32.34205,24.268088347296235
32.3598,24.269611576542214
32.3677,24.272658035034244
32.40821666666667,24.205770690964304
32.490183333333334,24.209567198177652
32.49661666666667,24.21336370539104
32.54533333333333,24.214123006833738
32.55651666666667,24.221716021260413
32.5691,24.227031131359112
32.57586666666667,24.23386484434317
32.57906666666667,24.236142748671192
32.58776666666667,24.23690205011385
32.63028333333333,24.239179954441852
32.681416666666664,24.239939255884533
32.710566666666665,24.243735763097977
32.743766666666666,24.24449506454063
32.74641666666667,24.246013667426
32.746583333333334,24.247532270311254
32.7592,24.249050873196673
32.82853333333333,24.25512528473802
32.85876666666667,24.25740318906606
32.86895,24.24506828528073
32.882016666666665,24.21742424242422
33.053333333333335,24.168556311413454
33.135466666666666,24.17838246409677
33.267716666666665,24.179894179894216
33.358583333333335,24.180650037792937
33.375733333333336,24.18442932728651
33.41385,24.185941043083925
33.44323333333333,24.18972033257742
33.62425,24.156981132075405
33.84388333333333,24.144042232277467
34.00898333333333,24.147812971342336
34.2072,24.153092006033148
34.2657,24.154600301659094
34.475433333333335,24.106847253574056
34.81601666666667,23.96044776119404
34.83818333333333,23.96119402985077
34.84863333333333,23.961940298507454
34.875883333333334,23.92995529061104
35.00075,23.858945805493725
35.02015,23.862657757980735
35.04258333333333,23.828762045960016
35.07045,23.769401330376947
35.124633333333335,23.719764011799455
35.1674,23.703758290346325
35.18411666666667,23.690721649484505
35.230916666666666,23.601173020527824
35.27381666666667,23.589010989010987
35.29376666666667,23.592673992673987
35.29456666666667,23.594139194139142
35.33416666666667,23.578330893118547
35.335166666666666,23.569129480614496
35.33756666666667,23.557017543859672
35.3506,23.52408759124088
35.4044,23.432510885341067
35.50163333333333,23.407246376811564
35.5041,23.391745112237516
35.51745,23.365871294287775
35.5203,23.368763557483696
35.55705,23.28345323741009
35.56485,23.27011494252874
35.56685,23.26417803302231
35.59461666666667,23.251793400286925
35.6707,23.206156048675744
35.67405,23.198855507868384
35.704,23.185714285714297
35.722966666666665,23.115849324804532
35.730716666666666,23.10511363636365
35.73076666666667,23.089425124201576
35.7315,23.079432624113462
35.73345,23.063784549964552
35.73753333333333,23.052407932011352
35.77503333333333,23.053824362606246
35.79915,23.055240793201122
35.82321666666667,23.056657223796055
35.837783333333334,23.036749116607744
35.83996666666667,23.021186440677944
35.84591666666667,23.021892655367207
35.8463,23.007057163020484
35.851333333333336,22.99647390691109
35.859033333333336,22.997179125528895
35.8924,22.888190076869304
35.89321666666667,22.891684136967157
35.897166666666664,22.862526168876432
35.89823333333333,22.843205574912915
35.9004,22.831476323119755
35.90561666666667,22.83785664578982
35.960883333333335,22.839248434237952
35.99936666666667,22.84481558803066
36.00148333333333,22.822098679638632
36.001783333333336,22.82626824183461
36.004733333333334,22.820138888888906
36.007416666666664,22.812630117973633
36.013666666666666,22.805825242718466
36.01815,22.798336798336788
36.0289,22.7990297990298
36.03906666666666,22.76986869384934
36.05661666666666,22.692572214580462
36.06415,22.663006177076177
36.064766666666664,22.64359150102807
36.06653333333333,22.649074708704617
36.10608333333333,22.641341546885723
36.1075,22.64339493497604
36.14038333333333,22.644763860369633
36.16925,22.62952836637048
36.17095,22.617486338797786
36.1735,22.60409556313991
36.179766666666666,22.59345156889492
36.180283333333335,22.598908594815835
36.184533333333334,22.588275391956376
36.1948,22.58719346049044
36.2066,22.566191446028455
36.20843333333333,22.58859470468433
36.222,22.576741041244073
36.22375,22.56448345712351
36.229616666666665,22.59541469993256
36.23133333333333,22.58681022880212
36.23308333333333,22.650067294751025
36.234,22.662407531943536
36.23518333333333,22.688634835238695
36.23795,22.715053763440874
36.23798333333333,22.71572580645163
36.2647,22.721102150537604
36.291466666666665,22.722446236559154
36.31101666666667,22.723118279569906
36.33456666666667,22.711887172599035
36.335316666666664,22.702684563758385
36.33776666666667,22.692823608316502
36.3409,22.68900804289548
36.344483333333336,22.69235924932979
36.346783333333335,22.681848626925685
36.35156666666666,22.67536813922358
36.36526666666666,22.67847593582885
36.367983333333335,22.679144385026706
36.37181666666667,22.658894070619603
36.375083333333336,22.737508327781526
36.375616666666666,22.735019973368832
36.376216666666664,22.728542914171662
36.376866666666665,22.727393617021296
36.379533333333335,22.762790697674355
36.381566666666664,22.780212483399747
36.38166666666667,22.78220451527219
36.3863,22.793903247183533
36.3893,22.857521537442057
36.3899,22.84447385837192
36.3903,22.853739245532783
36.39373333333333,22.898809523809526
36.39575,22.922619047619012
36.397866666666665,22.912211221122096
36.4009,22.990112063282805
36.4016,23.016479894528665
36.402816666666666,23.048121292023666
36.40388333333333,23.061964403427844
36.40705,23.080368906455863
36.43236666666667,23.083662714097503
36.456,23.084321475625817
36.49415,23.086297760210815
36.50483333333333,23.137409598948135
36.50548333333333,23.152531229454308
36.50575,23.15581854043392
36.50755,23.151116951379763
36.51165,23.154402102496753
36.5182,23.188320209973778
36.522466666666666,23.236876640419954
36.52575,23.22229508196723
36.5311,23.25950196592399
36.53841666666667,23.261267145656458
36.53995,23.335728282168496
36.541666666666664,23.395166557805357
36.542433333333335,23.406005221932123
36.543,23.40574037834312
36.54591666666666,23.491856677524428
36.547583333333336,23.538411458333336
36.54768333333333,23.542968749999986
36.54795,23.54882812500002
36.54825,23.55273437499996
36.553216666666664,23.570500324886307
36.553383333333336,23.574398960363894
36.556866666666664,23.60350421804019
36.5595,23.658236057068738
36.56016666666667,23.674448767833983
36.56215,23.696498054474688
36.56426666666667,23.690414507772047
36.56741666666667,23.75565610859735
36.56775,23.76858435681966
36.56961666666667,23.8093083387201
36.57545,23.84948320413437
36.62061666666666,23.85271317829455
36.624266666666664,23.85400516795869
36.62925,23.85658914728682
36.63726666666667,23.85788113695089
36.64065,23.859819121447035
36.66928333333333,23.859354838709667
36.67091666666666,23.87814313346231
36.671683333333334,23.896840747904584
36.6721,23.90070921985819
36.67445,23.898840206185582
36.68488333333333,23.92985842985841
36.686283333333336,23.94723294723293
36.69638333333333,23.998071979434428
36.69721666666667,24.007069408740335
36.7044,24.010904425914056
36.70465,24.003205128205106
36.708216666666665,24.110185778347265
36.7083,24.112107623318366
36.70945,24.12163892445583
36.70961666666667,24.10876519513757
36.71195,24.138019169329105
36.71225,24.14568690095849
36.71378333333333,24.16166134185304
36.71488333333333,24.160919540229898
36.7176,24.200382897255857
36.717933333333335,24.204850031908148
36.72291666666667,24.240764331210226
36.724066666666666,24.26607256524505
36.7245,24.278166772756197
36.72506666666666,24.285168682367914
36.72828333333333,24.303435114503873
36.7311,24.286349206349236
36.73388333333333,24.350665821179497
36.7339,24.35129993658849
36.73415,24.35637285986046
36.736266666666666,24.3817374762207
36.741733333333336,24.416983523447485
36.7554,24.422053231939206
36.774033333333335,24.42268694550063
36.778483333333334,24.42648922686945
36.795033333333336,24.42775665399243
36.835316666666664,24.411392405063264
36.837716666666665,24.426312460468043
36.84231666666667,24.487989886219953
36.84275,24.492414664981027
36.85016666666667,24.520530638029044
36.852266666666665,24.52020202020206
36.8634,24.576292559899112
36.86391666666667,24.58259773013869
36.87198333333333,24.591451917033297
36.87303333333333,24.63733500942804
36.87363333333333,24.65619107479574
36.87468333333333,24.677561282212466
36.87473333333333,24.678818353236903
36.87661666666666,24.652446675031353
36.87975,24.73103448275861
36.8804,24.74796238244518
36.88088333333334,24.738721804511215
36.88486666666667,24.800250469630523
36.886583333333334,24.79362101313314
36.88731666666666,24.807379612257623
36.8897,24.809494066208636
36.89221666666667,24.855805243445722
36.89425,24.90199750312113
36.89601666666667,24.923220973782794
36.899366666666666,24.95765877957654
36.9,24.97945205479446
36.9011,24.995021779713817
36.90121666666667,24.997510889856926
36.90205,25.007467330429396
36.90808333333333,25.037313432835827
36.9099,25.0416666666667
36.9366,25.04477611940299
36.9469,25.046019900497516
37.005183333333335,25.094351334574775
37.00588333333334,25.11235257603969
37.00686666666667,25.10980148883372
37.00723333333333,25.11538461538462
37.01781666666667,25.135068153655478
37.0182,25.14064436183395
37.03006666666667,25.191831683168335
37.031083333333335,25.203589108910855
37.037283333333335,25.18406423718349
37.04015,25.26280074028373
37.04136666666667,25.30475015422576
37.0419,25.31708821714992
37.04208333333333,25.304562268803867
37.0458,25.37723076923079
37.045883333333336,25.380307692307635
37.046083333333335,25.38523076923075
37.04711666666667,25.3963076923077
37.05195,25.440073755377963
37.052533333333336,25.447449293177606
37.056783333333335,25.49356223175966
37.05696666666667,25.499693439607547
37.05753333333333,25.51502145922747
37.05963333333333,25.55698529411764
37.06098333333333,25.587009803921514
37.0625,25.602941176470566
37.06538333333334,25.599633251833705
37.06695,25.666870415647946
37.067683333333335,25.68112400733047
37.0683,25.70311545510078
37.06966666666667,25.7293830177153
37.071,25.73015873015873
37.07483333333333,25.77411477411482
37.07535,25.778998778998762
37.0916,25.779609279609282
37.09195,25.782661782661766
37.1311,25.784493284493248
37.15445,25.785103785103722
37.16843333333333,25.76280487804879
37.17115,25.755636806825137
37.17205,25.756855575868396
37.17568333333333,25.765529841656512
37.183933333333336,25.78819233110165
37.189166666666665,25.822384428223828
37.19285,25.81337386018238
37.19351666666667,25.82006079027351
37.196416666666664,25.83657351154313
37.2033,25.832422586520924
37.206583333333334,25.905511811023597
37.20706666666667,25.92671108419142
37.20793333333334,25.96062992125982
37.20811666666667,25.964264082374328
37.20883333333333,25.95883777239715
37.209383333333335,25.964891041162282
37.213683333333336,26.02477341389728
37.2148,26.032608695652232
37.2181,26.076041038020506
37.220083333333335,26.082579867390045
37.2228,26.14345991561187
37.223483333333334,26.129440096327592
37.22646666666667,26.19133574007216
37.22685,26.202166064982006
37.22975,26.220685508117807
37.23271666666667,26.261104441776727
37.233133333333335,26.27731092436974
37.23351666666667,26.286914765906374
37.23523333333333,26.309538092381516
37.2378,26.326139088729043
37.2389,26.342326139088758
37.24075,26.363908872901625
37.27645,26.364508393285327
37.357733333333336,26.36930455635491
37.38916666666667,26.372302158273374
37.39038333333333,26.374100719424444
37.40895,26.377098321342906
37.44056666666667,26.379496402877713
37.45175,26.380695443645067
37.45708333333334,26.381894484412456
37.48238333333333,26.383093525179845
37.507666666666665,26.385491606714616
37.52876666666667,26.386690647482002
37.53925,26.38848920863306
37.578966666666666,26.38908872901675
37.59061666666667,26.39028776978412
37.5959,26.392685851319
37.658,26.396282973621087
37.69546666666667,26.398081534772153
37.729166666666664,26.398681055155834
37.74093333333333,26.401079136690683
37.75716666666667,26.40287769784177
37.780433333333335,26.404076738609163
37.79018333333333,26.405875299760186
37.807966666666665,26.407074340527586
37.83485,26.410671462829757
37.879666666666665,26.414868105515552
37.89633333333333,26.423860911271035
37.90078333333334,26.428657074340528
37.9074,26.431055155875292
37.9306,26.431654676258983
37.958083333333335,26.432254196642695
37.9849,26.43405275779377
38.0459,26.43585131894482
38.1084,26.43764988009592
38.13525,26.44004796163072
38.1795,26.442446043165468
38.18026666666667,26.44424460431651
38.1962,26.446642685851256
38.196733333333334,26.447242206234968
38.202733333333335,26.451438848920795
38.258633333333336,26.45443645083927
38.28561666666667,26.458033573141446
38.35276666666667,26.46043165467619
38.491283333333335,26.462829736211006
38.74805,26.467625899280574
38.92845,26.42848593656487
38.9472,26.43207660083782
39.18703333333333,26.405857740585766
39.1915,26.411237298266578
39.193333333333335,26.411835026897766
39.27145,26.414823670053792
39.273066666666665,26.41900777047217
39.31531666666667,26.42498505678424
39.5218,26.426778242677912
39.624633333333335,26.398208955223954
39.71058333333333,26.369111508646476
40.0473,26.355184743742548
40.46083333333333,26.283422459893103
40.584516666666666,26.21623222748819
40.5873,26.21741706161142
40.67735,26.218009478673014
40.77803333333333,26.15180153573536
40.80785,26.15239220318961
40.88081666666667,26.11438679245279
41.00145,26.07239552678042
41.018033333333335,26.03172737955353
41.06535,25.92514619883041
41.071466666666666,25.912331969608406
41.16805,25.855393586005857
41.1764,25.829935934769956
41.177533333333336,25.831683168316815
41.1854,25.82246798603037
41.198816666666666,25.825378346915105
41.209983333333334,25.79651162790708
41.23191666666666,25.727114716106612
41.23223333333333,25.730011587485485
41.23825,25.71916618413433
41.26091666666667,25.719745222929937
41.33068333333333,25.723219455703514
41.33475,25.708912037037084
41.3471,25.678220681686895
41.347166666666666,25.679376083188927
41.351533333333336,25.668013856812898
41.37201666666667,25.650519031141805
41.373216666666664,25.65109573241057
41.37705,25.62730414746538
41.392716666666665,25.591719378953407
41.398133333333334,25.581609195402276
41.40101666666666,25.563719862227348
41.404666666666664,25.549627079747584
41.434733333333334,25.551348250143427
41.441,25.551921973608728
41.4862,25.5530694205393
41.50168333333333,25.541284403669746
41.50483333333333,25.51890034364262
41.5142,25.501716247139615
41.54366666666667,25.447803764974264
41.5594,25.40865110984633
41.5645,25.39533560864619
41.564883333333334,25.383740761796478
41.56605,25.376136363636373
41.56753333333333,25.36229415105055
41.63888333333333,25.361520998864965
41.65931666666667,25.362656072644736
41.66876666666667,25.342970521541986
41.671483333333335,25.333144475920633
41.67386666666667,25.319932049830108
41.693616666666664,25.299208144796435
41.71006666666667,25.250564334085805
41.7164,25.189538807648987
41.731516666666664,25.069793411501948
41.733266666666665,25.070870535714292
41.735,25.06636921360849
41.7388,25.060758082497195
41.81648333333333,25.062430323299917
41.83501666666667,25.050696378830146
41.83553333333333,25.040089086859652
41.837983333333334,25.027267668336012
41.842666666666666,25.032814238042317
41.8483,25.025569760978343
41.85236666666667,25.018888888888902
41.85756666666666,25.019999999999985
41.86788333333333,25.008328706274277
41.87813333333333,24.930939226519264
41.8969,24.919097413318692
41.898066666666665,24.919691969196993
41.898833333333336,24.901648351648358
41.899483333333336,24.907692307692322
41.90233333333333,24.90884129599128
41.9048,24.895718990120812
41.90645,24.89626783754122
41.909416666666665,24.89846322722285
41.91585,24.899560922063646
41.9266,24.90010976948409
41.94003333333333,24.903402854006618
41.99515,24.905598243688292
42.00168333333333,24.893582007679683
42.002433333333336,24.883223684210513
42.00625,24.878356164383582
42.00788333333333,24.871303395399806
42.0138,24.859332238642605
42.015166666666666,24.859879584017552
42.05746666666667,24.78055404671375
42.0592,24.79956545355789
42.060633333333335,24.79967426710097
42.06395,24.794899620184573
42.064683333333335,24.783622559652922
42.067116666666664,24.798483206933902
42.06785,24.79534380075803
42.0697,24.814293448836
42.07265,24.812770562770517
42.0817,24.81331168831164
42.09538333333333,24.81655844155838
42.12766666666667,24.820346320346303
42.14313333333333,24.82088744588746
42.15101666666666,24.824675324675383
42.160133333333334,24.82683982683988
42.170433333333335,24.837297297297326
42.17138333333333,24.834683954619116
42.17326666666666,24.853592652620243
42.175533333333334,24.859611231101518
42.17698333333333,24.875269978401786
42.1772,24.877429805615584
42.1844,24.90232056125207
42.18643333333333,24.90345199568504
42.19356666666667,24.89919137466311
42.1982,24.927801724137936
42.205333333333336,24.946207638515315
42.2057,24.93336915636753
42.20633333333333,24.958624395486382
42.20771666666667,24.999462654486898
42.20791666666667,25.00429876410529
42.20953333333333,25.03437164339423
42.209916666666665,25.042427497314765
42.21221666666667,25.07882037533509
42.212666666666664,25.098659517426277
42.2129,25.106702412868664
42.21293333333333,25.108310991957122
42.21573333333333,25.132904608788873
42.2173,25.148366363149435
42.220016666666666,25.15409309791331
42.223283333333335,25.219903691813727
42.223533333333336,25.199893105291252
42.22656666666666,25.251068376068446
42.2274,25.270299145299134
42.22776666666667,25.27510683760683
42.230133333333335,25.2899092365189
42.2325,25.30117270788911
42.2349,25.366009589771004
42.235566666666664,25.38732019179544
42.236266666666666,25.399573787959504
42.238483333333335,25.41107561235355
42.2415,25.441959531416387
42.29326666666667,25.443024494142715
42.320616666666666,25.44408945686901
42.32288333333333,25.44675186368484
42.325783333333334,25.448349307774272
42.3273,25.4510117145899
42.33566666666667,25.43404255319147
42.338316666666664,25.4513556618821
42.3402,25.47155768208404
42.34355,25.48724760892665
42.35175,25.5167286245353
42.356833333333334,25.552016985138028
42.35755,25.553078556263266
42.36091666666667,25.545068928950126
42.362833333333334,25.564687168610853
42.36965,25.532027527792465
42.37343333333333,25.557844690966704
42.374,25.57950343370316
42.37428333333333,25.589012150026413
42.374633333333335,25.59535129424195
42.37696666666667,25.588390501319243
42.3779,25.57933579335795
42.38145,25.63013698630131
42.382733333333334,25.629473684210474
42.38581666666666,25.66771819137748
42.38733333333333,25.65005246589724
42.38871666666667,25.6659674882015
42.39083333333333,25.67469879518066
42.3938,25.718995290423816
42.393883333333335,25.720565149136558
42.39463333333333,25.72841444270016
42.40038333333333,25.764613778705627
42.401916666666665,25.8069900886802
42.402116666666664,25.813771517996877
42.40221666666667,25.815336463223783
42.40275,25.82785602503914
42.404383333333335,25.845070422535223
42.40881666666667,25.870698644421303
42.4364,25.871220020855066
42.46608333333333,25.87226277372263
42.501583333333336,25.872784150156406
42.5024,25.85625
42.50635,25.897449245184802
42.5076,25.897502601456832
42.50841666666667,25.903225806451644
42.5158,25.908476339053568
42.51845,25.9344773790952
42.520183333333335,25.937110187110243
42.52238333333333,25.93814968814967
42.52376666666667,25.939708939708925
42.5295,25.96988577362409
42.531283333333334,25.987538940809916
42.53973333333333,26.024339720352145
42.54091666666667,26.076126359399257
42.5415,26.09321595028482
42.5426,26.102484472049706
42.54275,26.106625258799212
42.546283333333335,26.165374677002546
42.54755,26.205684754521982
42.54801666666667,26.216537467700267
42.548116666666665,26.217571059431545
42.55195,26.25658234383061
42.553416666666664,26.24703455389374
42.55651666666667,26.307374935533776
42.55696666666667,26.287995878413238
42.55773333333333,26.303451828954156
42.55975,26.315653964984563
42.56158333333333,26.334191555097753
42.56758333333333,26.400308324768723
42.56865,26.423728813559237
42.568866666666665,26.43091936312269
42.569,26.434001027221353
42.57165,26.448151950718643
42.5744,26.477926078028734
42.5855,26.47843942505132
42.61918333333333,26.419866871479787
42.62393333333333,26.411463664278443
42.65971666666667,26.36925434116445
42.668933333333335,26.348979591836827
42.673366666666666,26.398266190718996
42.67485,26.405198776758507
42.6767,26.425076452599413
42.6844,26.446255731023918
42.6874,26.455702647657834
42.68886666666667,26.457230142566196
42.688916666666664,26.457739307535643
42.69226666666667,26.460285132382925
42.69643333333333,26.49186164801627
42.69871666666667,26.513733468972504
42.699616666666664,26.514750762970472
42.70648333333333,26.55048198883812
42.70698333333333,26.56976154236424
42.7084,26.608320649416555
42.70935,26.618661257606504
42.70965,26.625760649087212
42.711416666666665,26.636271529888624
42.7142,26.707848101265796
42.71435,26.712405063291165
42.714616666666664,26.71848101265824
42.71478333333334,26.720000000000027
42.71906666666667,26.765806777946352
42.72025,26.75543203638203
42.72315,26.81859525012639
42.72431666666667,26.821302372539094
42.72698333333334,26.874873864783005
42.72773333333333,26.89001009081734
42.7303,26.90065557236515
42.7336,26.94914400805643
42.735,26.985908404630013
42.735033333333334,26.986411675893258
42.736266666666666,27.013588324106667
42.73806666666667,27.03220936084548
42.74098333333333,27.04627766599597
42.77,27.04879275653921
42.78165,27.050301810865204
42.81451666666667,27.053319919517126
42.82123333333333,27.055331991951764
42.83,27.055835010060374
42.83855,27.068809643395365
42.842,27.100903614457767
42.84343333333333,27.115461847389493
42.851816666666664,27.14400401404917
42.855,27.159478435305978
42.86313333333333,27.19238476953906
42.864866666666664,27.20841683366735
42.872616666666666,27.213893053473292
42.87385,27.267366316841553
42.874433333333336,27.287356321839127
42.87571666666667,27.313843078460813
42.87635,27.31418581418586
42.8792,27.355112219451364
42.88046666666666,27.393017456359168
42.88118333333333,27.408977556109704
42.885016666666665,27.435475834578963
42.887,27.432055749128917
42.8885,27.461921353907456
42.88961666666667,27.471876555500177
42.89216666666667,27.48682247637994
42.893633333333334,27.508946322067533
42.89365,27.50944333996021
42.89485,27.522862823061587
42.89986666666667,27.53521825396827
42.90161666666667,27.581556767476368
42.90251666666666,27.61031234506694
42.90293333333333,27.619236489836393
42.90526666666667,27.63032705649163
42.905566666666665,27.635777998017847
42.90895,27.666501486620476
42.91951666666667,27.66848364717546
42.92615,27.67195242814676
42.93326666666667,27.672943508424222
42.94213333333333,27.674430128840484
42.972833333333334,27.675916749256693
42.996566666666666,27.67740336967297
43.003033333333335,27.669801980198024
43.00586666666667,27.69025235032159
43.008066666666664,27.703758654797188
43.0107,27.729970326409504
43.018483333333336,27.758774097874465
43.022283333333334,27.779150197628436
43.02975,27.807996051332648
43.030433333333335,27.822309970384985
43.03135,27.832181638696955
43.03151666666667,27.834155972359405
43.0408,27.880472208558842
43.040816666666665,27.881455976389525
43.041866666666664,27.915395966551955
43.042,27.91687161829814
43.04255,27.908554572271367
43.04581666666667,27.93326790971538
43.04763333333333,27.98724239450435
43.04793333333333,27.993621197252164
43.048,27.994602551521123
43.05245,28.01077375122425
43.05246666666667,28.01175318315377
43.05266666666667,28.013712047012753
43.05736666666667,27.99951195705217
43.05793333333333,28.014641288433385
43.060633333333335,28.04631886884444
43.061616666666666,28.062896148220442
43.0641,28.06283487579153
43.066,28.060797665369638
43.06765,28.108949416342444
43.06795,28.102090422946006
43.06863333333333,28.115216334467608
43.07145,28.143412736995593
43.0738,28.1511175898931
43.07565,28.169096209912546
43.080283333333334,28.170553935860045
43.09935,28.171525753158463
43.1125,28.172497570456812
43.11755,28.172983479106033
43.14695,28.17346938775509
43.16265,28.17492711370263
43.1711,28.190776699029158
43.17231666666667,28.195536147501137
43.173566666666666,28.20669577874819
43.1744,28.19350145489815
43.1814,28.1866214251091
43.18853333333333,28.20494186046511
43.194,28.20193704600484
43.19643333333333,28.237173281703786
43.19951666666667,28.23862536302035
43.20486666666667,28.232962783953607
43.20628333333333,28.24384355383869
43.20791666666667,28.29164654756153
43.208466666666666,28.301786576532947
43.21,28.31177606177606
43.2107,28.294117647058847
43.21221666666667,28.31710843373496
43.21276666666667,28.33060240963858
43.215,28.352289156626476
43.21673333333333,28.345209436687544
43.218333333333334,28.37168993740971
43.22003333333333,28.37295476419634
43.221516666666666,28.38576238576237
43.22408333333333,28.38971648246023
43.226816666666664,28.43083573487029
43.22741666666667,28.44188280499514
43.2303,28.45511281805086
43.231683333333336,28.454414587332085
43.23383333333334,28.497603068072927
43.23445,28.523010546500494
43.2347,28.517968375658903
43.2358,28.54528030666023
43.23631666666667,28.5534259702922
43.2387,28.56465517241384
43.24176666666666,28.595306513409916
43.248133333333335,28.595785440612953
43.24868333333333,28.597701149425273
43.25151666666667,28.59818007662836
43.251866666666665,28.598659003831436
43.27125,28.599616858237614
43.301883333333336,28.60057471264371
43.34341666666667,28.601053639846747
43.34418333333333,28.602011494252874
43.361066666666666,28.58038277511966
43.3748,28.524582338902167
43.388416666666664,28.48808388941851
43.45231666666667,28.489037178264986
43.45408333333334,28.491420400381266
43.456,28.491897044804524
43.45885,28.49571020019071
43.46288333333333,28.49761677788368
43.47116666666667,28.49999999999999
43.47881666666667,28.500476644423202
43.50046666666667,28.503336510962757
43.57366666666667,28.503813155386002
43.58031666666667,28.50476644423252
43.58866666666667,28.505243088655764
43.61306666666667,28.508102955195415
43.6156,28.51191611058147
43.633766666666666,28.512392755004733
43.65671666666667,28.512869399428027
43.67138333333333,28.513822688274555
43.6752,28.515252621544377
43.67945,28.51763584366061
43.6877,28.519065776930397
43.7697,28.520972354623485
43.77053333333333,28.521448999046783
43.776183333333336,28.523832221163037
43.81041666666667,28.524785510009647
43.8228,28.527168732125862
43.926433333333335,28.52955195424218
43.93278333333333,28.530981887511906
43.93783333333333,28.532888465204998
43.96723333333333,28.534318398474724
43.97938333333333,28.537654909437634
43.9794,28.5381315538609
43.99746666666667,28.54051477597714
44.00018333333333,28.54099142040039
44.083,28.542421353670143
44.08958333333333,28.544327931363206
44.0945,28.54528122020973
44.09773333333333,28.54623450905624
44.135983333333336,28.510233222275108
44.1671,28.512137077582068
44.16865,28.514040932889046
44.2931,28.51880057115661
44.29311666666667,28.51927653498341
44.41181666666667,28.519752498810103
44.43528333333333,28.522132317943825
44.553,28.523560209424087
44.568666666666665,28.52594002855779
44.90571666666666,28.492395437262303
45.13753333333333,28.492870722433423
45.18233333333333,28.494296577946756
45.36643333333333,28.498574144486717
45.39836666666667,28.499524714828908
45.67895,28.468913146654003
45.7297,28.469387755101955
45.770833333333336,28.471760797342107
45.940016666666665,28.472710014238235
46.263733333333334,28.47413383958238
46.421866666666666,28.44502369668248
46.426966666666665,28.445971563981036
46.583083333333335,28.3813799621928
46.83555,28.300989166274185
46.835816666666666,28.288135593220368
46.83858333333333,28.27623529411765
46.89955,28.206475832942225
46.96986666666667,28.201688555347083
47.002633333333335,28.177132146204286
47.010983333333336,28.165339578454343
47.06688333333334,28.102755721625506
47.0721,28.090102707749864
47.08788333333333,28.091036414565774
47.124966666666666,28.066231343283548
47.16925,28.03446669771766
47.172133333333335,28.023277467411475
47.1748,28.012563983247993
47.18026666666667,28.013494648673834
47.186083333333336,27.993026499302733
47.23305,27.9267501159018
47.239266666666666,27.918443002780396
47.283433333333335,27.922613531047304
47.32971666666667,27.92307692307687
47.3355,27.911533117183932
47.336016666666666,27.89999999999998
47.34155,27.87789084181312
47.35268333333333,27.856284658040654
47.40003333333333,27.775782688766082
47.40196666666667,27.768062586286142
47.40411666666667,27.770363552692
47.4057,27.758969641214215
47.422983333333335,27.759429622814977
47.42958333333333,27.76034958601645
47.464166666666664,27.76264949402016
47.503366666666665,27.745404411764675
47.508183333333335,27.726813590449886
47.5147,27.71638366223033
47.5326,27.705963302752316
47.5539,27.644718792866943
47.56551666666667,27.636197440585008
47.566433333333336,27.624486066697113
47.57245,27.601551802829764
47.66968333333333,27.58458732330139
47.67581666666667,27.571298405467
47.686,27.551661356395083
47.704816666666666,27.540946314831668
47.7062,27.519090909090835
47.7281,27.470534904805042
47.73238333333333,27.453804347826118
47.7336,27.444997736532354
47.734883333333336,27.433031674208127
47.7392,27.42243328810489
47.83555,27.410940325497265
47.836016666666666,27.399005874378613
47.8417,27.380135440180617
47.84891666666667,27.37815884476537
47.87778333333333,27.291816546762576
47.8872,27.2676246070947
47.89051666666667,27.2562836624775
47.89865,27.21450962830271
47.90031666666667,27.220232766338373
47.906333333333336,27.203935599284385
47.9118,27.20438282647582
47.91936666666667,27.20706618962432
47.98428333333333,27.208855098389943
47.990566666666666,27.21198568872981
47.99483333333333,27.212432915921305
48.002833333333335,27.195263628239466
48.003416666666666,27.20107238605899
48.00635,27.196962929879327
48.0088,27.188839285714295
48.01,27.191071428571444
48.019216666666665,27.168153434433503
48.03418333333333,27.169045495093616
48.03828333333333,27.159607668301295
48.04615,27.12277580071183
48.0539,27.09151488227462
48.05773333333333,27.079893475366234
48.065983333333335,27.069561364643324
48.066766666666666,27.066430469441983
48.06786666666667,27.07617360496006
48.06921666666667,27.07392651615755
48.073166666666665,27.068141592920373
48.07471666666667,27.068584070796476
48.16925,27.060592658115826
48.173033333333336,27.05921343349543
48.17543333333333,27.05167844522965
48.18363333333333,27.052097130242885
48.18595,27.041482789055618
48.19275,27.04236540158873
48.2049,27.033480176211434
48.207283333333336,27.04093309859159
48.21013333333333,27.036955565332217
48.2211,27.03947368421058
48.2242,27.049079754601244
48.22461666666667,27.056091148115588
48.22723333333333,27.07183530442403
48.23041666666666,27.099868593955385
48.23433333333333,27.13336248360304
48.23478333333333,27.144293834717974
48.23513333333333,27.139423076923066
48.23615,27.15515734265731
48.238,27.172639860139867
48.24313333333333,27.193971166448208
48.268883333333335,27.194408038444696
48.28295,27.19746614242024
48.294866666666664,27.197903014416745
48.332233333333335,27.199650502402747
48.33743333333334,27.203404626800427
48.33965,27.214223385689273
48.3407,27.223821989528766
48.3445,27.235499345835166
48.35183333333333,27.257192676547533
48.35476666666667,27.26013071895431
48.36233333333333,27.266869830213288
48.363483333333335,27.27688289072711
48.364916666666666,27.278188942098346
48.36711666666667,27.283848498040964
48.372416666666666,27.273478260869567
48.375,27.30668983492617
48.37506666666667,27.30886185925279
48.3763,27.31871471993052
48.376666666666665,27.324793747286247
48.3791,27.328707718993893
48.3823,27.40849956634857
48.383,27.40615517988725
48.3862,27.44367417677642
48.3875,27.435930735930803
48.38876666666667,27.45844155844154
48.39041666666667,27.47272727272723
48.392,27.47361591695504
48.395066666666665,27.50237786424561
48.39608333333333,27.51145698227406
48.4018,27.566436583261435
48.40215,27.57851596203624
48.40275,27.593183779119926
48.404316666666666,27.618205349439126
48.40586666666667,27.63157894736839
48.40955,27.64941785252257
48.43881666666667,27.649849072876155
48.4849,27.650280293229784
48.49831666666667,27.65243639499777
48.503166666666665,27.638517880224004
48.50496666666667,27.653597587246853
48.5099,27.677141627206172
48.511466666666664,27.690916917778715
48.5189,27.714285714285648
48.52036666666667,27.711827956989286
48.52491666666667,27.71268817204303
48.53038333333333,27.748173614095442
48.53188333333333,27.759776536312835
48.540333333333336,27.792024013722052
48.54111666666667,27.81946826758143
48.54136666666667,27.82718696397937
48.5434,27.849978568366907
48.54385,27.85726532361772
48.54618333333333,27.876284246575363
48.54845,27.93279109589042
48.548966666666665,27.93792808219179
48.5518,27.95124037639005
48.55295,27.9619332763045
48.55403333333334,27.951709401709493
48.556916666666666,27.99871794871795
48.55735,27.99145664246053
48.55761666666667,27.98249359521782
48.56095,28.0055484421682
48.56385,28.032437046521636
48.566633333333336,28.037510656436424
48.5694,28.0915672913117
48.56953333333333,28.095400340715486
48.570766666666664,28.116695059625183
48.572466666666664,28.130749574105607
48.5753,28.141762452107283
48.576433333333334,28.143039591315468
48.59663333333334,28.14516815666237
48.624516666666665,28.084040747028908
48.642583333333334,28.061042814751957
48.66266666666667,28.062314540059326
48.672,28.083015671325875
48.672716666666666,28.07874682472483
48.6766,28.112145577655543
48.67945,28.132458738891174
48.6859,28.15566835871399
48.69005,28.177589852008396
48.69681666666666,28.20363329108575
48.69825,28.21588508660755
48.70695,28.241146711635803
48.70721666666667,28.25084317032038
48.708466666666666,28.284569983136553
48.71013333333333,28.305099030762758
48.71053333333333,28.31142014327858
48.71195,28.31031578947359
48.71296666666667,28.32449494949495
48.71491666666667,28.35606060606055
48.716,28.353807320151535
48.716816666666666,28.360117795540628
48.7199,28.394869638351572
48.719966666666664,28.395710681244708
48.72448333333333,28.419395465994885
48.72468333333333,28.425272879932834
48.72761666666667,28.464960134284542
48.72775,28.467897608057037
48.7298,28.486781368023536
48.73073333333333,28.483640939597343
48.7349,28.5437788018433
48.735166666666665,28.55006284038547
48.73518333333333,28.550481776288194
48.73555,28.543969849246253
48.737316666666665,28.55988274706876
48.74336666666667,28.581833403097605
48.744683333333334,28.582670573461762
48.78451666666667,28.584763499372173
48.7912,28.58685642528264
48.8278,28.589367936375083
48.83625,28.57089084065249
48.83945,28.589464882943144
48.84061666666667,28.59949832775919
48.84531666666667,28.61596322607614
48.85165,28.633667502088603
48.85166666666667,28.63408521303254
48.856,28.648016701461355
48.86266666666667,28.65707133917391
48.86278333333333,28.65790571547759
48.87356666666667,28.676103247293895
48.87403333333334,28.693588676103168
48.87546666666667,28.72980849292257
48.875483333333335,28.730224812656125
48.875766666666664,28.735636969192342
48.87716666666667,28.74406991260912
48.879733333333334,28.764339152119735
48.88106666666667,28.796758104738146
48.88155,28.805070656691633
48.882216666666665,28.810889443059043
48.886183333333335,28.836794019933606
48.8872,28.84593023255825
48.891133333333336,28.865671641790996
48.89165,28.878524046434567
48.893883333333335,28.908827186075406
48.8945,28.91877331123082
48.89743333333333,28.93206296603153
48.9007,28.959453868431932
48.90196666666667,28.982630272952832
48.902033333333335,28.984698097601317
48.903166666666664,29.005376344086038
48.90558333333333,29.025227460711374
48.910466666666665,29.048780487804887
48.945233333333334,29.04919388176934
48.95075,29.050434063662703
48.97865,29.052087639520483
48.9824,29.052501033484905
49.00646666666667,29.0784475639967
49.006616666666666,29.080099091659736
49.009483333333336,29.100701609574934
49.01168333333333,29.119686339248847
49.01285,29.12794056954194
49.01801666666667,29.14026402640264
49.02315,29.156288659793805
49.02885,29.15780799340757
49.0311,29.175113308611493
49.0402,29.16680361544789
49.0417,29.220624486442105
49.04215,29.233360723089486
49.04315,29.239014373716646
49.04366666666667,29.24887063655029
49.04598333333333,29.24559245592459
49.04703333333333,29.27224272242724
49.048716666666664,29.301763017630158
49.04878333333333,29.30258302583022
49.050666666666665,29.270568972574644
49.05141666666667,29.284076954564068
49.05311666666667,29.298403602128534
49.05518333333333,29.25980392156855
49.05615,29.26838235294107
49.05866666666667,29.266938775510127
49.060833333333335,29.284257748776593
49.06086666666667,29.28507340946168
49.063183333333335,29.296371789645267
49.06733333333333,29.305250305250272
49.06818333333333,29.326414326414387
49.06836666666667,29.32967032967022
49.0689,29.324247355573732
49.070433333333334,29.338079739625623
49.07651666666667,29.35664904432702
49.0774,29.363155754371725
49.07801666666667,29.364782431882954
49.07845,29.36559577063863
49.09805,29.368035786905235
49.10466666666667,29.370475803171956
49.14661666666667,29.370882472549724
49.1725,29.385209264526676
49.17601666666667,29.392204628501766
49.17865,29.41534713763694
49.18481666666667,29.432224025974055
49.189033333333334,29.44543610547663
49.1979,29.4839886501824
49.199,29.492906364004913
49.206916666666665,29.50970873786409
49.207316666666664,29.524271844660195
49.20778333333333,29.541666666666647
49.208616666666664,29.56472491909388
49.20915,29.573220064724875
49.2103,29.57784067933675
49.21183333333333,29.574545454545458
49.21326666666667,29.595718901453985
49.2149,29.62358642972541
49.21536666666667,29.627625201938596
49.2197,29.654963680387446
49.22108333333333,29.647177419354787
49.22456666666667,29.67929089444001
49.2248,29.684125705076355
49.22721666666666,29.714458316552527
49.22821666666667,29.72976238421254
49.230466666666665,29.747080144986022
49.23303333333333,29.734915526950985
49.23361666666667,29.72778447929236
49.23636666666667,29.7443729903537
49.23683333333334,29.74879421221858
49.242,29.758939333065445
49.24593333333333,29.759341100843677
49.254333333333335,29.75974286862188
49.26103333333333,29.761751707512996
49.30595,29.76376054640408
49.31993333333333,29.764965849738843
49.330333333333336,29.76617115307353
49.33336666666667,29.767376456408186
49.34761666666667,29.76777822418641
49.34793333333333,29.76817999196465
49.37025,29.7141138732959
49.391733333333335,29.67226890756301
49.409666666666666,29.673469387755144
49.45015,29.675470188075167
49.474466666666665,29.676270508203366
49.4913,29.676670668267406
49.516616666666664,29.67787114845939
49.521633333333334,29.68027210884347
49.545183333333334,29.682673069227732
49.54691666666667,29.685474189675848
49.55136666666667,29.68587434973989
49.558033333333334,29.687074829932047
49.58566666666667,29.688675470188123
49.5865,29.68907563025201
49.604733333333336,29.690676270508146
49.61865,29.691876750700228
49.64615,29.693077230892253
49.68926666666667,29.693477390956357
49.70976666666667,29.678128748500516
49.74068333333334,29.591470705460395
49.76303333333333,29.593064966121993
49.76345,29.595057791949024
49.78398333333333,29.59545635711441
49.80393333333333,29.599043443602998
49.84791666666667,29.599840573933797
49.885083333333334,29.601833399760906
49.902766666666665,29.60223196492625
49.90975,29.603029095257135
49.912333333333336,29.60422479075339
49.92935,29.60462335591871
49.934466666666665,29.605819051414883
49.93488333333333,29.607413312076513
49.944266666666664,29.608210442407362
49.983016666666664,29.61139896373054
50.00033333333333,29.612196094061286
50.00301666666667,29.614188919888374
50.01193333333333,29.61458748505384
50.026466666666664,29.614986050219255
50.029133333333334,29.61697887604624
50.03151666666667,29.617776006377053
50.054066666666664,29.618174571542507
50.075,29.619768832204095
50.07731666666667,29.620167397369464
50.08436666666667,29.622160223196527
50.088566666666665,29.62375448385808
50.098816666666664,29.626145874850586
50.12696666666667,29.600716560509575
50.17326666666666,29.60230891719742
50.19833333333333,29.603105095541434
50.27145,29.607085987261122
50.28626666666667,29.608280254777046
50.30611666666667,29.609474522292963
50.31758333333333,29.61265923566875
50.32183333333333,29.614251592356634
50.35091666666667,29.61504777070053
50.368316666666665,29.606446478312755
50.395916666666665,29.530158730158718
50.415816666666665,29.535317460317426
50.479216666666666,29.53650793650787
50.48416666666667,29.5373015873015
50.496766666666666,29.53849206349198
50.55206666666667,29.538888888888785
50.55981666666667,29.541666666666693
50.574083333333334,29.543650793650734
50.59466666666667,29.544444444444405
50.59595,29.545238095238048
50.67166666666667,29.546031746031787
50.68613333333333,29.546428571428585
50.752066666666664,29.54722222222228
50.79926666666667,29.5492063492063
50.94818333333333,29.523186682520798
50.960483333333336,29.523979389615523
50.965066666666665,29.524772096710265
50.978233333333336,29.525564803805004
51.03543333333333,29.515055467511907
51.17426666666667,29.48476454293624
51.202466666666666,29.48555599525126
51.26931666666667,29.48595172140875
51.406216666666666,29.48674317372375
51.40951666666667,29.48713889988119
51.434916666666666,29.48793035219624
51.44688333333333,29.488721804511272
51.459516666666666,29.48951325682624
51.898583333333335,29.443127962085164
51.95073333333333,29.44589257503947
52.064083333333336,29.44628751974716
52.16178333333333,29.449447077409143
52.24825,29.45181674565561
52.32698333333333,29.452211690363338
52.369616666666666,29.44374259771018
52.38603333333333,29.409144659046124
52.520783333333334,29.410721324398924
52.556733333333334,29.361132966168345
52.57371666666667,29.350766810853248
52.69645,29.341981132075418
52.878166666666665,29.251468860164497
52.90655,29.200938232994528
52.934733333333334,29.20406567630951
53.02033333333333,29.156847444401084
53.04558333333333,29.120763537203
53.064483333333335,29.071150855365516
53.06715,29.052836052836078
53.120016666666665,29.034161490683243
53.124716666666664,29.023282887078015
53.16936666666667,29.003489724699545
53.18651666666667,28.969028261711138
53.23115,28.872061657032674
53.232083333333335,28.87398843930627
53.234183333333334,28.855602618405776
53.23426666666667,28.85637273777429
53.23603333333333,28.84911470361821
53.2407,28.843786071565933
53.245416666666664,28.848403232012334
53.25143333333333,28.84878799538282
53.27053333333333,28.849557522123952
53.3363,28.841153846153873
53.33675,28.83198769703962
53.33963333333333,28.821675634127573
53.34746666666667,28.81406069919324
53.34851666666667,28.803763440860127
53.35375,28.797696737044163
53.37825,28.762744346492884
53.38,28.755555555555574
53.38623333333334,28.74684029107608
53.399483333333336,28.68461244749898
53.400666666666666,28.681679389312933
53.40228333333334,28.67111789393357
53.4067,28.660564454614754
53.418083333333335,28.661327231121362
53.4921,28.661708619374597
53.50358333333333,28.649390243902502
53.50435,28.654344512195063
53.50673333333334,28.648
53.509566666666665,28.64204112718975
53.5155,28.634183479253927
53.519933333333334,28.624809741248157
53.53788333333333,28.625190258751957
53.5388,28.615823507036943
53.546816666666665,28.596278009874677
53.56646666666666,28.5476911430735
53.56726666666667,28.53802497162327
53.56935,28.529878971255766
53.5739,28.523251417769398
53.67016666666667,28.505100113335857
53.6731,28.495468277945626
53.675983333333335,28.486976217440592
53.68235,28.480000000000004
53.686766666666664,28.471897397208632
53.71163333333333,28.43260542168678
53.71386666666667,28.428517682468037
53.718266666666665,28.422339225272673
53.72558333333333,28.40705970709732
53.72626666666667,28.411565903116816
53.734116666666665,28.39205397301353
53.735816666666665,28.393780442113155
53.736266666666666,28.397152491569877
53.741733333333336,28.39925093632968
53.74688333333334,28.401123595505734
53.79465,28.40187265917608
53.81415,28.40224719101128
53.8296,28.40299625468167
53.837383333333335,28.395209580838372
53.83946666666667,28.408682634730525
53.84086666666666,28.406659184437014
53.848616666666665,28.400000000000084
53.8503,28.40224299065426
53.85395,28.396860986547097
53.86066666666667,28.382374906646756
53.86535,28.400522583053476
53.87243333333333,28.393296089385483
53.87551666666667,28.432342007434993
53.87586666666667,28.44275092936804
53.87655,28.443329617242686
53.87668333333333,28.435364041604842
53.8805,28.461424332344166
53.882,28.494436201780402
53.88276666666667,28.507047477744884
53.88281666666666,28.507418397626108
53.88713333333333,28.535581912527817
53.88826666666667,28.53111111111118
53.891333333333336,28.565716401332775
53.8919,28.565877128053355
53.89458333333334,28.596744358120674
53.89758333333333,28.620421753607182
53.89978333333333,28.61049519586107
53.90206666666667,28.66124861470265
53.90213333333333,28.66272626523819
53.902233333333335,28.664573328407798
53.90385,28.680576070900997
53.904983333333334,28.68906942392913
53.91028333333333,28.702104097453013
53.946983333333336,28.704688076781117
54.00665,28.728982300884955
54.00738333333334,28.739675516224157
54.010466666666666,28.763730187983946
54.011583333333334,28.7725764835975
54.017516666666666,28.779661016949138
54.022533333333335,28.789686924493598
54.02301666666666,28.79116022099442
54.03025,28.809716599190203
54.031016666666666,28.815237394184773
54.03745,28.809418690213455
54.0401,28.838235294117702
54.04135,28.850844966936
54.04275,28.882806759735487
54.043216666666666,28.88831741366634
54.04448333333333,28.897906720528802
54.046733333333336,28.91012472487157
54.048883333333336,28.95707997065311
54.04965,28.96771826852525
54.04983333333333,28.958929226256007
54.05296666666667,28.98680351906155
54.05351666666667,28.99120234604105
54.0583,29.01574514829725
54.05945,29.028184480234245
54.06013333333333,29.038433382137676
54.06115,29.039151115989732
54.064233333333334,29.06183680936698
54.0682,29.08293752283517
54.06896666666667,29.098282791377475
54.070233333333334,29.116143170197166
54.07031666666666,29.117238860482068
54.073283333333336,29.139883126369632
54.07405,29.13362541073387
54.07796666666667,29.16064257028111
54.10476666666667,29.161737860532995
54.1734,29.179066374908842
54.173833333333334,29.187089715536132
54.17758333333333,29.214363835216844
54.179716666666664,29.231133795114797
54.187,29.247723132969085
54.18951666666667,29.265938069216805
54.1907,29.275045537340723
54.19215,29.276138433515573
54.19225,29.276502732240516
54.196616666666664,29.28940662540961
54.19831666666666,29.30360393156174
54.20766666666667,29.328488372093076
54.20791666666667,29.33720930232563
54.20858333333333,29.357921511627907
54.20968333333333,29.37899709302332
54.21055,29.38757718852171
54.211016666666666,29.393389030148914
54.21326666666667,29.405297532655965
54.21561666666667,29.45500725689413
54.215983333333334,29.46008708272866
54.21645,29.463352685050875
54.22045,29.49238578680201
54.220933333333335,29.495649021029795
54.22173333333333,29.481884057971104
54.22435,29.499999999999925
54.227583333333335,29.50524791892871
54.22886666666667,29.525515743756827
54.229033333333334,29.527325370973553
54.235216666666666,29.550415612576895
54.2357,29.557282255150046
54.237716666666664,29.572976878612696
54.239333333333335,29.585621387283243
54.242866666666664,29.596244131455315
54.31283333333333,29.59732755507406
54.339166666666664,29.61674485745218
54.33946666666667,29.621436304583042
54.33983333333333,29.62504511006859
54.340466666666664,29.62301587301585
54.34166666666667,29.633116883116756
54.34211666666667,29.639249639249588
54.3427,29.633609808871157
54.34341666666667,29.638658492607313
54.35243333333333,29.658615717375646
54.35263333333333,29.66041816870934
54.3573,29.676036036035967
54.362716666666664,29.683111271155923
54.363166666666665,29.68995318689246
54.365966666666665,29.707958228303962
54.36808333333333,29.709038530788682
54.37343333333333,29.727338129496427
54.373533333333334,29.72913669064754
54.3757,29.75664989216393
54.37753333333333,29.776500179662175
54.37766666666667,29.77901545095213
54.3784,29.784764642472084
54.38073333333333,29.793969849246295
54.3821,29.814070351758794
54.38316666666667,29.82124910265611
54.385416666666664,29.825681492109
54.38775,29.842539454806406
54.391283333333334,29.872401433691778
54.39191666666667,29.861031518624582
54.39353333333333,29.88646131805154
54.394983333333336,29.8922305764411
54.39723333333333,29.909058360186187
54.39791666666667,29.914070891514584
54.398666666666664,29.908732999284254
54.39985,29.89306151645204
54.40005,29.895922746781082
54.40261666666667,29.909220872051403
54.404383333333335,29.93459614010012
54.40585,29.945675482487516
54.41113333333333,29.96713111825661
54.456833333333336,29.967488388710304
54.4867,29.9714183637014
54.48825,29.97213290460886
54.49913333333333,29.973204715970034
54.50386666666667,29.96251338807568
54.50416666666667,29.965012495537213
54.5083,29.967166309778683
54.512883333333335,29.9814484480913
54.514916666666664,29.983232251159396
54.51756666666667,29.98965763195439
54.520783333333334,29.983957219251334
54.530833333333334,30.00961881011754
54.53195,30.017456359102308
54.540016666666666,30.030249110320295
54.540733333333336,30.020270270270228
54.54246666666667,30.058321479374136
54.54378333333333,30.068610024884567
54.54423333333333,30.074297902595223
54.54756666666667,30.1075994318181
54.54911666666667,30.141335227272688
54.5501,30.146254881079173
54.55023333333333,30.148384806531716
54.55056666666667,30.151224707135185
54.55486666666667,30.14999999999996
54.555616666666666,30.161702127659648
54.55773333333333,30.17659574468082
54.56245,30.21643641516119
54.56251666666667,30.21749911441733
54.56303333333334,30.221749911441705
54.56816666666667,30.23841528121684
54.56856666666667,30.247966041740355
54.56953333333333,30.253536067892437
54.570483333333335,30.266973125884103
54.572916666666664,30.28429985855732
54.57371666666667,30.274301873453545
54.61833333333333,30.248587570621503
54.635216666666665,30.20183163085593
54.63823333333333,30.202888340965117
54.641016666666665,30.203592814371213
54.645316666666666,30.204297287777333
54.672216666666664,30.215065117916264
54.67321666666667,30.222104892643536
54.67465,30.220619282195614
54.67935,30.233907843826945
54.68488333333333,30.243670886075993
54.69,30.25694200351499
54.694316666666666,30.25052705551654
54.69831666666666,30.26554267650157
54.706633333333336,30.281403508771888
54.7081,30.29558204768586
54.70856666666667,30.30645161290325
54.70875,30.30890603085553
54.7118,30.332982825096458
54.711816666666664,30.32270497547309
54.713966666666664,30.339985994397885
54.715983333333334,30.36799719887955
54.71615,30.36939775910364
54.72136666666667,30.38216783216781
54.722233333333335,30.398951048951087
54.72528333333333,30.43551205872068
54.725516666666664,30.429769392033585
54.72716666666667,30.454926624737887
54.728516666666664,30.470136220747452
54.72886666666667,30.474327628361728
54.73135,30.490743974851544
54.73335,30.47592463363586
54.73605,30.50767085076715
54.73675,30.523361227336174
54.737383333333334,30.53277545327766
54.73826666666667,30.539748953974787
54.74326666666666,30.552108748692895
54.778483333333334,30.553154409201788
54.781733333333335,30.553851516207676
54.78425,30.55524573021955
54.80043333333333,30.555594283722492
54.80245,30.55663994423144
54.8044,30.556988497734373
54.80801666666667,30.55733705123741
54.8108,30.559428372255134
54.83658333333333,30.55017421602785
54.840133333333334,30.55188022284126
54.840333333333334,30.55396935933137
54.84696666666667,30.57222415593461
54.85256666666667,30.589074460681914
54.857083333333335,30.60521739130439
54.863616666666665,30.62182829336106
54.865833333333335,30.638164754953078
54.8737,30.66111111111107
54.87495,30.673490631505892
54.87525,30.681124219292133
54.87701666666667,30.697537287547824
54.8781,30.71314602844275
54.879616666666664,30.706514206514218
54.88196666666666,30.75467775467779
54.88238333333334,30.760568260568256
54.88301666666667,30.764033264033362
54.8872,30.789127423822762
54.888866666666665,30.79169550173004
54.8922,30.82226832641775
54.89221666666667,30.822614107884
54.8928,30.829183955740003
54.895066666666665,30.838230210853876
54.89801666666666,30.859315589353525
54.900133333333336,30.846339779005515
54.90155,30.861580945806114
54.901666666666664,30.86399723852271
54.90441666666667,30.905452035886874
54.90501666666667,30.913388543823288
54.906983333333336,30.927191166321595
54.91165,30.947568126940318
54.92921666666667,30.94860296654025
54.948166666666665,30.949637806140093
54.95825,30.951707485339796
55.0053,30.958634953464205
55.007133333333336,30.962439696760878
55.00731666666667,30.963818056512746
55.01,30.955563210471983
55.015633333333334,30.945247933884335
55.022133333333336,30.946987951807312
55.03041666666667,30.96422428620565
55.0319,30.9745442036463
55.04135,31.000000000000057
55.04188333333333,31.014766483516436
55.042516666666664,31.027472527472398
55.04295,31.03228021978023
55.04508333333333,31.046687263988954
55.04755,31.070301783264735
55.04893333333333,31.101851851851844
55.0492,31.10562414266111
55.049816666666665,31.11008230452682
55.05325,31.128855380397678
55.05355,31.132625085675148
55.05455,31.139821795750496
55.0568,31.148287671232865
55.0584,31.149948647723363
55.06191666666667,31.187478617858353
55.06236666666667,31.195005131714037
55.06455,31.21142661648997
55.0673,31.210526315789494
55.06946666666666,31.233606557377072
55.06955,31.235997267759622
55.071266666666666,31.258196721311403
55.07265,31.267759562841515
55.07285,31.26844262295083
55.07383333333333,31.258108569477645
55.08235,31.260498463639514
55.08465,31.260839877091207
55.08825,31.26220553089788
55.09146666666667,31.263571184704766
55.09968333333333,31.26425401160813
55.1323,31.264595425059767
55.13655,31.267668146124976
55.146366666666665,31.268350973028344
55.17138333333333,31.26714431934499
55.171483333333335,31.267826680313913
55.176116666666665,31.27421555252386
55.180733333333336,31.292874190248867
55.18535,31.301635991819985
55.19003333333333,31.31379897785353
55.197916666666664,31.337759618658527
55.19905,31.345250255362583
55.20255,31.345931222335697
55.209066666666665,31.380013596193024
55.20928333333333,31.38477226376608
55.210116666666664,31.396329027872223
55.21075,31.39347604485218
55.212516666666666,31.387775891341228
55.21355,31.394433129667334
55.21556666666667,31.42430414120834
55.2158,31.42803801765104
55.2167,31.433808553971456
55.22083333333333,31.45929443690641
55.22173333333333,31.448135593220265
55.2254,31.49034225686202
55.22541666666667,31.49068112504231
55.225883333333336,31.486449864498603
55.22705,31.49559620596219
55.22763333333333,31.495934959349565
55.23133333333333,31.509989840839683
55.23166666666667,31.50203114421129
55.23441666666667,31.518267929634558
55.23525,31.52992898207651
55.235483333333335,31.53533987149137
55.236133333333335,31.534820824881653
55.236983333333335,31.55375253549693
55.2377,31.565246788370377
55.237966666666665,31.56930358350236
55.239533333333334,31.580121703853926
55.24373333333333,31.593443730990153
55.25653333333333,31.593781683001115
55.27105,31.59445758702265
55.2905,31.59580939506597
55.30375,31.598850963163155
55.313966666666666,31.601216627238873
55.354,31.60256843528218
55.35893333333333,31.595608108108163
55.37011666666667,31.565789473684223
55.37918333333333,31.537398921832924
55.385666666666665,31.532502526103183
55.40325,31.533176153587032
55.52161666666667,31.534186594813082
55.52623333333333,31.534860222296974
55.530833333333334,31.53789154597506
55.54116666666667,31.538901987201093
55.5547,31.540249242169054
55.65456666666667,31.542270124621258
55.684133333333335,31.54395419333105
55.689166666666665,31.545301448299078
55.692683333333335,31.547995958235017
55.74348333333333,31.549680026945143
55.83395,31.55001684068712
55.84036666666667,31.550353654429085
55.90938333333333,31.55069046817114
55.928733333333334,31.552037723139062
55.985366666666664,31.55237453688093
55.990433333333335,31.553721791849117
56.1423,31.52893674293401
56.187783333333336,31.529609690444047
56.19218333333333,31.531628532974313
56.20925,31.532301480484467
56.2416,31.533310901749633
56.25168333333333,31.533983849259755
56.268233333333335,31.536339165544963
56.4652,31.53869448183045
56.635416666666664,31.54138627187075
56.67865,31.54205921938084
56.697716666666665,31.54273216689095
56.710816666666666,31.543068640646034
56.875033333333334,31.523201075991864
57.125933333333336,31.518319327731092
57.16735,31.52100840336135
57.18045,31.52336134453787
57.20283333333333,31.524705882352976
57.23141666666667,31.525714285714272
57.562216666666664,31.527731092436984
57.61795,31.53008403361348
57.6194,31.520161290322555
57.625233333333334,31.500671591672294
57.62533333333333,31.501343183344574
57.9471,31.502014775016857
58.008316666666666,31.503022162525145
58.17953333333333,31.503693754197474

==> Figures/data_for_plots/rw-fail.csv <==
nodes,value
10,60.39453260869567
25,76.15684158415849
50,73.09239137134061
100,71.37268177434905

==> Figures/data_for_plots/rw-n10-time-average-fail.csv <==
time,value
0,60.39453260869567
0.32488333333333336,60.39453260869567
0.46896666666666664,60.39453260869567
0.8662,60.39453260869567
0.8729833333333333,60.39453260869567
1.1931666666666667,60.39453260869567
1.19705,60.39453260869567
1.4846,60.39453260869567
1.7708833333333334,60.39453260869567
7.074683333333334,60.39453260869567
7.179483333333334,60.39453260869567
11.4392,60.39453260869567
11.877316666666667,60.39453260869567
12.057566666666666,60.39453260869567
12.1782,60.39453260869567
12.4854,60.39453260869567
12.633383333333333,60.39453260869567
12.930016666666667,60.39453260869567
13.224733333333333,60.39453260869567
13.522016666666667,60.39453260869567
13.827733333333333,60.39453260869567
17.01505,60.39453260869567
17.320283333333332,60.39453260869567
17.916883333333335,60.39453260869567
18.57518333333333,60.39453260869567
18.722616666666667,60.39453260869567
19.016766666666665,60.39453260869567
19.1642,60.39453260869567
19.454783333333335,60.39453260869567
19.969083333333334,60.39453260869567
23.024266666666666,60.39453260869567
24.052983333333334,60.39453260869567
24.362,60.39453260869567
25.67503333333333,60.39453260869567
25.8245,60.39453260869567
29.399983333333335,60.39453260869567
29.52413333333333,60.39453260869567
29.687916666666666,60.39453260869567
29.99341666666667,60.39453260869567
30.00855,60.39453260869567
30.156833333333335,60.39453260869567
30.727233333333334,60.39453260869567
30.9228,60.39453260869567
31.219283333333333,60.39453260869567
31.23828333333333,60.39453260869567
31.32535,60.39453260869567
31.367583333333332,60.39453260869567
31.39891666666667,60.39453260869567
31.664,60.39453260869567
31.958833333333335,60.39453260869567
32.07293333333333,60.39453260869567
32.36371666666667,60.39453260869567
33.63023333333334,60.39453260869567
33.88395,60.39453260869567
34.3991,60.39453260869567
35.76985,60.39453260869567
35.897466666666666,60.39453260869567
36.512033333333335,60.39453260869567
37.24131666666667,60.39453260869567
37.266466666666666,60.39453260869567
37.4166,60.39453260869567
37.9968,60.39453260869567
38.01955,60.39453260869567
38.294216666666664,60.39453260869567
38.75808333333333,60.39453260869567
39.617733333333334,60.39453260869567
39.87863333333333,60.39453260869567
40.139516666666665,60.39453260869567
41.42006666666666,60.39453260869567
41.98886666666667,60.39453260869567
42.106316666666665,60.39453260869567
42.4761,60.39453260869567
42.78763333333333,60.39453260869567
43.399816666666666,60.39453260869567
47.48235,60.39453260869567
47.92391666666666,60.39453260869567
47.99176666666666,60.39453260869567
48.08056666666667,60.39453260869567
48.52876666666667,60.39453260869567
48.6629,60.39453260869567
48.67295,60.39453260869567
48.96815,60.39453260869567
49.112383333333334,60.39453260869567
53.473816666666664,60.39453260869567
53.76291666666667,60.39453260869567
53.91448333333334,60.39453260869567
54.43835,60.39453260869567
54.5899,60.39453260869567
54.891933333333334,60.39453260869567
55.20388333333333,60.39453260869567
55.355333333333334,60.39453260869567
55.65326666666667,60.39453260869567

==> Figures/data_for_plots/rw-n10-time-average.csv <==
time,value
0,64.06621666666666
1.0109,64.06621666666666
1.0116666666666667,64.06621666666666
1.2983666666666667,64.06621666666666
1.5931166666666667,64.06621666666666
6.2202,64.06621666666666
6.379716666666667,64.06621666666666
7.8584,64.06621666666666
8.938,64.06621666666666
10.97495,64.06621666666666
11.2848,64.06621666666666
11.420083333333332,64.06621666666666
11.673933333333334,64.06621666666666
11.727366666666667,64.06621666666666
12.044133333333333,64.06621666666666
12.340616666666667,64.06621666666666
12.635316666666666,64.06621666666666
12.7836,64.06621666666666
13.080733333333333,64.06621666666666
13.38645,64.06621666666666
13.68265,64.06621666666666
16.690316666666668,64.06621666666666
17.140883333333335,64.06621666666666
17.587833333333332,64.06621666666666
18.097633333333334,64.06621666666666
18.393716666666666,64.06621666666666
18.687716666666667,64.06621666666666
18.835283333333333,64.06621666666666
19.125766666666667,64.06621666666666
19.273416666666666,64.06621666666666
23.423,64.06621666666666
23.711466666666666,64.06621666666666
24.163533333333334,64.06621666666666
24.2284,64.06621666666666
24.313116666666666,64.06621666666666
24.368933333333334,64.06621666666666
25.02605,64.06621666666666
25.467666666666666,64.06621666666666
29.869933333333332,64.06621666666666
30.524766666666668,64.06621666666666
31.128666666666668,64.06621666666666
31.425166666666666,64.06621666666666
31.721683333333335,64.06621666666666
35.17825,64.06621666666666
35.47785,64.06621666666666
35.93743333333333,64.06621666666666
36.24763333333333,64.06621666666666
36.55833333333333,64.06621666666666
41.2399,64.06621666666666
41.83871666666667,64.06621666666666
42.51273333333334,64.06621666666666
42.818983333333335,64.06621666666666
43.13225,64.06621666666666
47.330983333333336,64.06621666666666
48.28991666666667,64.06621666666666
53.4791,64.06621666666666
53.7717,64.06621666666666
54.27883333333333,64.06621666666666
54.7312,64.06621666666666
55.03405,64.06621666666666

==> Figures/data_for_plots/rw-n10-time-fail.csv <==
time,value
0,7.303
0.32488333333333336,36.676
0.46896666666666664,46.25033333333334
0.8662,39.5045
0.8729833333333333,39.391
1.1931666666666667,42.51716666666666
1.19705,50.59742857142857
1.4846,57.5635
1.7708833333333334,63.77844444444445
7.074683333333334,62.5037
7.179483333333334,62.032
11.4392,60.43058333333334
11.877316666666667,59.55838461538461
12.057566666666666,56.071285714285715
12.1782,55.523799999999994
12.4854,56.15143749999999
12.633383333333333,56.68176470588235
12.930016666666667,57.586166666666664
13.224733333333333,58.79942105263158
13.522016666666667,60.28300000000001
13.827733333333333,62.02238095238094
17.01505,59.990045454545445
17.320283333333332,58.49573913043477
17.916883333333335,57.36695833333333
18.57518333333333,57.10807999999999
18.722616666666667,56.85338461538463
19.016766666666665,57.24348148148148
19.1642,57.59110714285715
19.454783333333335,58.17099999999999
19.969083333333334,59.71590000000001
23.024266666666666,58.68687096774193
24.052983333333334,58.71303125
24.362,58.996272727272725
25.67503333333333,60.10867647058824
25.8245,61.15025714285717
29.399983333333335,59.76466666666667
29.52413333333333,58.65005405405406
29.687916666666666,57.831868421052626
29.99341666666667,56.52507692307691
30.00855,56.051550000000006
30.156833333333335,55.798853658536586
30.727233333333334,54.72959523809523
30.9228,55.373906976744195
31.219283333333333,56.16581818181818
31.23828333333333,55.34775555555556
31.32535,54.29176086956521
31.367583333333332,55.22872340425532
31.39891666666667,54.682125
31.664,55.747714285714274
31.958833333333335,56.92438000000001
32.07293333333333,56.03605882352943
32.36371666666667,55.76373076923078
33.63023333333334,57.68956603773586
33.88395,59.640703703703714
34.3991,61.71910909090909
35.76985,60.99616071428572
35.897466666666666,60.43298245614036
36.512033333333335,59.74900000000002
37.24131666666667,60.626237288135606
37.266466666666666,59.96621666666666
37.4166,59.47555737704918
37.9968,58.629903225806444
38.01955,58.0358888888889
38.294216666666664,59.748546875
38.75808333333333,59.14496923076924
39.617733333333334,60.62806060606061
39.87863333333333,62.00192537313433
40.139516666666665,63.271367647058824
41.42006666666666,62.5346231884058
41.98886666666667,61.735
42.106316666666665,62.18069014084508
42.4761,62.78320833333333
42.78763333333333,63.48821917808219
43.399816666666666,64.265
47.48235,63.60957333333336
47.92391666666666,63.06722368421054
47.99176666666666,62.33558441558442
48.08056666666667,61.93376923076924
48.52876666666667,61.639341772151894
48.6629,60.956287500000016
48.67295,60.77819753086419
48.96815,60.70812195121952
49.112383333333334,60.734457831325294
53.473816666666664,60.184797619047636
53.76291666666667,59.7438
53.91448333333334,59.40955813953489
54.43835,59.338425287356316
54.5899,59.363227272727265
54.891933333333334,59.47869662921347
55.20388333333333,59.697222222222216
55.355333333333334,60.00209890109891
55.65326666666667,60.39453260869567

==> Figures/data_for_plots/rw-n10-time.csv <==
time,value
0,66.017
1.0109,81.323
1.0116666666666667,56.45066666666667
1.2983666666666667,68.30575
1.5931166666666667,76.95360000000001
6.2202,67.34033333333333
6.379716666666667,61.83971428571427
7.8584,72.55025
8.938,84.74422222222222
10.97495,79.7102
11.2848,76.37199999999999
11.420083333333332,72.60758333333332
11.673933333333334,67.51661538461538
11.727366666666667,66.234
12.044133333333333,65.72086666666667
12.340616666666667,65.75993749999999
12.635316666666666,66.2460588235294
12.7836,67.17116666666666
13.080733333333333,68.41189473684211
13.38645,69.9455
13.68265,71.70290476190476
16.690316666666668,69.22859090909091
17.140883333333335,67.2748695652174
17.587833333333332,65.76766666666666
18.097633333333334,65.20443999999999
18.393716666666666,64.983
18.687716666666667,65.06285185185186
18.835283333333333,65.45117857142857
19.125766666666667,66.07072413793104
19.273416666666666,66.94239999999999
23.423,66.43364516129031
23.711466666666666,66.18490624999998
24.163533333333334,66.16912121212123
24.2284,64.80388235294119
24.313116666666666,65.08277142857143
24.368933333333334,64.05769444444445
25.02605,65.22940540540542
25.467666666666666,66.5101315789474
29.869933333333332,65.27071794871797
30.524766666666668,64.0754
31.128666666666668,65.03753658536586
31.425166666666666,66.13919047619048
31.721683333333335,67.37074418604652
35.17825,66.66631818181818
35.47785,66.17037777777779
35.93743333333333,65.86054347826087
36.24763333333333,65.74704255319148
36.55833333333333,65.81820833333335
41.2399,65.29202040816325
41.83871666666667,64.90518
42.51273333333334,64.93417647058824
42.818983333333335,65.1230576923077
43.13225,65.47354716981131
47.330983333333336,64.91766666666666
48.28991666666667,64.70060000000001
53.4791,64.15780357142856
53.7717,63.76657894736843
54.27883333333333,63.740982758620675
54.7312,63.83713559322034
55.03405,64.06621666666666

==> Figures/data_for_plots/rw-n100-time-average-fail.csv <==
time,value
0,71.37268177434905
0.011633333333333334,71.37268177434905
0.1305,71.37268177434905
0.1451,71.37268177434905
0.14535,71.37268177434905
0.18261666666666668,71.37268177434905
0.20338333333333333,71.37268177434905
0.21536666666666668,71.37268177434905
0.23115,71.37268177434905
0.2518,71.37268177434905
0.27495,71.37268177434905
0.2804833333333333,71.37268177434905
0.29435,71.37268177434905
0.2951166666666667,71.37268177434905
0.3259666666666667,71.37268177434905
0.45403333333333334,71.37268177434905
0.46175,71.37268177434905
0.4644666666666667,71.37268177434905
0.47345,71.37268177434905
0.5358,71.37268177434905
0.5382333333333333,71.37268177434905
0.5411166666666667,71.37268177434905
0.54195,71.37268177434905
0.5992166666666666,71.37268177434905
0.6664833333333333,71.37268177434905
0.6955333333333333,71.37268177434905
0.7215,71.37268177434905
0.78535,71.37268177434905
0.7853833333333333,71.37268177434905
0.8817166666666667,71.37268177434905
0.89415,71.37268177434905
0.90625,71.37268177434905
0.9591833333333334,71.37268177434905
0.96385,71.37268177434905
0.9711333333333333,71.37268177434905
1.0383166666666668,71.37268177434905
1.0481,71.37268177434905
1.0491,71.37268177434905
1.0507166666666667,71.37268177434905
1.0528666666666666,71.37268177434905
1.0578,71.37268177434905
1.1543166666666667,71.37268177434905
1.1601166666666667,71.37268177434905
1.16265,71.37268177434905
1.17715,71.37268177434905
1.1784,71.37268177434905
1.1906,71.37268177434905
1.2146333333333332,71.37268177434905
1.3192166666666667,71.37268177434905
1.3225166666666666,71.37268177434905
1.3228333333333333,71.37268177434905
1.3238666666666667,71.37268177434905
1.3240833333333333,71.37268177434905
1.4537333333333333,71.37268177434905
1.45705,71.37268177434905
1.4641333333333333,71.37268177434905
1.46665,71.37268177434905
1.4867,71.37268177434905
1.5870666666666666,71.37268177434905
1.5957,71.37268177434905
1.59855,71.37268177434905
1.5995833333333334,71.37268177434905
1.61025,71.37268177434905
1.6132333333333333,71.37268177434905
1.6245666666666667,71.37268177434905
1.6321666666666668,71.37268177434905
1.6466666666666667,71.37268177434905
1.6567666666666667,71.37268177434905
1.7439666666666667,71.37268177434905
1.75265,71.37268177434905
1.7579166666666666,71.37268177434905
1.76045,71.37268177434905
1.7613833333333333,71.37268177434905
1.8860666666666666,71.37268177434905
1.8987833333333333,71.37268177434905
1.9016,71.37268177434905
1.90275,71.37268177434905
1.90765,71.37268177434905
1.9195666666666666,71.37268177434905
1.9198166666666667,71.37268177434905
1.9762166666666667,71.37268177434905
2.046466666666667,71.37268177434905
2.0641166666666666,71.37268177434905
2.064416666666667,71.37268177434905
2.1212333333333335,71.37268177434905
2.1338666666666666,71.37268177434905
2.1965,71.37268177434905
2.2091,71.37268177434905
2.2660666666666667,71.37268177434905
2.6206,71.37268177434905
2.630533333333333,71.37268177434905
2.75965,71.37268177434905
2.9977666666666667,71.37268177434905
3.2470333333333334,71.37268177434905
6.32195,71.37268177434905
6.32285,71.37268177434905
6.430116666666667,71.37268177434905
6.527816666666666,71.37268177434905
6.53465,71.37268177434905
6.53645,71.37268177434905
6.537066666666667,71.37268177434905
6.5391,71.37268177434905
6.682083333333333,71.37268177434905
6.856633333333333,71.37268177434905
6.856883333333333,71.37268177434905
7.0371,71.37268177434905
7.1409666666666665,71.37268177434905
7.1451,71.37268177434905
7.145683333333333,71.37268177434905
7.147616666666667,71.37268177434905
7.162416666666667,71.37268177434905
7.174666666666667,71.37268177434905
7.177183333333334,71.37268177434905
7.3902833333333335,71.37268177434905
7.626483333333334,71.37268177434905
7.628,71.37268177434905
7.6674,71.37268177434905
7.718266666666667,71.37268177434905
7.787283333333333,71.37268177434905
7.788333333333333,71.37268177434905
7.79395,71.37268177434905
7.8715166666666665,71.37268177434905
7.913983333333333,71.37268177434905
7.925333333333334,71.37268177434905
7.936333333333334,71.37268177434905
7.944,71.37268177434905
8.0011,71.37268177434905
8.008616666666667,71.37268177434905
8.016283333333334,71.37268177434905
8.058933333333334,71.37268177434905
8.183833333333334,71.37268177434905
8.198266666666667,71.37268177434905
8.2486,71.37268177434905
8.249333333333333,71.37268177434905
8.267166666666666,71.37268177434905
8.306683333333334,71.37268177434905
8.4348,71.37268177434905
8.4457,71.37268177434905
8.612683333333333,71.37268177434905
9.326166666666667,71.37268177434905
9.4843,71.37268177434905
11.341416666666667,71.37268177434905
11.499716666666666,71.37268177434905
11.538066666666667,71.37268177434905
11.546066666666666,71.37268177434905
11.587,71.37268177434905
11.6048,71.37268177434905
11.64985,71.37268177434905
11.79845,71.37268177434905
11.80935,71.37268177434905
11.93695,71.37268177434905
12.053083333333333,71.37268177434905
12.090883333333334,71.37268177434905
12.097466666666667,71.37268177434905
12.107683333333334,71.37268177434905
12.1865,71.37268177434905
12.235766666666667,71.37268177434905
12.2391,71.37268177434905
12.2511,71.37268177434905
12.294316666666667,71.37268177434905
12.475933333333334,71.37268177434905
12.4864,71.37268177434905
12.495933333333333,71.37268177434905
12.601383333333333,71.37268177434905
12.793533333333333,71.37268177434905
12.819516666666667,71.37268177434905
12.950916666666666,71.37268177434905
12.998216666666666,71.37268177434905
13.016066666666667,71.37268177434905
13.24755,71.37268177434905
13.34095,71.37268177434905
13.395783333333334,71.37268177434905
13.44085,71.37268177434905
13.638483333333333,71.37268177434905
13.75395,71.37268177434905
13.830316666666667,71.37268177434905
13.8913,71.37268177434905
13.987733333333333,71.37268177434905
14.1266,71.37268177434905
14.172616666666666,71.37268177434905
14.29355,71.37268177434905
14.495033333333334,71.37268177434905
14.643033333333333,71.37268177434905
15.132066666666667,71.37268177434905
15.306066666666666,71.37268177434905
16.201333333333334,71.37268177434905
16.346716666666666,71.37268177434905
16.70475,71.37268177434905
16.832133333333335,71.37268177434905
16.837983333333334,71.37268177434905
16.846466666666668,71.37268177434905
17.007216666666668,71.37268177434905
17.1308,71.37268177434905
17.32035,71.37268177434905
17.433216666666667,71.37268177434905
17.45415,71.37268177434905
17.5306,71.37268177434905
17.60045,71.37268177434905
17.63015,71.37268177434905
17.732283333333335,71.37268177434905
17.7371,71.37268177434905
17.7844,71.37268177434905
17.8776,71.37268177434905
17.880383333333334,71.37268177434905
17.898483333333335,71.37268177434905
18.034433333333332,71.37268177434905
18.039766666666665,71.37268177434905
18.067033333333335,71.37268177434905
18.089883333333333,71.37268177434905
18.173333333333332,71.37268177434905
18.190683333333332,71.37268177434905
18.241633333333333,71.37268177434905
18.309333333333335,71.37268177434905
18.32895,71.37268177434905
18.331266666666668,71.37268177434905
18.385133333333332,71.37268177434905
18.43675,71.37268177434905
18.478883333333332,71.37268177434905
18.483133333333335,71.37268177434905
18.534266666666667,71.37268177434905
18.535033333333335,71.37268177434905
18.540583333333334,71.37268177434905
18.619583333333335,71.37268177434905
18.653566666666666,71.37268177434905
18.683183333333332,71.37268177434905
18.6847,71.37268177434905
18.7279,71.37268177434905
18.733533333333334,71.37268177434905
18.82956666666667,71.37268177434905
18.82995,71.37268177434905
18.832916666666666,71.37268177434905
18.841833333333334,71.37268177434905
18.844966666666668,71.37268177434905
18.8484,71.37268177434905
18.8488,71.37268177434905
18.854816666666668,71.37268177434905
18.88125,71.37268177434905
18.89365,71.37268177434905
18.90555,71.37268177434905
18.908166666666666,71.37268177434905
18.913816666666666,71.37268177434905
18.914766666666665,71.37268177434905
18.973916666666668,71.37268177434905
18.98175,71.37268177434905
19.001966666666668,71.37268177434905
19.020983333333334,71.37268177434905
19.049016666666667,71.37268177434905
19.12635,71.37268177434905
19.130683333333334,71.37268177434905
19.168,71.37268177434905
19.244233333333334,71.37268177434905
19.27965,71.37268177434905
19.298866666666665,71.37268177434905
19.31535,71.37268177434905
19.31865,71.37268177434905
19.343283333333332,71.37268177434905
19.411033333333332,71.37268177434905
19.42556666666667,71.37268177434905
19.4682,71.37268177434905
19.4829,71.37268177434905
19.487416666666668,71.37268177434905
19.563883333333333,71.37268177434905
19.571,71.37268177434905
19.6183,71.37268177434905
19.6284,71.37268177434905
19.711233333333332,71.37268177434905
19.789266666666666,71.37268177434905
19.811316666666666,71.37268177434905
19.81983333333333,71.37268177434905
19.858666666666668,71.37268177434905
19.894383333333334,71.37268177434905
19.92365,71.37268177434905
19.9565,71.37268177434905
19.98585,71.37268177434905
20.134483333333332,71.37268177434905
20.198966666666667,71.37268177434905
20.478266666666666,71.37268177434905
20.497316666666666,71.37268177434905
20.807083333333335,71.37268177434905
21.01785,71.37268177434905
21.030833333333334,71.37268177434905
21.082716666666666,71.37268177434905
21.1569,71.37268177434905
21.166016666666668,71.37268177434905
21.660133333333334,71.37268177434905
22.180483333333335,71.37268177434905
22.565083333333334,71.37268177434905
22.573116666666667,71.37268177434905
22.617566666666665,71.37268177434905
22.710816666666666,71.37268177434905
22.842233333333333,71.37268177434905
23.002366666666667,71.37268177434905
23.0074,71.37268177434905
23.04385,71.37268177434905
23.087833333333332,71.37268177434905
23.157916666666665,71.37268177434905
23.729566666666667,71.37268177434905
23.748066666666666,71.37268177434905
23.89125,71.37268177434905
23.902483333333333,71.37268177434905
23.92385,71.37268177434905
24.02835,71.37268177434905
24.041316666666667,71.37268177434905
24.19633333333333,71.37268177434905
24.330216666666665,71.37268177434905
24.343083333333333,71.37268177434905
24.499016666666666,71.37268177434905
24.502116666666666,71.37268177434905
24.526033333333334,71.37268177434905
24.54505,71.37268177434905
24.566633333333332,71.37268177434905
24.613366666666668,71.37268177434905
24.634766666666668,71.37268177434905
24.6405,71.37268177434905
24.6519,71.37268177434905
24.67481666666667,71.37268177434905
24.677016666666667,71.37268177434905
24.82065,71.37268177434905
24.874,71.37268177434905
24.90235,71.37268177434905
24.911966666666668,71.37268177434905
24.937416666666667,71.37268177434905
24.994733333333333,71.37268177434905
25.017583333333334,71.37268177434905
25.060316666666665,71.37268177434905
25.089,71.37268177434905
25.122783333333334,71.37268177434905
25.125866666666667,71.37268177434905
25.205933333333334,71.37268177434905
25.214616666666668,71.37268177434905
25.27695,71.37268177434905
25.29296666666667,71.37268177434905
25.294783333333335,71.37268177434905
25.314166666666665,71.37268177434905
25.360516666666665,71.37268177434905
25.36375,71.37268177434905
25.378583333333335,71.37268177434905
25.50365,71.37268177434905
25.51075,71.37268177434905
25.517266666666668,71.37268177434905
25.5328,71.37268177434905
25.53665,71.37268177434905
25.65276666666667,71.37268177434905
25.65576666666667,71.37268177434905
25.662333333333333,71.37268177434905
25.6737,71.37268177434905
25.687466666666666,71.37268177434905
25.695616666666666,71.37268177434905
25.7438,71.37268177434905
25.803516666666667,71.37268177434905
25.80495,71.37268177434905
25.810016666666666,71.37268177434905
25.814266666666665,71.37268177434905
25.825866666666666,71.37268177434905
25.842933333333335,71.37268177434905
25.90045,71.37268177434905
25.987583333333333,71.37268177434905
25.9962,71.37268177434905
26.062616666666667,71.37268177434905
26.067566666666668,71.37268177434905
26.111333333333334,71.37268177434905
26.15045,71.37268177434905
26.16015,71.37268177434905
26.195916666666665,71.37268177434905
26.214233333333333,71.37268177434905
26.260433333333335,71.37268177434905
26.304966666666665,71.37268177434905
26.371083333333335,71.37268177434905
26.567633333333333,71.37268177434905
26.59575,71.37268177434905
26.754966666666668,71.37268177434905
26.775366666666667,71.37268177434905
26.828433333333333,71.37268177434905
26.923816666666667,71.37268177434905
27.046433333333333,71.37268177434905
27.16605,71.37268177434905
27.333266666666667,71.37268177434905
27.353983333333332,71.37268177434905
27.362233333333332,71.37268177434905
27.423983333333332,71.37268177434905
27.479383333333335,71.37268177434905
27.625316666666667,71.37268177434905
27.6281,71.37268177434905
27.933766666666667,71.37268177434905
28.52863333333333,71.37268177434905
28.9832,71.37268177434905
29.330516666666668,71.37268177434905
29.403833333333335,71.37268177434905
29.5676,71.37268177434905
29.727933333333333,71.37268177434905
29.8869,71.37268177434905
29.9193,71.37268177434905
30.0352,71.37268177434905
30.084416666666666,71.37268177434905
30.099166666666665,71.37268177434905
30.1792,71.37268177434905
30.1839,71.37268177434905
30.195366666666665,71.37268177434905
30.21395,71.37268177434905
30.22515,71.37268177434905
30.260833333333334,71.37268177434905
30.271566666666665,71.37268177434905
30.273116666666667,71.37268177434905
30.3317,71.37268177434905
30.34958333333333,71.37268177434905
30.489633333333334,71.37268177434905
30.522433333333332,71.37268177434905
30.591783333333332,71.37268177434905
30.646966666666668,71.37268177434905
30.6471,71.37268177434905
30.6707,71.37268177434905
30.76275,71.37268177434905
30.773333333333333,71.37268177434905
30.7741,71.37268177434905
30.804683333333333,71.37268177434905
30.81833333333333,71.37268177434905
30.850833333333334,71.37268177434905
30.9015,71.37268177434905
30.921783333333334,71.37268177434905
30.94955,71.37268177434905
30.96675,71.37268177434905
31.022483333333334,71.37268177434905
31.098266666666667,71.37268177434905
31.11525,71.37268177434905
31.132366666666666,71.37268177434905
31.247083333333332,71.37268177434905
31.325616666666665,71.37268177434905
31.3962,71.37268177434905
31.469433333333335,71.37268177434905
31.5397,71.37268177434905
31.58375,71.37268177434905
31.606733333333334,71.37268177434905
31.613666666666667,71.37268177434905
31.66535,71.37268177434905
31.679733333333335,71.37268177434905
31.767666666666667,71.37268177434905
31.816466666666667,71.37268177434905
31.85715,71.37268177434905
31.903983333333333,71.37268177434905
31.920766666666665,71.37268177434905
31.965983333333334,71.37268177434905
31.988683333333334,71.37268177434905
32.0537,71.37268177434905
32.11638333333333,71.37268177434905
32.13688333333333,71.37268177434905
32.20413333333333,71.37268177434905
32.20785,71.37268177434905
32.247033333333334,71.37268177434905
32.33148333333333,71.37268177434905
32.35035,71.37268177434905
32.599783333333335,71.37268177434905
32.61065,71.37268177434905
32.6348,71.37268177434905
32.63883333333333,71.37268177434905
32.68145,71.37268177434905
32.690416666666664,71.37268177434905
32.7194,71.37268177434905
32.7761,71.37268177434905
32.82176666666667,71.37268177434905
32.91565,71.37268177434905
32.98401666666667,71.37268177434905
33.00406666666667,71.37268177434905
33.03875,71.37268177434905
33.05781666666667,71.37268177434905
33.08441666666667,71.37268177434905
33.16538333333333,71.37268177434905
33.182433333333336,71.37268177434905
33.32383333333333,71.37268177434905
33.354816666666665,71.37268177434905
33.35661666666667,71.37268177434905
33.41965,71.37268177434905
33.450433333333336,71.37268177434905
33.4655,71.37268177434905
33.466483333333336,71.37268177434905
33.50395,71.37268177434905
33.56216666666667,71.37268177434905
33.566,71.37268177434905
33.8069,71.37268177434905
33.91438333333333,71.37268177434905
34.0429,71.37268177434905
34.1199,71.37268177434905
34.173366666666666,71.37268177434905
34.387616666666666,71.37268177434905
34.4134,71.37268177434905
34.42405,71.37268177434905
34.4481,71.37268177434905
34.46966666666667,71.37268177434905
34.67446666666667,71.37268177434905
34.81726666666667,71.37268177434905
34.831183333333335,71.37268177434905
34.91983333333334,71.37268177434905
35.3689,71.37268177434905
35.515233333333335,71.37268177434905
35.674533333333336,71.37268177434905
35.81151666666667,71.37268177434905
35.91693333333333,71.37268177434905
35.93355,71.37268177434905
35.9484,71.37268177434905
35.96556666666667,71.37268177434905
36.001466666666666,71.37268177434905
36.003166666666665,71.37268177434905
36.100366666666666,71.37268177434905
36.11175,71.37268177434905
36.167,71.37268177434905
36.20816666666666,71.37268177434905
36.213166666666666,71.37268177434905
36.224016666666664,71.37268177434905
36.2478,71.37268177434905
36.33286666666667,71.37268177434905
36.3528,71.37268177434905
36.373083333333334,71.37268177434905
36.3871,71.37268177434905
36.41368333333333,71.37268177434905
36.452416666666664,71.37268177434905
36.490433333333335,71.37268177434905
36.53751666666667,71.37268177434905
36.551833333333335,71.37268177434905
36.60008333333333,71.37268177434905
36.6482,71.37268177434905
36.65541666666667,71.37268177434905
36.6834,71.37268177434905
36.788016666666664,71.37268177434905
36.80605,71.37268177434905
36.83595,71.37268177434905
36.848083333333335,71.37268177434905
36.93751666666667,71.37268177434905
36.963966666666664,71.37268177434905
36.96788333333333,71.37268177434905
37.007266666666666,71.37268177434905
37.03288333333333,71.37268177434905
37.06218333333333,71.37268177434905
37.08545,71.37268177434905
37.092283333333334,71.37268177434905
37.1101,71.37268177434905
37.14261666666667,71.37268177434905
37.1463,71.37268177434905
37.15975,71.37268177434905
37.19473333333333,71.37268177434905
37.20961666666667,71.37268177434905
37.22623333333333,71.37268177434905
37.233583333333335,71.37268177434905
37.28443333333333,71.37268177434905
37.29295,71.37268177434905
37.293933333333335,71.37268177434905
37.408433333333335,71.37268177434905
37.429566666666666,71.37268177434905
37.442433333333334,71.37268177434905
37.48195,71.37268177434905
37.541016666666664,71.37268177434905
37.56688333333334,71.37268177434905
37.57285,71.37268177434905
37.5915,71.37268177434905
37.602133333333335,71.37268177434905
37.60595,71.37268177434905
37.65351666666667,71.37268177434905
37.69555,71.37268177434905
37.701683333333335,71.37268177434905
37.7161,71.37268177434905
37.74321666666667,71.37268177434905
37.75485,71.37268177434905
37.75658333333333,71.37268177434905
37.78125,71.37268177434905
37.80003333333333,71.37268177434905
37.84498333333333,71.37268177434905
37.85008333333333,71.37268177434905
37.8594,71.37268177434905
37.89625,71.37268177434905
37.90368333333333,71.37268177434905
37.94715,71.37268177434905
37.964016666666666,71.37268177434905
38.00256666666667,71.37268177434905
38.0027,71.37268177434905
38.05251666666667,71.37268177434905
38.09348333333333,71.37268177434905
38.118633333333335,71.37268177434905
38.14565,71.37268177434905
38.202083333333334,71.37268177434905
38.240433333333335,71.37268177434905
38.2692,71.37268177434905
38.30703333333334,71.37268177434905
38.31848333333333,71.37268177434905
38.367666666666665,71.37268177434905
38.38721666666667,71.37268177434905
38.414033333333336,71.37268177434905
38.56601666666667,71.37268177434905
38.602983333333334,71.37268177434905
38.829483333333336,71.37268177434905
38.849266666666665,71.37268177434905
38.85196666666667,71.37268177434905
38.89191666666667,71.37268177434905
38.92531666666667,71.37268177434905
38.9739,71.37268177434905
38.98518333333333,71.37268177434905
39.097033333333336,71.37268177434905
39.100766666666665,71.37268177434905
39.14221666666667,71.37268177434905
39.150133333333336,71.37268177434905
39.317566666666664,71.37268177434905
39.37963333333333,71.37268177434905
39.4373,71.37268177434905
39.6258,71.37268177434905
39.89055,71.37268177434905
39.97618333333333,71.37268177434905
39.976816666666664,71.37268177434905
40.0033,71.37268177434905
40.043216666666666,71.37268177434905
40.30343333333333,71.37268177434905
40.5112,71.37268177434905
40.54965,71.37268177434905
40.691066666666664,71.37268177434905
40.99818333333333,71.37268177434905
41.00326666666667,71.37268177434905
41.382616666666664,71.37268177434905
41.47383333333333,71.37268177434905
41.52608333333333,71.37268177434905
41.539233333333335,71.37268177434905
41.5712,71.37268177434905
41.68438333333334,71.37268177434905
41.69,71.37268177434905
41.84891666666667,71.37268177434905
41.858066666666666,71.37268177434905
41.8674,71.37268177434905
41.982033333333334,71.37268177434905
42.00205,71.37268177434905
42.011966666666666,71.37268177434905
42.04,71.37268177434905
42.0769,71.37268177434905
42.07888333333333,71.37268177434905
42.083733333333335,71.37268177434905
42.14511666666667,71.37268177434905
42.15645,71.37268177434905
42.183733333333336,71.37268177434905
42.261583333333334,71.37268177434905
42.2868,71.37268177434905
42.3079,71.37268177434905
42.31196666666666,71.37268177434905
42.31753333333333,71.37268177434905
42.381166666666665,71.37268177434905
42.44233333333333,71.37268177434905
42.44461666666667,71.37268177434905
42.464616666666664,71.37268177434905
42.467983333333336,71.37268177434905
42.5208,71.37268177434905
42.52151666666666,71.37268177434905
42.54346666666667,71.37268177434905
42.61605,71.37268177434905
42.62258333333333,71.37268177434905
42.66945,71.37268177434905
42.671166666666664,71.37268177434905
42.69146666666666,71.37268177434905
42.699216666666665,71.37268177434905
42.71228333333333,71.37268177434905
42.75436666666667,71.37268177434905
42.776783333333334,71.37268177434905
42.81438333333333,71.37268177434905
42.885016666666665,71.37268177434905
42.915166666666664,71.37268177434905
42.969633333333334,71.37268177434905
43.107816666666665,71.37268177434905
43.11151666666667,71.37268177434905
43.127,71.37268177434905
43.130766666666666,71.37268177434905
43.235166666666665,71.37268177434905
43.2576,71.37268177434905
43.26278333333333,71.37268177434905
43.29193333333333,71.37268177434905
43.404716666666666,71.37268177434905
43.4183,71.37268177434905
43.42595,71.37268177434905
43.46228333333333,71.37268177434905
43.5905,71.37268177434905
43.59316666666667,71.37268177434905
43.702533333333335,71.37268177434905
43.705733333333335,71.37268177434905
43.717283333333334,71.37268177434905
43.72455,71.37268177434905
43.73983333333333,71.37268177434905
43.75135,71.37268177434905
43.75195,71.37268177434905
43.91915,71.37268177434905
43.980783333333335,71.37268177434905
44.0154,71.37268177434905
44.02341666666667,71.37268177434905
44.03071666666666,71.37268177434905
44.0354,71.37268177434905
44.05426666666666,71.37268177434905
44.218133333333334,71.37268177434905
44.231833333333334,71.37268177434905
44.246516666666665,71.37268177434905
44.26121666666667,71.37268177434905
44.36761666666666,71.37268177434905
44.41161666666667,71.37268177434905
44.44328333333333,71.37268177434905
44.44468333333333,71.37268177434905
44.47091666666667,71.37268177434905
44.471133333333334,71.37268177434905
44.537333333333336,71.37268177434905
44.589866666666666,71.37268177434905
44.62065,71.37268177434905
44.6402,71.37268177434905
44.730866666666664,71.37268177434905
44.7376,71.37268177434905
44.76991666666667,71.37268177434905
44.78658333333333,71.37268177434905
44.80266666666667,71.37268177434905
44.82405,71.37268177434905
44.83545,71.37268177434905
44.89686666666667,71.37268177434905
44.9004,71.37268177434905
44.91945,71.37268177434905
44.951166666666666,71.37268177434905
44.9564,71.37268177434905
45.052933333333335,71.37268177434905
45.10478333333333,71.37268177434905
45.23963333333333,71.37268177434905
45.26611666666667,71.37268177434905
45.29825,71.37268177434905
45.308683333333335,71.37268177434905
45.41345,71.37268177434905
45.4198,71.37268177434905
45.43501666666667,71.37268177434905
45.4669,71.37268177434905
45.6304,71.37268177434905
45.6551,71.37268177434905
45.783166666666666,71.37268177434905
45.81431666666667,71.37268177434905
45.837716666666665,71.37268177434905
45.869033333333334,71.37268177434905
46.01481666666667,71.37268177434905
46.03361666666667,71.37268177434905
46.0423,71.37268177434905
46.07553333333333,71.37268177434905
46.132533333333335,71.37268177434905
46.151466666666664,71.37268177434905
46.15175,71.37268177434905
46.20478333333333,71.37268177434905
46.29606666666667,71.37268177434905
46.30165,71.37268177434905
46.3278,71.37268177434905
46.33655,71.37268177434905
46.44396666666667,71.37268177434905
46.4864,71.37268177434905
46.545766666666665,71.37268177434905
46.56111666666666,71.37268177434905
46.58688333333333,71.37268177434905
46.593466666666664,71.37268177434905
46.59766666666667,71.37268177434905
46.770383333333335,71.37268177434905
46.8472,71.37268177434905
46.913666666666664,71.37268177434905
47.11285,71.37268177434905
47.142066666666665,71.37268177434905
47.21431666666667,71.37268177434905
47.2357,71.37268177434905
47.24155,71.37268177434905
47.301033333333336,71.37268177434905
47.39946666666667,71.37268177434905
47.519933333333334,71.37268177434905
47.5846,71.37268177434905
47.630316666666666,71.37268177434905
47.73643333333333,71.37268177434905
47.74086666666667,71.37268177434905
47.806583333333336,71.37268177434905
47.882666666666665,71.37268177434905
48.008716666666665,71.37268177434905
48.04976666666666,71.37268177434905
48.1092,71.37268177434905
48.117066666666666,71.37268177434905
48.1813,71.37268177434905
48.2059,71.37268177434905
48.21,71.37268177434905
48.275816666666664,71.37268177434905
48.30703333333334,71.37268177434905
48.33055,71.37268177434905
48.33291666666667,71.37268177434905
48.358333333333334,71.37268177434905
48.41031666666667,71.37268177434905
48.46496666666667,71.37268177434905
48.502833333333335,71.37268177434905
48.51566666666667,71.37268177434905
48.52596666666667,71.37268177434905
48.543816666666665,71.37268177434905
48.609566666666666,71.37268177434905
48.6447,71.37268177434905
48.647333333333336,71.37268177434905
48.6538,71.37268177434905
48.67251666666667,71.37268177434905
48.68983333333333,71.37268177434905
48.69065,71.37268177434905
48.7122,71.37268177434905
48.713233333333335,71.37268177434905
48.720283333333334,71.37268177434905
48.75416666666667,71.37268177434905
48.77733333333333,71.37268177434905
48.87055,71.37268177434905
48.88375,71.37268177434905
48.893433333333334,71.37268177434905
48.917516666666664,71.37268177434905
48.92765,71.37268177434905
48.95033333333333,71.37268177434905
48.95701666666667,71.37268177434905
48.96528333333333,71.37268177434905
48.98105,71.37268177434905
49.021766666666664,71.37268177434905
49.026316666666666,71.37268177434905
49.14833333333333,71.37268177434905
49.16108333333333,71.37268177434905
49.20291666666667,71.37268177434905
49.222233333333335,71.37268177434905
49.29096666666667,71.37268177434905
49.333733333333335,71.37268177434905
49.3387,71.37268177434905
49.37305,71.37268177434905
49.373266666666666,71.37268177434905
49.38471666666667,71.37268177434905
49.464933333333335,71.37268177434905
49.483783333333335,71.37268177434905
49.5152,71.37268177434905
49.54043333333333,71.37268177434905
49.545883333333336,71.37268177434905
49.57125,71.37268177434905
49.6329,71.37268177434905
49.650533333333335,71.37268177434905
49.68165,71.37268177434905
49.69691666666667,71.37268177434905
49.74175,71.37268177434905
49.7783,71.37268177434905
49.79775,71.37268177434905
49.81106666666667,71.37268177434905
49.84368333333333,71.37268177434905
49.896433333333334,71.37268177434905
49.93595,71.37268177434905
49.937083333333334,71.37268177434905
49.96313333333333,71.37268177434905
49.978233333333336,71.37268177434905
49.995583333333336,71.37268177434905
50.019416666666665,71.37268177434905
50.048066666666664,71.37268177434905
50.08506666666667,71.37268177434905
50.09166666666667,71.37268177434905
50.11855,71.37268177434905
50.14635,71.37268177434905
50.177,71.37268177434905
50.20025,71.37268177434905
50.29773333333333,71.37268177434905
50.311566666666664,71.37268177434905
50.3151,71.37268177434905
50.338166666666666,71.37268177434905
50.36418333333334,71.37268177434905
50.3793,71.37268177434905
50.4176,71.37268177434905
50.436083333333336,71.37268177434905
50.50021666666667,71.37268177434905
50.52965,71.37268177434905
50.5335,71.37268177434905
50.550383333333336,71.37268177434905
50.55798333333333,71.37268177434905
50.59673333333333,71.37268177434905
50.6108,71.37268177434905
50.64593333333333,71.37268177434905
50.67315,71.37268177434905
50.67595,71.37268177434905
50.69645,71.37268177434905
50.6966,71.37268177434905
50.78843333333333,71.37268177434905
50.83043333333333,71.37268177434905
50.91475,71.37268177434905
50.931333333333335,71.37268177434905
50.9437,71.37268177434905
51.0045,71.37268177434905
51.02311666666667,71.37268177434905
51.032066666666665,71.37268177434905
51.062333333333335,71.37268177434905
51.07298333333333,71.37268177434905
51.09838333333333,71.37268177434905
51.10295,71.37268177434905
51.15391666666667,71.37268177434905
51.176766666666666,71.37268177434905
51.18145,71.37268177434905
51.19385,71.37268177434905
51.230383333333336,71.37268177434905
51.25275,71.37268177434905
51.2702,71.37268177434905
51.2728,71.37268177434905
51.33091666666667,71.37268177434905
51.4802,71.37268177434905
51.50326666666667,71.37268177434905
51.51765,71.37268177434905
51.557966666666665,71.37268177434905
51.63981666666667,71.37268177434905
51.646283333333336,71.37268177434905
51.92078333333333,71.37268177434905
51.95336666666667,71.37268177434905
51.976733333333335,71.37268177434905
52.1268,71.37268177434905
52.276316666666666,71.37268177434905
52.31365,71.37268177434905
52.32566666666666,71.37268177434905
52.40143333333334,71.37268177434905
52.42355,71.37268177434905
52.471333333333334,71.37268177434905
52.574866666666665,71.37268177434905
52.60738333333333,71.37268177434905
52.61771666666667,71.37268177434905
52.61815,71.37268177434905
52.662166666666664,71.37268177434905
52.69875,71.37268177434905
52.76105,71.37268177434905
52.78071666666666,71.37268177434905
52.78286666666666,71.37268177434905
52.89808333333333,71.37268177434905
52.9433,71.37268177434905
52.96995,71.37268177434905
53.05761666666667,71.37268177434905
53.1926,71.37268177434905
53.19915,71.37268177434905
53.266866666666665,71.37268177434905
53.28608333333333,71.37268177434905
53.333333333333336,71.37268177434905
53.348683333333334,71.37268177434905
53.460116666666664,71.37268177434905
53.4713,71.37268177434905
53.49868333333333,71.37268177434905
53.533633333333334,71.37268177434905
53.56685,71.37268177434905
53.56955,71.37268177434905
53.641666666666666,71.37268177434905
53.69615,71.37268177434905
53.7006,71.37268177434905
53.7101,71.37268177434905
53.739466666666665,71.37268177434905
53.7747,71.37268177434905
53.77505,71.37268177434905
53.81388333333334,71.37268177434905
53.84446666666667,71.37268177434905
53.84771666666666,71.37268177434905
53.93833333333333,71.37268177434905
53.95535,71.37268177434905
53.9698,71.37268177434905
53.97298333333333,71.37268177434905
54.004666666666665,71.37268177434905
54.07236666666667,71.37268177434905
54.124,71.37268177434905
54.138083333333334,71.37268177434905
54.15615,71.37268177434905
54.18018333333333,71.37268177434905
54.222,71.37268177434905
54.23578333333333,71.37268177434905
54.25156666666667,71.37268177434905
54.256116666666664,71.37268177434905
54.28528333333333,71.37268177434905
54.29646666666667,71.37268177434905
54.30276666666666,71.37268177434905
54.37116666666667,71.37268177434905
54.3858,71.37268177434905
54.401066666666665,71.37268177434905
54.46235,71.37268177434905
54.521166666666666,71.37268177434905
54.53525,71.37268177434905
54.55405,71.37268177434905
54.57145,71.37268177434905
54.58598333333333,71.37268177434905
54.60638333333333,71.37268177434905
54.6718,71.37268177434905
54.67235,71.37268177434905
54.678333333333335,71.37268177434905
54.708783333333336,71.37268177434905
54.72055,71.37268177434905
54.79516666666667,71.37268177434905
54.81271666666667,71.37268177434905
54.83271666666667,71.37268177434905
54.84225,71.37268177434905
54.84348333333333,71.37268177434905
54.8553,71.37268177434905
54.90383333333333,71.37268177434905
54.94025,71.37268177434905
54.9689,71.37268177434905
54.97293333333333,71.37268177434905
54.98395,71.37268177434905
54.996766666666666,71.37268177434905
55.015766666666664,71.37268177434905
55.0209,71.37268177434905
55.03338333333333,71.37268177434905
55.05205,71.37268177434905
55.08936666666666,71.37268177434905
55.1261,71.37268177434905
55.13525,71.37268177434905
55.14123333333333,71.37268177434905
55.1911,71.37268177434905
55.20673333333333,71.37268177434905
55.2342,71.37268177434905
55.27191666666667,71.37268177434905
55.286366666666666,71.37268177434905
55.32451666666667,71.37268177434905
55.433416666666666,71.37268177434905
55.437783333333336,71.37268177434905
55.4414,71.37268177434905
55.45235,71.37268177434905
55.51508333333334,71.37268177434905
55.578833333333336,71.37268177434905
55.579966666666664,71.37268177434905
55.63178333333333,71.37268177434905
55.69748333333333,71.37268177434905
55.72626666666667,71.37268177434905
55.7384,71.37268177434905
55.74021666666667,71.37268177434905
55.77386666666666,71.37268177434905
55.794016666666664,71.37268177434905
55.82095,71.37268177434905
55.87551666666667,71.37268177434905
55.89053333333333,71.37268177434905
55.99915,71.37268177434905
56.02421666666667,71.37268177434905
56.0491,71.37268177434905
56.17321666666667,71.37268177434905
56.251083333333334,71.37268177434905
56.26315,71.37268177434905
56.38941666666667,71.37268177434905
56.47383333333333,71.37268177434905
56.48951666666667,71.37268177434905
56.58968333333333,71.37268177434905
56.61461666666667,71.37268177434905
56.65905,71.37268177434905
56.668216666666666,71.37268177434905
56.701366666666665,71.37268177434905
56.70661666666667,71.37268177434905
56.823116666666664,71.37268177434905
56.823683333333335,71.37268177434905
56.85225,71.37268177434905
56.92916666666667,71.37268177434905
56.93235,71.37268177434905
56.95883333333333,71.37268177434905
56.961283333333334,71.37268177434905
56.97808333333333,71.37268177434905
56.98543333333333,71.37268177434905
57.00071666666667,71.37268177434905
57.023833333333336,71.37268177434905

==> Figures/data_for_plots/rw-n100-time-average.csv <==
time,value
0,72.21552591894445
0.0653,72.21552591894445
0.10341666666666667,72.21552591894445
0.10723333333333333,72.21552591894445
0.10978333333333333,72.21552591894445
0.12926666666666667,72.21552591894445
0.13945,72.21552591894445
0.14293333333333333,72.21552591894445
0.25353333333333333,72.21552591894445
0.26975,72.21552591894445
0.2829,72.21552591894445
0.28801666666666664,72.21552591894445
0.30245,72.21552591894445
0.42428333333333335,72.21552591894445
0.43256666666666665,72.21552591894445
0.4346833333333333,72.21552591894445
0.44956666666666667,72.21552591894445
0.4517,72.21552591894445
0.45198333333333335,72.21552591894445
0.45498333333333335,72.21552591894445
0.45916666666666667,72.21552591894445
0.4657833333333333,72.21552591894445
0.4790333333333333,72.21552591894445
0.5300666666666667,72.21552591894445
0.5865,72.21552591894445
0.59575,72.21552591894445
0.60235,72.21552591894445
0.60305,72.21552591894445
0.6287,72.21552591894445
0.6327666666666667,72.21552591894445
0.6370666666666667,72.21552591894445
0.67655,72.21552591894445
0.6852833333333334,72.21552591894445
0.6864,72.21552591894445
0.7217333333333333,72.21552591894445
0.73355,72.21552591894445
0.7340166666666667,72.21552591894445
0.7663333333333333,72.21552591894445
0.8497333333333333,72.21552591894445
0.8572,72.21552591894445
0.8651,72.21552591894445
0.8656666666666667,72.21552591894445
0.9334,72.21552591894445
1.0088166666666667,72.21552591894445
1.0317333333333334,72.21552591894445
1.0333,72.21552591894445
1.0649,72.21552591894445
1.1320833333333333,72.21552591894445
1.1325166666666666,72.21552591894445
1.14175,72.21552591894445
1.1448666666666667,72.21552591894445
1.14675,72.21552591894445
1.1626666666666667,72.21552591894445
1.1685833333333333,72.21552591894445
1.1889,72.21552591894445
1.2664166666666667,72.21552591894445
1.2719,72.21552591894445
1.30245,72.21552591894445
1.3033666666666666,72.21552591894445
1.3039666666666667,72.21552591894445
1.3099666666666667,72.21552591894445
1.3118666666666667,72.21552591894445
1.3190666666666666,72.21552591894445
1.3193833333333334,72.21552591894445
1.3832,72.21552591894445
1.4406,72.21552591894445
1.44805,72.21552591894445
1.4557166666666668,72.21552591894445
1.4570666666666667,72.21552591894445
1.4637666666666667,72.21552591894445
1.5895333333333332,72.21552591894445
1.5914333333333333,72.21552591894445
1.59675,72.21552591894445
1.6053,72.21552591894445
1.6288333333333334,72.21552591894445
1.6507166666666666,72.21552591894445
1.7345166666666667,72.21552591894445
1.7356333333333334,72.21552591894445
1.7418333333333333,72.21552591894445
1.7435833333333333,72.21552591894445
1.7438666666666667,72.21552591894445
1.7478,72.21552591894445
1.87945,72.21552591894445
1.8813333333333333,72.21552591894445
1.8872166666666668,72.21552591894445
1.89275,72.21552591894445
1.8943333333333334,72.21552591894445
2.0260166666666666,72.21552591894445
2.03105,72.21552591894445
2.0367333333333333,72.21552591894445
2.03725,72.21552591894445
2.037733333333333,72.21552591894445
2.096233333333333,72.21552591894445
2.1806,72.21552591894445
2.18235,72.21552591894445
2.2589333333333332,72.21552591894445
2.96915,72.21552591894445
3.1803333333333335,72.21552591894445
3.23785,72.21552591894445
3.240083333333333,72.21552591894445
3.3975166666666667,72.21552591894445
5.8904,72.21552591894445
6.307033333333333,72.21552591894445
6.408666666666667,72.21552591894445
6.50905,72.21552591894445
6.51795,72.21552591894445
6.525716666666667,72.21552591894445
6.615216666666667,72.21552591894445
6.67845,72.21552591894445
6.682966666666666,72.21552591894445
6.827166666666667,72.21552591894445
6.833833333333334,72.21552591894445
7.016466666666667,72.21552591894445
7.0167166666666665,72.21552591894445
7.026233333333334,72.21552591894445
7.028566666666666,72.21552591894445
7.124,72.21552591894445
7.127116666666667,72.21552591894445
7.1282,72.21552591894445
7.133083333333333,72.21552591894445
7.158766666666667,72.21552591894445
7.161233333333334,72.21552591894445
7.2764,72.21552591894445
7.3808,72.21552591894445
7.4370666666666665,72.21552591894445
7.60445,72.21552591894445
7.607833333333334,72.21552591894445
7.60865,72.21552591894445
7.784066666666667,72.21552591894445
7.894583333333333,72.21552591894445
7.9037,72.21552591894445
7.91275,72.21552591894445
7.918116666666666,72.21552591894445
7.9192833333333335,72.21552591894445
7.92965,72.21552591894445
7.970233333333334,72.21552591894445
8.060916666666667,72.21552591894445
8.0845,72.21552591894445
8.14535,72.21552591894445
8.180233333333334,72.21552591894445
8.227866666666667,72.21552591894445
8.238683333333332,72.21552591894445
9.613,72.21552591894445
11.389033333333334,72.21552591894445
11.41025,72.21552591894445
11.50455,72.21552591894445
11.51165,72.21552591894445
11.518333333333333,72.21552591894445
11.57635,72.21552591894445
11.708516666666666,72.21552591894445
11.727,72.21552591894445
11.7395,72.21552591894445
11.767133333333334,72.21552591894445
11.8551,72.21552591894445
11.970666666666666,72.21552591894445
11.99055,72.21552591894445
11.9965,72.21552591894445
12.004333333333333,72.21552591894445
12.042216666666667,72.21552591894445
12.0593,72.21552591894445
12.068033333333334,72.21552591894445
12.073466666666667,72.21552591894445
12.076516666666667,72.21552591894445
12.077166666666667,72.21552591894445
12.078733333333334,72.21552591894445
12.15415,72.21552591894445
12.1632,72.21552591894445
12.184066666666666,72.21552591894445
12.2089,72.21552591894445
12.2261,72.21552591894445
12.228483333333333,72.21552591894445
12.25205,72.21552591894445
12.29125,72.21552591894445
12.305166666666667,72.21552591894445
12.31415,72.21552591894445
12.359233333333334,72.21552591894445
12.367533333333334,72.21552591894445
12.376833333333334,72.21552591894445
12.399916666666666,72.21552591894445
12.461083333333333,72.21552591894445
12.462383333333333,72.21552591894445
12.477316666666667,72.21552591894445
12.5073,72.21552591894445
12.548116666666667,72.21552591894445
12.604783333333334,72.21552591894445
12.6106,72.21552591894445
12.6253,72.21552591894445
12.67655,72.21552591894445
12.75035,72.21552591894445
12.752816666666666,72.21552591894445
12.77355,72.21552591894445
12.79925,72.21552591894445
12.814633333333333,72.21552591894445
12.823166666666667,72.21552591894445
12.844866666666666,72.21552591894445
12.898816666666667,72.21552591894445
12.904333333333334,72.21552591894445
12.9218,72.21552591894445
12.983633333333334,72.21552591894445
12.9928,72.21552591894445
13.052583333333333,72.21552591894445
13.06585,72.21552591894445
13.0959,72.21552591894445
13.110933333333334,72.21552591894445
13.140816666666666,72.21552591894445
13.194916666666666,72.21552591894445
13.200766666666667,72.21552591894445
13.208516666666666,72.21552591894445
13.2182,72.21552591894445
13.267016666666667,72.21552591894445
13.360516666666667,72.21552591894445
13.3666,72.21552591894445
13.390566666666667,72.21552591894445
13.406083333333333,72.21552591894445
13.415083333333333,72.21552591894445
13.426683333333333,72.21552591894445
13.435466666666667,72.21552591894445
13.457083333333333,72.21552591894445
13.48965,72.21552591894445
13.498083333333334,72.21552591894445
13.509233333333333,72.21552591894445
13.514916666666666,72.21552591894445
13.56345,72.21552591894445
13.5751,72.21552591894445
13.638016666666667,72.21552591894445
13.645916666666666,72.21552591894445
13.6523,72.21552591894445
13.657,72.21552591894445
13.6625,72.21552591894445
13.687833333333334,72.21552591894445
13.703116666666666,72.21552591894445
13.732683333333334,72.21552591894445
13.869383333333333,72.21552591894445
13.881283333333334,72.21552591894445
13.935016666666666,72.21552591894445
13.952033333333333,72.21552591894445
13.95405,72.21552591894445
13.993916666666667,72.21552591894445
14.0088,72.21552591894445
14.016833333333333,72.21552591894445
14.029133333333334,72.21552591894445
14.099733333333333,72.21552591894445
14.102483333333334,72.21552591894445
14.106666666666667,72.21552591894445
14.165666666666667,72.21552591894445
14.17715,72.21552591894445
14.248066666666666,72.21552591894445
14.40825,72.21552591894445
16.81885,72.21552591894445
16.825783333333334,72.21552591894445
16.82785,72.21552591894445
16.832883333333335,72.21552591894445
17.001266666666666,72.21552591894445
17.003316666666667,72.21552591894445
17.10875,72.21552591894445
17.129783333333332,72.21552591894445
17.154,72.21552591894445
17.274066666666666,72.21552591894445
17.27885,72.21552591894445
17.30485,72.21552591894445
17.32565,72.21552591894445
17.332916666666666,72.21552591894445
17.420916666666667,72.21552591894445
17.423033333333333,72.21552591894445
17.454,72.21552591894445
17.45875,72.21552591894445
17.669483333333332,72.21552591894445
17.721166666666665,72.21552591894445
17.7266,72.21552591894445
17.75186666666667,72.21552591894445
17.753816666666665,72.21552591894445
17.857116666666666,72.21552591894445
17.879766666666665,72.21552591894445
18.025283333333334,72.21552591894445
18.0293,72.21552591894445
18.04055,72.21552591894445
18.052616666666665,72.21552591894445
18.060466666666667,72.21552591894445
18.141816666666667,72.21552591894445
18.173966666666665,72.21552591894445
18.219133333333332,72.21552591894445
18.224033333333335,72.21552591894445
18.281416666666665,72.21552591894445
18.285016666666667,72.21552591894445
18.32025,72.21552591894445
18.366,72.21552591894445
18.394633333333335,72.21552591894445
18.466383333333333,72.21552591894445
18.468033333333334,72.21552591894445
18.513483333333333,72.21552591894445
18.519133333333333,72.21552591894445
18.5757,72.21552591894445
18.577733333333335,72.21552591894445
18.610416666666666,72.21552591894445
18.675366666666665,72.21552591894445
18.67716666666667,72.21552591894445
18.70845,72.21552591894445
18.732983333333333,72.21552591894445
18.752916666666668,72.21552591894445
18.764733333333332,72.21552591894445
18.816,72.21552591894445
18.822666666666667,72.21552591894445
18.82565,72.21552591894445
18.834383333333335,72.21552591894445
18.85535,72.21552591894445
18.857133333333334,72.21552591894445
18.866733333333332,72.21552591894445
18.904533333333333,72.21552591894445
18.911233333333332,72.21552591894445
18.963466666666665,72.21552591894445
19.005233333333333,72.21552591894445
19.0106,72.21552591894445
19.0137,72.21552591894445
19.043066666666668,72.21552591894445
19.05875,72.21552591894445
19.064966666666667,72.21552591894445
19.07395,72.21552591894445
19.100466666666666,72.21552591894445
19.111066666666666,72.21552591894445
19.113683333333334,72.21552591894445
19.11555,72.21552591894445
19.145966666666666,72.21552591894445
19.15415,72.21552591894445
19.186366666666668,72.21552591894445
19.236133333333335,72.21552591894445
19.2582,72.21552591894445
19.260783333333332,72.21552591894445
19.29755,72.21552591894445
19.29843333333333,72.21552591894445
19.34955,72.21552591894445
19.408366666666666,72.21552591894445
19.445983333333334,72.21552591894445
19.486666666666668,72.21552591894445
19.496666666666666,72.21552591894445
19.528166666666667,72.21552591894445
19.660616666666666,72.21552591894445
19.67595,72.21552591894445
19.695683333333335,72.21552591894445
19.73656666666667,72.21552591894445
19.7492,72.21552591894445
19.761783333333334,72.21552591894445
19.823166666666665,72.21552591894445
19.842916666666667,72.21552591894445
19.9226,72.21552591894445
20.011016666666666,72.21552591894445
20.76145,72.21552591894445
22.8407,72.21552591894445
22.849566666666668,72.21552591894445
22.850166666666667,72.21552591894445
22.989066666666666,72.21552591894445
22.99513333333333,72.21552591894445
22.997166666666665,72.21552591894445
23.137166666666666,72.21552591894445
23.147233333333332,72.21552591894445
23.566883333333333,72.21552591894445
23.728833333333334,72.21552591894445
23.861,72.21552591894445
23.8709,72.21552591894445
23.871616666666668,72.21552591894445
23.878916666666665,72.21552591894445
23.880783333333333,72.21552591894445
24.015383333333332,72.21552591894445
24.022233333333332,72.21552591894445
24.02745,72.21552591894445
24.028416666666665,72.21552591894445
24.1545,72.21552591894445
24.170616666666668,72.21552591894445
24.182533333333332,72.21552591894445
24.183016666666667,72.21552591894445
24.31148333333333,72.21552591894445
24.31665,72.21552591894445
24.320183333333333,72.21552591894445
24.321733333333334,72.21552591894445
24.325366666666667,72.21552591894445
24.33195,72.21552591894445
24.3333,72.21552591894445
24.52445,72.21552591894445
24.526833333333332,72.21552591894445
24.612883333333333,72.21552591894445
24.617,72.21552591894445
24.617916666666666,72.21552591894445
24.621566666666666,72.21552591894445
24.623116666666668,72.21552591894445
24.626683333333332,72.21552591894445
28.88705,72.21552591894445
29.385166666666667,72.21552591894445
29.4034,72.21552591894445
29.496616666666668,72.21552591894445
29.497816666666665,72.21552591894445
29.497833333333332,72.21552591894445
29.498233333333335,72.21552591894445
29.499133333333333,72.21552591894445
29.511866666666666,72.21552591894445
29.62255,72.21552591894445
29.8439,72.21552591894445
29.84635,72.21552591894445
29.908783333333332,72.21552591894445
29.9698,72.21552591894445
29.9771,72.21552591894445
29.9772,72.21552591894445
30.058916666666665,72.21552591894445
30.061816666666665,72.21552591894445
30.074633333333335,72.21552591894445
30.077416666666668,72.21552591894445
30.090283333333332,72.21552591894445
30.11805,72.21552591894445
30.180783333333334,72.21552591894445
30.20425,72.21552591894445
30.230616666666666,72.21552591894445
30.244083333333332,72.21552591894445
30.293116666666666,72.21552591894445
30.3138,72.21552591894445
30.367066666666666,72.21552591894445
30.41965,72.21552591894445
30.42035,72.21552591894445
30.4273,72.21552591894445
30.43315,72.21552591894445
30.45778333333333,72.21552591894445
30.461,72.21552591894445
30.5512,72.21552591894445
30.60695,72.21552591894445
30.6135,72.21552591894445
30.639383333333335,72.21552591894445
30.667116666666665,72.21552591894445
30.669716666666666,72.21552591894445
30.699133333333332,72.21552591894445
30.705683333333333,72.21552591894445
30.721516666666666,72.21552591894445
30.736483333333332,72.21552591894445
30.7472,72.21552591894445
30.747716666666665,72.21552591894445
30.751616666666667,72.21552591894445
30.84765,72.21552591894445
30.865016666666666,72.21552591894445
30.86545,72.21552591894445
30.86645,72.21552591894445
30.881966666666667,72.21552591894445
30.88645,72.21552591894445
30.9461,72.21552591894445
30.964366666666667,72.21552591894445
30.96565,72.21552591894445
30.972483333333333,72.21552591894445
31.01375,72.21552591894445
31.07385,72.21552591894445
31.084366666666668,72.21552591894445
31.114833333333333,72.21552591894445
31.1413,72.21552591894445
31.171266666666668,72.21552591894445
31.189016666666667,72.21552591894445
31.196916666666667,72.21552591894445
31.237433333333332,72.21552591894445
31.3194,72.21552591894445
31.325833333333332,72.21552591894445
31.37455,72.21552591894445
31.385733333333334,72.21552591894445
31.398316666666666,72.21552591894445
31.405083333333334,72.21552591894445
31.408283333333333,72.21552591894445
31.416983333333334,72.21552591894445
31.4595,72.21552591894445
31.510633333333335,72.21552591894445
31.539783333333332,72.21552591894445
31.572983333333333,72.21552591894445
31.575633333333332,72.21552591894445
31.5758,72.21552591894445
31.588416666666667,72.21552591894445
31.65775,72.21552591894445
31.68798333333333,72.21552591894445
31.711233333333332,72.21552591894445
31.88255,72.21552591894445
31.964683333333333,72.21552591894445
32.09693333333333,72.21552591894445
32.1878,72.21552591894445
32.20495,72.21552591894445
32.243066666666664,72.21552591894445
32.27245,72.21552591894445
32.6731,72.21552591894445
32.8382,72.21552591894445
33.03641666666667,72.21552591894445
33.09491666666667,72.21552591894445
33.30465,72.21552591894445
33.64523333333333,72.21552591894445
33.6674,72.21552591894445
33.67785,72.21552591894445
33.84936666666667,72.21552591894445
34.103033333333336,72.21552591894445
34.12298333333333,72.21552591894445
34.123783333333336,72.21552591894445
34.349516666666666,72.21552591894445
34.423833333333334,72.21552591894445
34.53321666666667,72.21552591894445
34.60425,72.21552591894445
34.628366666666665,72.21552591894445
34.652433333333335,72.21552591894445
34.675133333333335,72.21552591894445
34.68825,72.21552591894445
34.722433333333335,72.21552591894445
34.7901,72.21552591894445
34.828583333333334,72.21552591894445
34.85811666666667,72.21552591894445
34.89575,72.21552591894445
34.9353,72.21552591894445
34.93671666666667,72.21552591894445
34.9696,72.21552591894445
35.00898333333333,72.21552591894445
35.02401666666667,72.21552591894445
35.03581666666667,72.21552591894445
35.093916666666665,72.21552591894445
35.12068333333333,72.21552591894445
35.140233333333335,72.21552591894445
35.1737,72.21552591894445
35.19448333333333,72.21552591894445
35.1972,72.21552591894445
35.261583333333334,72.21552591894445
35.28521666666666,72.21552591894445
35.323366666666665,72.21552591894445
35.34086666666666,72.21552591894445
35.44983333333333,72.21552591894445
35.45348333333333,72.21552591894445
35.458466666666666,72.21552591894445
35.466483333333336,72.21552591894445
35.46986666666667,72.21552591894445
35.5441,72.21552591894445
35.58461666666667,72.21552591894445
35.60325,72.21552591894445
35.6077,72.21552591894445
35.62425,72.21552591894445
35.73911666666667,72.21552591894445
35.765816666666666,72.21552591894445
35.77611666666667,72.21552591894445
35.88675,72.21552591894445
35.8946,72.21552591894445
35.90456666666667,72.21552591894445
35.92081666666667,72.21552591894445
35.921166666666664,72.21552591894445
35.960316666666664,72.21552591894445
35.983666666666664,72.21552591894445
36.001266666666666,72.21552591894445
36.02206666666667,72.21552591894445
36.032516666666666,72.21552591894445
36.06811666666667,72.21552591894445
36.105666666666664,72.21552591894445
36.18695,72.21552591894445
36.218383333333335,72.21552591894445
36.2196,72.21552591894445
36.238166666666665,72.21552591894445
36.269783333333336,72.21552591894445
36.280966666666664,72.21552591894445
36.2863,72.21552591894445
36.3116,72.21552591894445
36.33688333333333,72.21552591894445
36.35798333333334,72.21552591894445
36.36846666666667,72.21552591894445
36.408183333333334,72.21552591894445
36.41983333333334,72.21552591894445
36.42511666666667,72.21552591894445
36.48721666666667,72.21552591894445
36.524683333333336,72.21552591894445
36.55838333333333,72.21552591894445
36.57015,72.21552591894445
36.58638333333333,72.21552591894445
36.60965,72.21552591894445
36.6194,72.21552591894445
36.63718333333333,72.21552591894445
36.66406666666666,72.21552591894445
36.70888333333333,72.21552591894445
36.72555,72.21552591894445
36.73,72.21552591894445
36.73661666666667,72.21552591894445
36.759816666666666,72.21552591894445
36.7873,72.21552591894445
36.81411666666666,72.21552591894445
36.87511666666666,72.21552591894445
36.93761666666666,72.21552591894445
36.96446666666667,72.21552591894445
37.008716666666665,72.21552591894445
37.009483333333336,72.21552591894445
37.025416666666665,72.21552591894445
37.02595,72.21552591894445
37.03195,72.21552591894445
37.08785,72.21552591894445
37.11483333333333,72.21552591894445
37.181983333333335,72.21552591894445
37.3205,72.21552591894445
37.57726666666667,72.21552591894445
37.757666666666665,72.21552591894445
37.77641666666667,72.21552591894445
38.01625,72.21552591894445
38.020716666666665,72.21552591894445
38.02255,72.21552591894445
38.10066666666667,72.21552591894445
38.10228333333333,72.21552591894445
38.144533333333335,72.21552591894445
38.351016666666666,72.21552591894445
38.87651666666667,72.21552591894445
39.29005,72.21552591894445
39.41373333333333,72.21552591894445
39.416516666666666,72.21552591894445
39.506566666666664,72.21552591894445
39.60725,72.21552591894445
39.63706666666667,72.21552591894445
39.710033333333335,72.21552591894445
40.00561666666667,72.21552591894445
40.00675,72.21552591894445
40.02803333333333,72.21552591894445
40.090133333333334,72.21552591894445
40.1599,72.21552591894445
40.176316666666665,72.21552591894445
40.18075,72.21552591894445
40.20243333333333,72.21552591894445
40.26395,72.21552591894445
40.27021666666667,72.21552591894445
40.315416666666664,72.21552591894445
40.4681,72.21552591894445
40.488533333333336,72.21552591894445
40.52283333333333,72.21552591894445
40.53928333333333,72.21552591894445
40.6457,72.21552591894445
40.67751666666667,72.21552591894445
40.68678333333333,72.21552591894445
40.6971,72.21552591894445
40.72611666666667,72.21552591894445
40.73566666666667,72.21552591894445
40.73863333333333,72.21552591894445
40.745066666666666,72.21552591894445
40.75581666666667,72.21552591894445
40.76925,72.21552591894445
40.82436666666667,72.21552591894445
40.83546666666667,72.21552591894445
40.84438333333333,72.21552591894445
40.88668333333333,72.21552591894445
40.910916666666665,72.21552591894445
40.9246,72.21552591894445
40.95688333333333,72.21552591894445
40.97235,72.21552591894445
40.98023333333333,72.21552591894445
40.98935,72.21552591894445
41.00475,72.21552591894445
41.00641666666667,72.21552591894445
41.03455,72.21552591894445
41.03693333333333,72.21552591894445
41.04188333333333,72.21552591894445
41.056983333333335,72.21552591894445
41.122483333333335,72.21552591894445
41.14983333333333,72.21552591894445
41.1521,72.21552591894445
41.155,72.21552591894445
41.15651666666667,72.21552591894445
41.186766666666664,72.21552591894445
41.20265,72.21552591894445
41.231433333333335,72.21552591894445
41.265616666666666,72.21552591894445
41.2953,72.21552591894445
41.3308,72.21552591894445
41.345016666666666,72.21552591894445
41.3516,72.21552591894445
41.352983333333334,72.21552591894445
41.41471666666666,72.21552591894445
41.4484,72.21552591894445
41.488933333333335,72.21552591894445
41.51808333333334,72.21552591894445
41.51813333333333,72.21552591894445
41.521483333333336,72.21552591894445
41.52883333333333,72.21552591894445
41.543416666666666,72.21552591894445
41.59921666666666,72.21552591894445
41.610866666666666,72.21552591894445
41.64373333333333,72.21552591894445
41.65045,72.21552591894445
41.659216666666666,72.21552591894445
41.721383333333335,72.21552591894445
41.73448333333333,72.21552591894445
41.748733333333334,72.21552591894445
41.75536666666667,72.21552591894445
41.762483333333336,72.21552591894445
41.77135,72.21552591894445
41.80205,72.21552591894445
41.825783333333334,72.21552591894445
41.85896666666667,72.21552591894445
41.860566666666664,72.21552591894445
41.88166666666667,72.21552591894445
41.903016666666666,72.21552591894445
41.9095,72.21552591894445
41.92856666666667,72.21552591894445
41.941716666666665,72.21552591894445
41.94676666666667,72.21552591894445
41.976166666666664,72.21552591894445
41.99186666666667,72.21552591894445
42.02321666666667,72.21552591894445
42.028733333333335,72.21552591894445
42.04595,72.21552591894445
42.0609,72.21552591894445
42.06305,72.21552591894445
42.07735,72.21552591894445
42.0779,72.21552591894445
42.080733333333335,72.21552591894445
42.08108333333333,72.21552591894445
42.10046666666667,72.21552591894445
42.1311,72.21552591894445
42.17263333333333,72.21552591894445
42.1734,72.21552591894445
42.19028333333333,72.21552591894445
42.21763333333333,72.21552591894445
42.281533333333336,72.21552591894445
42.2833,72.21552591894445
42.28521666666666,72.21552591894445
42.288066666666666,72.21552591894445
42.2921,72.21552591894445
42.300383333333336,72.21552591894445
42.308033333333334,72.21552591894445
42.329683333333335,72.21552591894445
42.402883333333335,72.21552591894445
42.409533333333336,72.21552591894445
42.417883333333336,72.21552591894445
42.442283333333336,72.21552591894445
42.44481666666667,72.21552591894445
42.462983333333334,72.21552591894445
42.485933333333335,72.21552591894445
42.5006,72.21552591894445
42.504416666666664,72.21552591894445
42.50866666666667,72.21552591894445
42.51691666666667,72.21552591894445
42.59891666666667,72.21552591894445
42.59975,72.21552591894445
42.6054,72.21552591894445
42.639633333333336,72.21552591894445
42.65201666666667,72.21552591894445
42.75565,72.21552591894445
42.762,72.21552591894445
42.76705,72.21552591894445
42.79645,72.21552591894445
42.8086,72.21552591894445
42.808616666666666,72.21552591894445
42.826683333333335,72.21552591894445
42.8294,72.21552591894445
42.912216666666666,72.21552591894445
42.9188,72.21552591894445
42.923716666666664,72.21552591894445
42.92695,72.21552591894445
42.9652,72.21552591894445
42.996316666666665,72.21552591894445
42.99786666666667,72.21552591894445
43.12231666666667,72.21552591894445
43.12233333333333,72.21552591894445
43.241033333333334,72.21552591894445
43.2645,72.21552591894445
43.382216666666665,72.21552591894445
43.39788333333333,72.21552591894445
43.73493333333333,72.21552591894445
43.96675,72.21552591894445
44.01155,72.21552591894445
44.19565,72.21552591894445
44.227583333333335,72.21552591894445
44.50816666666667,72.21552591894445
44.55891666666667,72.21552591894445
44.60005,72.21552591894445
44.76923333333333,72.21552591894445
45.09295,72.21552591894445
45.251083333333334,72.21552591894445
45.25618333333333,72.21552591894445
45.4123,72.21552591894445
45.799083333333336,72.21552591894445
45.8402,72.21552591894445
45.9171,72.21552591894445
46.009483333333336,72.21552591894445
46.11265,72.21552591894445
46.15893333333333,72.21552591894445
46.233333333333334,72.21552591894445
46.2522,72.21552591894445
46.2588,72.21552591894445
46.29338333333333,72.21552591894445
46.36181666666667,72.21552591894445
46.383116666666666,72.21552591894445
46.51521666666667,72.21552591894445
46.557316666666665,72.21552591894445
46.71641666666667,72.21552591894445
46.74101666666667,72.21552591894445
46.748583333333336,72.21552591894445
46.8135,72.21552591894445
46.81978333333333,72.21552591894445
46.82405,72.21552591894445
46.839216666666665,72.21552591894445
46.8634,72.21552591894445
46.875366666666665,72.21552591894445
46.903933333333335,72.21552591894445
47.01285,72.21552591894445
47.021966666666664,72.21552591894445
47.0981,72.21552591894445
47.11216666666667,72.21552591894445
47.12408333333333,72.21552591894445
47.16145,72.21552591894445
47.19413333333333,72.21552591894445
47.196333333333335,72.21552591894445
47.20421666666667,72.21552591894445
47.268033333333335,72.21552591894445
47.31411666666666,72.21552591894445
47.327533333333335,72.21552591894445
47.35413333333333,72.21552591894445
47.38216666666667,72.21552591894445
47.40565,72.21552591894445
47.42585,72.21552591894445
47.4718,72.21552591894445
47.491883333333334,72.21552591894445
47.546033333333334,72.21552591894445
47.5537,72.21552591894445
47.559016666666665,72.21552591894445
47.5739,72.21552591894445
47.613733333333336,72.21552591894445
47.620416666666664,72.21552591894445
47.657016666666664,72.21552591894445
47.68086666666667,72.21552591894445
47.704683333333335,72.21552591894445
47.77445,72.21552591894445
47.77996666666667,72.21552591894445
47.80786666666667,72.21552591894445
47.811616666666666,72.21552591894445
47.8409,72.21552591894445
47.87988333333333,72.21552591894445
47.887883333333335,72.21552591894445
47.90573333333333,72.21552591894445
47.90723333333333,72.21552591894445
47.907666666666664,72.21552591894445
47.92726666666667,72.21552591894445
47.933883333333334,72.21552591894445
47.975833333333334,72.21552591894445
48.03653333333333,72.21552591894445
48.07515,72.21552591894445
48.08355,72.21552591894445
48.09025,72.21552591894445
48.13516666666667,72.21552591894445
48.14915,72.21552591894445
48.15955,72.21552591894445
48.16258333333333,72.21552591894445
48.176833333333335,72.21552591894445
48.17715,72.21552591894445
48.199466666666666,72.21552591894445
48.22095,72.21552591894445
48.238883333333334,72.21552591894445
48.27936666666667,72.21552591894445
48.30368333333333,72.21552591894445
48.32051666666667,72.21552591894445
48.34583333333333,72.21552591894445
48.35085,72.21552591894445
48.3744,72.21552591894445
48.376133333333335,72.21552591894445
48.380583333333334,72.21552591894445
48.38725,72.21552591894445
48.414883333333336,72.21552591894445
48.41571666666667,72.21552591894445
48.43395,72.21552591894445
48.44786666666667,72.21552591894445
48.475366666666666,72.21552591894445
48.518483333333336,72.21552591894445
48.538983333333334,72.21552591894445
48.5699,72.21552591894445
48.59225,72.21552591894445
48.592666666666666,72.21552591894445
48.6132,72.21552591894445
48.63315,72.21552591894445
48.67713333333333,72.21552591894445
48.7143,72.21552591894445
48.73198333333333,72.21552591894445
48.73896666666667,72.21552591894445
48.74155,72.21552591894445
48.75856666666667,72.21552591894445
48.76368333333333,72.21552591894445
48.7641,72.21552591894445
48.77348333333333,72.21552591894445
48.81223333333333,72.21552591894445
48.82955,72.21552591894445
48.832233333333335,72.21552591894445
48.84115,72.21552591894445
48.85568333333333,72.21552591894445
48.85835,72.21552591894445
48.860733333333336,72.21552591894445
48.88328333333333,72.21552591894445
48.90421666666666,72.21552591894445
48.906533333333336,72.21552591894445
48.913583333333335,72.21552591894445
48.91778333333333,72.21552591894445
48.92803333333333,72.21552591894445
48.956183333333335,72.21552591894445
49.00248333333333,72.21552591894445
49.02755,72.21552591894445
49.10066666666667,72.21552591894445
49.11548333333333,72.21552591894445
49.135333333333335,72.21552591894445
49.1468,72.21552591894445
49.15105,72.21552591894445
49.18013333333333,72.21552591894445
49.19753333333333,72.21552591894445
49.24503333333333,72.21552591894445
49.30843333333333,72.21552591894445
49.313383333333334,72.21552591894445
49.32598333333333,72.21552591894445
49.381283333333336,72.21552591894445
49.38903333333333,72.21552591894445
49.4033,72.21552591894445
49.423883333333336,72.21552591894445
49.42516666666667,72.21552591894445
49.500883333333334,72.21552591894445
49.51535,72.21552591894445
49.58128333333333,72.21552591894445
49.628483333333335,72.21552591894445
49.7774,72.21552591894445
49.7897,72.21552591894445
49.79428333333333,72.21552591894445
49.80745,72.21552591894445
50.003483333333335,72.21552591894445
50.03168333333333,72.21552591894445
50.098533333333336,72.21552591894445
50.23543333333333,72.21552591894445
50.238733333333336,72.21552591894445
50.264133333333334,72.21552591894445
50.2761,72.21552591894445
50.28873333333333,72.21552591894445
50.7278,72.21552591894445
50.77995,72.21552591894445
50.8933,72.21552591894445
50.991,72.21552591894445
51.077466666666666,72.21552591894445
51.1562,72.21552591894445
51.19883333333333,72.21552591894445
51.21525,72.21552591894445
51.35,72.21552591894445
51.38595,72.21552591894445
51.40293333333333,72.21552591894445
51.525666666666666,72.21552591894445
51.76395,72.21552591894445
51.8748,72.21552591894445
51.94923333333333,72.21552591894445
52.0613,72.21552591894445
52.06348333333333,72.21552591894445
52.069916666666664,72.21552591894445
52.07463333333333,72.21552591894445
52.08065,72.21552591894445
52.09975,72.21552591894445
52.17668333333334,72.21552591894445
52.20921666666667,72.21552591894445
52.21545,72.21552591894445
52.2473,72.21552591894445
52.32131666666667,72.21552591894445
52.3671,72.21552591894445
52.36801666666667,72.21552591894445
52.37603333333333,72.21552591894445
52.54748333333333,72.21552591894445
52.5761,72.21552591894445
52.623866666666665,72.21552591894445
52.643366666666665,72.21552591894445
52.65881666666667,72.21552591894445
52.679516666666665,72.21552591894445
52.729,72.21552591894445
52.7762,72.21552591894445
52.85223333333333,72.21552591894445
52.86666666666667,72.21552591894445
52.90326666666667,72.21552591894445
52.93398333333333,72.21552591894445
53.01873333333333,72.21552591894445
53.021366666666665,72.21552591894445
53.02146666666667,72.21552591894445
53.03713333333334,72.21552591894445
53.14205,72.21552591894445
53.16838333333333,72.21552591894445
53.168683333333334,72.21552591894445
53.170883333333336,72.21552591894445
53.17133333333334,72.21552591894445
53.18165,72.21552591894445
53.19193333333333,72.21552591894445
53.1973,72.21552591894445
53.22645,72.21552591894445
53.22906666666667,72.21552591894445
53.28605,72.21552591894445
53.315916666666666,72.21552591894445
53.31746666666667,72.21552591894445
53.32835,72.21552591894445
53.34413333333333,72.21552591894445
53.44755,72.21552591894445
53.46443333333333,72.21552591894445
53.46745,72.21552591894445
53.47023333333333,72.21552591894445
53.47453333333333,72.21552591894445
53.556383333333336,72.21552591894445
53.6077,72.21552591894445
53.61095,72.21552591894445
53.61346666666667,72.21552591894445
53.62965,72.21552591894445
53.63166666666667,72.21552591894445
53.63361666666667,72.21552591894445
53.637233333333334,72.21552591894445
53.64001666666667,72.21552591894445
53.73088333333333,72.21552591894445
53.758433333333336,72.21552591894445
53.77738333333333,72.21552591894445
53.78746666666667,72.21552591894445
53.882466666666666,72.21552591894445
53.90206666666667,72.21552591894445
53.911566666666666,72.21552591894445
53.913866666666664,72.21552591894445
53.91746666666667,72.21552591894445
53.920683333333336,72.21552591894445
53.9289,72.21552591894445
53.96151666666667,72.21552591894445
53.96576666666667,72.21552591894445
53.97558333333333,72.21552591894445
54.03176666666667,72.21552591894445
54.044783333333335,72.21552591894445
54.05685,72.21552591894445
54.06088333333334,72.21552591894445
54.063633333333335,72.21552591894445
54.06535,72.21552591894445
54.066916666666664,72.21552591894445
54.08575,72.21552591894445
54.10026666666667,72.21552591894445
54.11971666666667,72.21552591894445
54.13296666666667,72.21552591894445
54.14318333333333,72.21552591894445
54.18321666666667,72.21552591894445
54.18815,72.21552591894445
54.199333333333335,72.21552591894445
54.2084,72.21552591894445
54.21488333333333,72.21552591894445
54.23246666666667,72.21552591894445
54.350833333333334,72.21552591894445
54.35545,72.21552591894445
54.36005,72.21552591894445
54.370383333333336,72.21552591894445
54.383916666666664,72.21552591894445
54.483783333333335,72.21552591894445
54.51335,72.21552591894445
54.51838333333333,72.21552591894445
54.5219,72.21552591894445
54.5727,72.21552591894445
54.66316666666667,72.21552591894445
54.669583333333335,72.21552591894445
54.7386,72.21552591894445
54.75795,72.21552591894445
54.81458333333333,72.21552591894445
54.81965,72.21552591894445
54.971516666666666,72.21552591894445
55.017,72.21552591894445
55.0214,72.21552591894445
55.038466666666665,72.21552591894445
55.070816666666666,72.21552591894445
55.0809,72.21552591894445
55.09745,72.21552591894445
55.29441666666666,72.21552591894445
55.46463333333333,72.21552591894445
55.507866666666665,72.21552591894445
55.52693333333333,72.21552591894445
55.540033333333334,72.21552591894445
55.95515,72.21552591894445
55.996566666666666,72.21552591894445
56.00966666666667,72.21552591894445
56.03205,72.21552591894445
56.060633333333335,72.21552591894445
56.39143333333333,72.21552591894445
56.44716666666667,72.21552591894445
56.776316666666666,72.21552591894445
56.83753333333333,72.21552591894445
57.00875,72.21552591894445

==> Figures/data_for_plots/rw-n100-time-fail.csv <==
time,value
0,64.89
0.011633333333333334,62.2875
0.1305,46.277
0.1451,51.65525
0.14535,52.9672
0.18261666666666668,54.1775
0.20338333333333333,49.192
0.21536666666666668,45.460375
0.23115,42.578
0.2518,40.4184
0.27495,38.83327272727273
0.2804833333333333,37.55208333333333
0.29435,36.45361538461538
0.2951166666666667,38.62021428571429
0.3259666666666667,39.98186666666667
0.45403333333333334,41.627374999999994
0.46175,42.89394117647059
0.4644666666666667,43.996611111111115
0.47345,43.47594736842105
0.5358,43.2227
0.5382333333333333,42.09542857142856
0.5411166666666667,41.06818181818181
0.54195,40.134043478260864
0.5992166666666666,41.58391666666665
0.6664833333333333,40.96807999999999
0.6955333333333333,40.519230769230774
0.7215,40.110555555555564
0.78535,39.184892857142856
0.7853833333333333,38.30279310344828
0.8817166666666667,37.670100000000005
0.89415,37.07725806451613
0.90625,36.55118749999999
0.9591833333333334,36.16978787878788
0.96385,35.8145
0.9711333333333333,35.47322857142858
1.0383166666666668,36.95136111111111
1.0481,37.299702702702696
1.0491,37.63315789473685
1.0507166666666667,37.96556410256411
1.0528666666666666,39.26037500000001
1.0578,40.51019512195122
1.1543166666666667,40.90695238095238
1.1601166666666667,41.277906976744184
1.16265,41.63129545454545
1.17715,41.53404444444443
1.1784,42.50736956521742
1.1906,42.82031914893616
1.2146333333333332,42.73175
1.3192166666666667,43.80932653061223
1.3225166666666666,44.65168
1.3228333333333333,45.50988235294118
1.3238666666666667,46.47855769230768
1.3240833333333333,47.39943396226415
1.4537333333333333,48.44398148148148
1.45705,49.44758181818183
1.4641333333333333,50.411357142857156
1.46665,51.058210526315804
1.4867,51.83694827586205
1.5870666666666666,51.326169491525405
1.5957,50.83078333333334
1.59855,51.826590163934405
1.5995833333333334,51.33924193548386
1.61025,52.15055555555555
1.6132333333333333,52.94764062499999
1.6245666666666667,53.71967692307691
1.6321666666666668,54.48613636363637
1.6466666666666667,54.95283582089553
1.6567666666666667,54.74173529411766
1.7439666666666667,55.54600000000001
1.75265,56.34354285714286
1.7579166666666666,57.005661971830996
1.76045,57.63334722222223
1.7613833333333333,58.231219178082206
1.8860666666666666,59.06056756756756
1.8987833333333333,59.86633333333333
1.9016,60.53206578947366
1.90275,61.196636363636365
1.90765,61.82370512820513
1.9195666666666666,62.460936708860785
1.9198166666666667,63.07266250000003
1.9762166666666667,63.60865432098767
2.046466666666667,64.28609756097562
2.0641166666666666,64.95349397590363
2.064416666666667,65.61236904761905
2.1212333333333335,66.19516470588236
2.1338666666666666,66.76338372093022
2.1965,67.45979310344828
2.2091,68.15102272727272
2.2660666666666667,68.76974157303368
2.6206,69.59467777777776
2.630533333333333,70.42220879120879
2.75965,70.82674999999996
2.9977666666666667,71.37626881720428
3.2470333333333334,72.07195744680853
6.32195,71.8405578947368
6.32285,71.62752083333338
6.430116666666667,71.47235051546393
6.527816666666666,70.93913265306121
6.53465,70.41780808080811
6.53645,69.90598999999997
6.537066666666667,69.40430693069304
6.5391,68.91297058823528
6.682083333333333,68.52383495145634
6.856633333333333,68.23408653846158
6.856883333333333,67.94239047619048
7.0371,67.77437735849055
7.1409666666666665,67.65890654205609
7.1451,67.5406296296296
7.145683333333333,67.4346330275229
7.147616666666667,67.33446363636361
7.162416666666667,67.23857657657655
7.174666666666667,67.14045535714287
7.177183333333334,67.0564778761062
7.3902833333333335,67.08613157894732
7.626483333333334,67.22759130434785
7.628,67.37856034482756
7.6674,67.97372649572644
7.718266666666667,68.5074745762712
7.787283333333333,69.10180672268909
7.788333333333333,68.9362666666667
7.79395,69.48352066115704
7.8715166666666665,69.72830327868853
7.913983333333333,70.31650406504065
7.925333333333334,70.89829838709674
7.936333333333334,71.47697600000002
7.944,71.97219047619053
8.0011,72.60257480314962
8.008616666666667,73.22053125000001
8.016283333333334,73.79977519379845
8.058933333333334,74.42892307692311
8.183833333333334,75.06087786259543
8.198266666666667,75.69577272727271
8.2486,76.19749624060148
8.249333333333333,76.69462686567164
8.267166666666666,77.18771111111111
8.306683333333334,77.76658088235294
8.4348,78.45303649635036
8.4457,79.07728260869568
8.612683333333333,79.6868345323741
9.326166666666667,80.12898571428572
9.4843,80.62617730496457
11.341416666666667,80.33625352112672
11.499716666666666,80.11734265734263
11.538066666666667,79.68509722222215
11.546066666666666,79.26275862068964
11.587,79.09265068493148
11.6048,78.93173469387753
11.64985,78.72532432432429
11.79845,78.57808724832215
11.80935,78.37389999999998
11.93695,78.19634437086093
12.053083333333333,78.09232894736843
12.090883333333334,77.93805882352943
12.097466666666667,77.85225974025975
12.107683333333334,77.42939354838711
12.1865,77.3600320512821
12.235766666666667,76.99954140127393
12.2391,76.64352531645571
12.2511,76.29159748427674
12.294316666666667,76.16908125000005
12.475933333333334,75.90803726708077
12.4864,75.86156172839505
12.495933333333333,75.80143558282217
12.601383333333333,75.73623170731715
12.793533333333333,75.742696969697
12.819516666666667,75.80533132530122
12.950916666666666,75.85187425149701
12.998216666666666,75.90869047619044
13.016066666666667,75.9328106508876
13.24755,76.02624117647065
13.34095,76.14662573099412
13.395783333333334,76.28599999999999
13.44085,76.39002312138723
13.638483333333333,76.55599425287356
13.75395,76.70747428571426
13.830316666666667,76.93052840909093
13.8913,77.2282485875706
13.987733333333333,77.44482022471912
14.1266,77.71092737430165
14.172616666666666,77.92759999999996
14.29355,78.1900828729281
14.495033333333334,77.81735164835162
14.643033333333333,77.44254644808744
15.132066666666667,77.06815217391299
15.306066666666666,76.70015135135135
16.201333333333334,76.73248387096777
16.346716666666666,76.65061497326208
16.70475,76.33684574468084
16.832133333333335,75.97985185185185
16.837983333333334,75.62877368421054
16.846466666666668,75.28493717277487
17.007216666666668,74.97512500000003
17.1308,74.67390673575132
17.32035,74.38375773195881
17.433216666666667,74.10844615384615
17.45415,73.81406632653065
17.5306,73.50874619289347
17.60045,73.26353535353537
17.63015,73.04433668341713
17.732283333333335,72.82231000000004
17.7371,72.55415920398015
17.7844,72.45450990099015
17.8776,72.24335960591134
17.880383333333334,72.0448627450981
17.898483333333335,71.85473170731704
18.034433333333332,71.64668932038836
18.039766666666665,71.45294685990336
18.067033333333335,71.2403846153846
18.089883333333333,70.95906220095692
18.173333333333332,70.8387476190476
18.190683333333332,70.72477251184833
18.241633333333333,70.56247641509428
18.309333333333335,70.28836619718308
18.32895,70.1703271028037
18.331266666666668,70.01511627906976
18.385133333333332,69.88578703703703
18.43675,69.79829032258064
18.478883333333332,69.6705183486239
18.483133333333335,69.75385388127856
18.534266666666667,69.71397272727275
18.535033333333335,69.57246606334839
18.540583333333334,69.44639639639637
18.619583333333335,69.3702286995515
18.653566666666666,69.19595982142854
18.683183333333332,69.09408444444443
18.6847,68.99789380530969
18.7279,68.74117180616736
18.733533333333334,68.69999561403507
18.82956666666667,68.69996943231448
18.82995,68.638147826087
18.832916666666666,68.57896536796541
18.841833333333334,68.35715517241387
18.844966666666668,68.13740343347646
18.8484,67.91948717948713
18.8488,67.7041872340425
18.854816666666668,67.48988559322027
18.88125,67.49148945147674
18.89365,67.23828151260504
18.90555,67.04025941422586
18.908166666666666,67.0118749999999
18.913816666666666,66.91628215767638
18.914766666666665,66.72446694214878
18.973916666666668,66.67765843621402
18.98175,66.65894262295079
19.001966666666668,66.61728163265305
19.020983333333334,66.6236300813008
19.049016666666667,66.62316599190288
19.12635,66.66297983870965
19.130683333333334,66.66355421686745
19.168,66.61831600000001
19.244233333333334,66.74426693227093
19.27965,66.77976984126987
19.298866666666665,66.80539920948614
19.31535,66.79398031496063
19.31865,66.82457254901956
19.343283333333332,66.86170703124998
19.411033333333332,66.64538910505837
19.42556666666667,66.66537209302322
19.4682,66.72986872586871
19.4829,66.75648076923073
19.487416666666668,66.78713409961688
19.563883333333333,66.86579389312978
19.571,66.86803041825091
19.6183,66.95148863636354
19.6284,66.88558113207537
19.711233333333332,66.97862781954885
19.789266666666666,67.15404494382021
19.811316666666666,67.24764179104476
19.81983333333333,67.26150557620818
19.858666666666668,67.384337037037
19.894383333333334,67.49310701107011
19.92365,67.34063602941174
19.9565,67.4270879120879
19.98585,67.29383211678837
20.134483333333332,67.46723272727272
20.198966666666667,67.68730797101448
20.478266666666666,67.47643321299637
20.497316666666666,67.4912913669064
20.807083333333335,67.4250609318997
21.01785,67.58727142857144
21.030833333333334,67.45359786476868
21.082716666666666,67.26947517730497
21.1569,67.06703180212018
21.166016666666668,66.94759154929585
21.660133333333334,66.79261403508767
22.180483333333335,66.77372027972035
22.565083333333334,66.8005052264808
22.573116666666667,66.67169097222227
22.617566666666665,66.71861937716261
22.710816666666666,66.5628448275862
22.842233333333333,66.40085910652923
23.002366666666667,66.260602739726
23.0074,66.12014334471
23.04385,66.02428911564621
23.087833333333332,65.91709830508475
23.157916666666665,65.79021959459455
23.729566666666667,65.76647138047134
23.748066666666666,65.69284563758391
23.89125,65.68189632107024
23.902483333333333,65.65896666666671
23.92385,65.6758172757475
24.02835,65.65974503311253
24.041316666666667,65.61333663366334
24.19633333333333,65.56433881578943
24.330216666666665,65.57457377049177
24.343083333333333,65.58748366013069
24.499016666666666,65.58944951140063
24.502116666666666,65.58873051948052
24.526033333333334,65.62516828478967
24.54505,65.47715483870962
24.566633333333332,65.33013504823153
24.613366666666668,65.33201282051284
24.634766666666668,65.36914376996806
24.6405,65.24479299363061
24.6519,65.27278412698413
24.67481666666667,65.15605063291137
24.677016666666667,65.0393722397476
24.82065,64.95049685534589
24.874,64.8679623824451
24.90235,64.97396250000003
24.911966666666668,65.00155140186915
24.937416666666667,65.08709937888202
24.994733333333333,65.15162538699686
25.017583333333334,65.31278703703705
25.060316666666665,65.2675784615384
25.089,65.37669018404907
25.122783333333334,65.34303975535164
25.125866666666667,65.30631707317069
25.205933333333334,65.37483586626131
25.214616666666668,65.47417878787876
25.27695,65.64758006042298
25.29296666666667,65.50884036144575
25.294783333333335,65.59491291291299
25.314166666666665,65.45721556886235
25.360516666666665,65.52484179104474
25.36375,65.64923511904767
25.378583333333335,65.68392581602373
25.50365,65.77276035502959
25.51075,65.89418879056049
25.517266666666668,65.9836411764706
25.5328,66.03981231671553
25.53665,66.16096491228066
25.65276666666667,66.25406705539359
25.65576666666667,66.36805523255813
25.662333333333333,66.51185797101448
25.6737,66.60347976878609
25.687466666666666,66.66812680115267
25.695616666666666,66.7869683908045
25.7438,66.90449570200573
25.803516666666667,66.8567942857142
25.80495,66.97157834757837
25.810016666666666,66.92507670454543
25.814266666666665,67.06494900849856
25.825866666666666,67.14676271186438
25.842933333333335,67.22994366197182
25.90045,67.35420786516856
25.987583333333333,67.48867507002802
25.9962,67.59480167597765
26.062616666666667,67.74256267409473
26.067566666666668,67.99681666666672
26.111333333333334,68.14892520775625
26.15045,68.27746961325968
26.16015,68.40863636363635
26.195916666666665,68.54708516483514
26.214233333333333,68.68732602739728
26.260433333333335,68.83589617486341
26.304966666666665,68.98501907356949
26.371083333333335,69.14857336956526
26.567633333333333,69.39980216802171
26.59575,69.59577567567571
26.754966666666668,69.78141509433964
26.775366666666667,70.00649462365593
26.828433333333333,70.23873994638075
26.923816666666667,70.36503475935821
27.046433333333333,70.50679999999996
27.16605,70.67261170212764
27.333266666666667,70.78527055702926
27.353983333333332,70.98001587301577
27.362233333333332,71.22783113456458
27.423983333333332,71.34690526315785
27.479383333333335,71.50588188976374
27.625316666666667,71.76550785340325
27.6281,71.84136553524812
27.933766666666667,71.90566406249998
28.52863333333333,71.98438701298694
28.9832,72.10744559585495
29.330516666666668,72.23202067183465
29.403833333333335,72.18281958762891
29.5676,72.06173264781489
29.727933333333333,71.96048717948719
29.8869,71.85857033248078
29.9193,71.78093112244896
30.0352,71.67717811704837
30.084416666666666,71.52432487309648
30.099166666666665,71.37306075949374
30.1792,71.43521212121212
30.1839,71.34908312342569
30.195366666666665,71.2154673366834
30.21395,71.0531102756892
30.22515,70.99990750000003
30.260833333333334,70.87576059850383
30.271566666666665,70.75548507462693
30.273116666666667,70.63446898263028
30.3317,70.57184405940599
30.34958333333333,70.63513580246912
30.489633333333334,70.59553940886704
30.522433333333332,70.55234398034399
30.591783333333332,70.46414950980397
30.646966666666668,70.52592176039113
30.6471,70.49985853658536
30.6707,70.47220437956204
30.76275,70.32864805825243
30.773333333333333,70.26162711864409
30.7741,70.12290579710148
30.804683333333333,70.1075445783133
30.81833333333333,70.09256971153842
30.850833333333334,70.03777937649883
30.9015,69.91785645933017
30.921783333333334,69.80087350835325
30.94955,69.79149761904762
30.96675,69.77689548693589
31.022483333333334,69.67689573459711
31.098266666666667,69.68141607565006
31.11525,69.67226650943405
31.132366666666666,69.63462823529406
31.247083333333332,69.65896009389675
31.325616666666665,69.65373067915685
31.3962,69.69886682242988
31.469433333333335,69.62530769230766
31.5397,69.50510930232558
31.58375,69.55710440835263
31.606733333333334,69.58914814814811
31.613666666666667,69.51725173210157
31.66535,69.38486175115203
31.679733333333335,69.51500229885056
31.767666666666667,69.46228211009173
31.816466666666667,69.521057208238
31.85715,69.5562191780822
31.903983333333333,69.65090432801821
31.920766666666665,69.5510318181818
31.965983333333334,69.62337868480725
31.988683333333334,69.77220135746612
32.0537,69.88403386004518
32.11638333333333,70.00292567567566
32.13688333333333,70.16888314606736
32.20413333333333,70.29350224215241
32.20785,70.42244966442948
32.247033333333334,70.53706696428566
32.33148333333333,70.40675055679284
32.35035,70.5529955555555
32.599783333333335,70.63376718403548
32.61065,70.60381858407081
32.6348,70.66666666666666
32.63883333333333,70.87314317180615
32.68145,70.89617142857139
32.690416666666664,70.76714035087716
32.7194,70.94097155361047
32.7761,70.95312663755465
32.82176666666667,70.97584095860573
32.91565,71.05420869565218
32.98401666666667,70.92431453362258
33.00406666666667,70.96824458874451
33.03875,70.84284017278613
33.05781666666667,70.86991810344821
33.08441666666667,70.96707526881714
33.16538333333333,71.03270386266097
33.182433333333336,71.05834689507499
33.32383333333333,71.05582905982914
33.354816666666665,71.01493603411518
33.35661666666667,70.88942553191491
33.41965,70.91961571125263
33.450433333333336,70.9546991525424
33.4655,70.94813742071878
33.466483333333336,71.0306434599156
33.50395,70.9667389473684
33.56216666666667,70.99339495798317
33.566,70.87473165618445
33.8069,70.82865481171541
33.91438333333333,70.85778079331936
34.0429,70.92508958333325
34.1199,70.81467775467767
34.173366666666666,70.87698340248959
34.387616666666666,70.7683913043478
34.4134,70.83991942148756
34.42405,70.89045567010311
34.4481,70.8723106995884
34.46966666666667,70.94873716632452
34.67446666666667,70.9896250000001
34.81726666666667,70.99622903885486
34.831183333333335,70.90999999999994
34.91983333333334,70.84776985743386
35.3689,70.7710426829268
35.515233333333335,70.70854563894522
35.674533333333336,70.68553238866397
35.81151666666667,70.63880202020201
35.91693333333333,70.58484475806446
35.93355,70.58601810865186
35.9484,70.556624497992
35.96556666666667,70.50074549098194
36.001466666666666,70.41723399999997
36.003166666666665,70.38713772455085
36.100366666666666,70.3100537848605
36.11175,70.28110139165007
36.167,70.15961111111106
36.20816666666666,70.13586138613857
36.213166666666666,70.00986561264818
36.224016666666664,69.9696469428008
36.2478,69.91066732283461
36.33286666666667,69.85367779960703
36.3528,69.83440588235302
36.373083333333334,69.81083953033266
36.3871,69.79984374999991
36.41368333333333,69.80015594541902
36.452416666666664,69.78657198443584
36.490433333333335,69.74480582524268
36.53751666666667,69.64252131782948
36.551833333333335,69.59430754352024
36.60008333333333,69.58472586872587
36.6482,69.53598651252402
36.65541666666667,69.54547115384614
36.6834,69.55812476007678
36.788016666666664,69.44271839080452
36.80605,69.41222944550667
36.83595,69.40487213740457
36.848083333333335,69.38037714285709
36.93751666666667,69.28238973384028
36.963966666666664,69.24149525616701
36.96788333333333,69.12308143939396
37.007266666666666,69.13449905482032
37.03288333333333,69.14954716981124
37.06218333333333,69.16979661016956
37.08545,69.08779699248124
37.092283333333334,69.09730581613505
37.1101,69.10955617977521
37.14261666666667,69.13780373831777
37.1463,69.12145895522396
37.15975,69.13392551210437
37.19473333333333,69.22450371747219
37.20961666666667,69.25099628942489
37.22623333333333,69.33053703703706
37.233583333333335,69.24845841035123
37.28443333333333,69.25486531365316
37.29295,69.28648802946597
37.293933333333335,69.26800551470585
37.408433333333335,69.29766238532105
37.429566666666666,69.31816666666663
37.442433333333334,69.26115173674584
37.48195,69.20654014598536
37.541016666666664,69.24000910746814
37.56688333333334,69.33264000000004
37.57285,69.33218511796738
37.5915,69.2356557971015
37.602133333333335,69.13938336347202
37.60595,69.12480685920583
37.65351666666667,69.17071711711706
37.69555,69.19955575539558
37.701683333333335,69.15192100538594
37.7161,69.16160931899644
37.74321666666667,69.2182450805009
37.75485,69.2128642857144
37.75658333333333,69.11792156862757
37.78125,69.09714946619225
37.80003333333333,69.15212433392547
37.84498333333333,69.08554609929077
37.85008333333333,69.05332566371676
37.8594,69.00575088339224
37.89625,68.96198059964739
37.90368333333333,68.9572112676056
37.94715,69.00781019332163
37.964016666666666,69.10430175438593
38.00256666666667,69.07088966725047
38.0027,69.00263111888114
38.05251666666667,68.97850087260035
38.09348333333333,69.03093554006968
38.118633333333335,68.94160173913042
38.14565,68.90926215277776
38.202083333333334,69.01038301559792
38.240433333333335,69.02326124567466
38.2692,68.9326355785837
38.30703333333334,68.82923620689648
38.31848333333333,68.72619104991406
38.367666666666665,68.6629467353952
38.38721666666667,68.67233962264149
38.414033333333336,68.58084417808217
38.56601666666667,68.48815042735039
38.602983333333334,68.50472525597277
38.829483333333336,68.40532538330494
38.849266666666665,68.43010374149661
38.85196666666667,68.34951273344656
38.89191666666667,68.42874576271178
38.92531666666667,68.35680372250414
38.9739,68.25646790540542
38.98518333333333,68.15645362563238
39.097033333333336,68.20454377104376
39.100766666666665,68.23429747899156
39.14221666666667,68.1347701342282
39.150133333333336,68.17311055276379
39.317566666666664,68.07488461538459
39.37963333333333,68.11679632721201
39.4373,68.11455666666663
39.6258,68.16328785357736
39.89055,68.15606976744185
39.97618333333333,68.19080762852403
39.976816666666664,68.27518046357612
40.0033,68.38085950413225
40.043216666666666,68.29724257425744
40.30343333333333,68.34738550247116
40.5112,68.4167368421052
40.54965,68.34021510673232
40.691066666666664,68.26145737704915
40.99818333333333,68.19674631751232
41.00326666666667,68.12664379084971
41.382616666666664,68.07181892332794
41.47383333333333,68.03183713355055
41.52608333333333,67.95038861788616
41.539233333333335,67.91028084415568
41.5712,67.86336304700144
41.68438333333334,67.83428155339794
41.69,67.79980129240715
41.84891666666667,67.74284516129032
41.858066666666666,67.69896779388087
41.8674,67.66525241157552
41.982033333333334,67.63766292134831
42.00205,67.61774839743582
42.011966666666666,67.58465279999993
42.04,67.48944249201277
42.0769,67.39932535885166
42.07888333333333,67.30944108280258
42.083733333333335,67.28145151033388
42.14511666666667,67.26597460317461
42.15645,67.23903803486535
42.183733333333336,67.16028006329115
42.261583333333334,67.08774249605047
42.2868,67.0801798107255
42.3079,67.0650661417322
42.31196666666666,67.06081132075475
42.31753333333333,66.97306907378332
42.381166666666665,66.95939968652036
42.44233333333333,66.9052378716745
42.44461666666667,66.91337500000002
42.464616666666664,66.9126879875195
42.467983333333336,66.90849688473524
42.5208,66.83364230171078
42.52151666666666,66.81793788819886
42.54346666666667,66.7434573643411
42.61605,66.75220897832814
42.62258333333333,66.76251468315297
42.66945,66.74625308641981
42.671166666666664,66.73865485362099
42.69146666666666,66.76665846153855
42.699216666666665,66.78817665130569
42.71228333333333,66.82582822085898
42.75436666666667,66.8473813169985
42.776783333333334,66.87007492354738
42.81438333333333,66.87096335877855
42.885016666666665,66.8939054878048
42.915166666666664,66.80277929984771
42.969633333333334,66.83375531914893
43.107816666666665,66.8577936267071
43.11151666666667,66.87789696969695
43.127,66.91741301059001
43.130766666666666,66.95840634441085
43.235166666666665,67.01964253393662
43.2576,67.05557981927711
43.26278333333333,67.0627383458645
43.29193333333333,67.11756606606615
43.404716666666666,67.15135532233894
43.4183,67.19141766467075
43.42595,67.23232585949192
43.46228333333333,67.16306716417921
43.5905,67.22848584202688
43.59316666666667,67.2798169642857
43.702533333333335,67.32986775631498
43.705733333333335,67.38478338278922
43.717283333333334,67.44563703703712
43.72455,67.50400739644958
43.73983333333333,67.56743279172822
43.75135,67.64046460176985
43.75195,67.5662194403534
43.91915,67.59500294117638
43.980783333333335,67.66383259911886
44.0154,67.58152492668617
44.02341666666667,67.65454612005851
44.03071666666666,67.72707602339175
44.0354,67.72787883211674
44.05426666666666,67.81702332361493
44.218133333333334,67.85670014556042
44.231833333333334,67.93509156976744
44.246516666666665,68.0205079825835
44.26121666666667,67.97414202898545
44.36761666666666,67.99575397973946
44.41161666666667,68.10099999999993
44.44328333333333,68.11448196248199
44.44468333333333,68.14175936599429
44.47091666666667,68.1735510791367
44.471133333333334,68.25043965517241
44.537333333333336,68.29992969870871
44.589866666666666,68.31292120343838
44.62065,68.35402288984261
44.6402,68.38550428571426
44.730866666666664,68.40827674750352
44.7376,68.41780484330478
44.76991666666667,68.44524182076809
44.78658333333333,68.48678977272719
44.80266666666667,68.54377588652483
44.82405,68.46782011331446
44.83545,68.49964922206509
44.89686666666667,68.52098446327687
44.9004,68.545634696756
44.91945,68.5828422535212
44.951166666666666,68.61096483825608
44.9564,68.53967556179781
45.052933333333335,68.48749088359045
45.10478333333333,68.42806162464974
45.23963333333333,68.45086153846157
45.26611666666667,68.4610544692738
45.29825,68.38420083682006
45.308683333333335,68.38408356545962
45.41345,68.33705424200284
45.4198,68.33236805555556
45.43501666666667,68.35749791955625
45.4669,68.31610941828264
45.6304,68.34357123098204
45.6551,68.28019475138115
45.783166666666666,68.28265379310328
45.81431666666667,68.36676584022038
45.837716666666665,68.41129711141686
45.869033333333334,68.44813049450546
46.01481666666667,68.44196296296302
46.03361666666667,68.54545068493154
46.0423,68.56505745554038
46.07553333333333,68.65786475409844
46.132533333333335,68.64370668485675
46.151466666666664,68.58307765667574
46.15175,68.56400136054424
46.20478333333333,68.60951086956527
46.29606666666667,68.71757123473547
46.30165,68.7442913279133
46.3278,68.74968200270642
46.33655,68.84687972972972
46.44396666666667,68.79725371120102
46.4864,68.84233962264148
46.545766666666665,68.84147106325715
46.56111666666666,68.87528629032266
46.58688333333333,68.83688187919464
46.593466666666664,68.91710723860588
46.59766666666667,69.0073574297189
46.770383333333335,68.96217780748663
46.8472,69.05893591455265
46.913666666666664,69.0605386666666
47.11285,69.17795872170429
47.142066666666665,69.14394414893609
47.21431666666667,69.10769057104912
47.2357,69.09453183023867
47.24155,69.13538543046356
47.301033333333336,69.10591931216933
47.39946666666667,69.11951783355353
47.519933333333334,69.10251715039584
47.5846,69.06506851119887
47.630316666666666,68.9826855263158
47.73643333333333,68.9511879106439
47.74086666666667,68.88436614173233
47.806583333333336,68.82995543905645
47.882666666666665,68.80412696335081
48.008716666666665,68.72299084967321
48.04976666666666,68.6913315926894
48.1092,68.61861408083443
48.117066666666666,68.61466796875004
48.1813,68.61628348504554
48.2059,68.55041428571433
48.21,68.52815175097284
48.275816666666664,68.46833937823833
48.30703333333334,68.44107632600259
48.33055,68.4475142118863
48.33291666666667,68.44380387096763
48.358333333333334,68.45426546391747
48.41031666666667,68.46325997426
48.46496666666667,68.40286632390747
48.502833333333335,68.39873170731708
48.51566666666667,68.42125384615385
48.52596666666667,68.44524455825857
48.543816666666665,68.4652890025576
48.609566666666666,68.47058492975734
48.6447,68.48795280612238
48.647333333333336,68.49273503184712
48.6538,68.54274173027993
48.67251666666667,68.56862261753497
48.68983333333333,68.51831472081214
48.69065,68.44036121672995
48.7122,68.46480253164552
48.713233333333335,68.41483691529707
48.720283333333334,68.36499494949496
48.75416666666667,68.37554728877691
48.77733333333333,68.30561335012601
48.87055,68.24308050314463
48.88375,68.16563944723605
48.893433333333334,68.10446173149317
48.917516666666664,68.1267243107769
48.92765,68.11080976220285
48.95033333333333,68.14207125000009
48.95701666666667,68.08566416978779
48.96528333333333,68.14294638403994
48.98105,68.17939975093397
49.021766666666664,68.20330597014926
49.026316666666666,68.21811552795029
49.14833333333333,68.20287220843672
49.16108333333333,68.22399876084256
49.20291666666667,68.29520792079212
49.222233333333335,68.29576019777514
49.29096666666667,68.31329629629643
49.333733333333335,68.34188779284844
49.3387,68.3874421182267
49.37305,68.39850553505545
49.373266666666666,68.42624938574949
49.38471666666667,68.35387116564429
49.464933333333335,68.40972549019598
49.483783333333335,68.45458506731943
49.5152,68.49248166259164
49.54043333333333,68.43110378510374
49.545883333333336,68.49558048780482
49.57125,68.41992204628498
49.6329,68.3507323600973
49.650533333333335,68.39540704738769
49.68165,68.43896844660198
49.69691666666667,68.51044242424257
49.74175,68.53720338983048
49.7783,68.59954292623937
49.79775,68.61127053140098
49.81106666666667,68.65810494571775
49.84368333333333,68.61894819277109
49.896433333333334,68.6497725631769
49.93595,68.71358413461542
49.937083333333334,68.67287515006004
49.96313333333333,68.72619424460434
49.978233333333336,68.77460000000005
49.995583333333336,68.80200000000005
50.019416666666665,68.85981362007173
50.048066666666664,68.88383054892608
50.08506666666667,68.94616328963052
50.09166666666667,68.9668214285715
50.11855,68.90082639714633
50.14635,68.91429097387187
50.177,68.97310913404512
50.20025,68.98824763033178
50.29773333333333,69.06506390532546
50.311566666666664,69.01237352245862
50.3151,69.04818772136946
50.338166666666666,69.11260495283011
50.36418333333334,69.14657008244987
50.3793,69.22797176470581
50.4176,69.16678495887187
50.436083333333336,69.19898708920182
50.50021666666667,69.225652989449
50.52965,69.31457611241221
50.5335,69.36678362573086
50.550383333333336,69.42196845794385
50.55798333333333,69.40968728121344
50.59673333333333,69.33624941724933
50.6108,69.43484866123387
50.64593333333333,69.45955813953472
50.67315,69.49716957026706
50.67595,69.54572621809731
50.69645,69.57241599072991
50.6966,69.62352777777768
50.78843333333333,69.66759421965308
50.83043333333333,69.7210034642032
50.91475,69.71509919261807
50.931333333333335,69.72441129032245
50.9437,69.66996892980427
51.0045,69.67114137931028
51.02311666666667,69.70921469575195
51.032066666666665,69.69995756880736
51.062333333333335,69.68214891179849
51.07298333333333,69.72405034324944
51.09838333333333,69.66494057142864
51.10295,69.70630821917823
51.15391666666667,69.6947001140251
51.176766666666666,69.74178587699329
51.18145,69.73137883959053
51.19385,69.76981249999999
51.230383333333336,69.70106923950054
51.25275,69.73041950113377
51.2702,69.73823103057762
51.2728,69.66721493212678
51.33091666666667,69.66223163841816
51.4802,69.66093905191887
51.50326666666667,69.6281736189404
51.51765,69.61333783783795
51.557966666666665,69.65358492688428
51.63981666666667,69.63000674157306
51.646283333333336,69.56406285072958
51.92078333333333,69.57075112107614
51.95336666666667,69.50156774915995
51.976733333333335,69.52259731543606
52.1268,69.56547374301665
52.276316666666666,69.60710267857134
52.31365,69.56719063545144
52.32566666666666,69.53237416481076
52.40143333333334,69.48043826473852
52.42355,69.47078111111101
52.471333333333334,69.43101442841275
52.574866666666665,69.50359866962317
52.60738333333333,69.53373864894812
52.61771666666667,69.55343252212408
52.61815,69.52128839779026
52.662166666666664,69.56057726269331
52.69875,69.51770782800462
52.76105,69.54141409691634
52.78071666666666,69.4840814081409
52.78286666666666,69.46486483516487
52.89808333333333,69.42069484083432
52.9433,69.4940164473683
52.96995,69.47614676889363
53.05761666666667,69.48637527352282
53.1926,69.450401092896
53.19915,69.42404585152839
53.266866666666665,69.35552671755731
53.28608333333333,69.35920370370366
53.333333333333336,69.44661479869423
53.348683333333334,69.42140978260854
53.460116666666664,69.39612595005435
53.4713,69.44412364425165
53.49868333333333,69.42836186348863
53.533633333333334,69.38096320346328
53.56685,69.37035675675679
53.56955,69.35779913606908
53.641666666666666,69.33891585760524
53.69615,69.3265312499999
53.7006,69.26338643702903
53.7101,69.25510215053772
53.739466666666665,69.28569387755111
53.7747,69.23128218884128
53.77505,69.2230107181135
53.81388333333334,69.202010706638
53.84446666666667,69.20223529411761
53.84771666666666,69.19909081196587
53.93833333333333,69.20247065101388
53.95535,69.18868336886996
53.9698,69.12433546325879
53.97298333333333,69.17179468085108
54.004666666666665,69.15526992561098
54.07236666666667,69.15543418259027
54.124,69.15227571580081
54.138083333333334,69.15707097457623
54.15615,69.13478835978842
54.18018333333333,69.08223784355187
54.222,69.10290496304114
54.23578333333333,69.11462236286918
54.25156666666667,69.13731506849318
54.256116666666664,69.13857263157894
54.28528333333333,69.15047949526799
54.29646666666667,69.08457983193267
54.30276666666666,69.06821091290655
54.37116666666667,69.077929769392
54.3858,69.03880837696335
54.401066666666665,69.0687144351465
54.46235,69.05532392894466
54.521166666666666,69.08407724425896
54.53525,69.10655161626696
54.55405,69.11647395833334
54.57145,69.12383558792932
54.58598333333333,69.1389646569647
54.60638333333333,69.07439460020767
54.6718,69.03197406638986
54.67235,69.06810880829013
54.678333333333335,69.02583436853008
54.708783333333336,68.98365770423976
54.72055,68.99684504132235
54.79516666666667,69.02165015479879
54.81271666666667,69.03789278350516
54.83271666666667,69.04520185375891
54.84225,69.07629526748964
54.84348333333333,69.11417780061667
54.8553,69.1317987679672
54.90383333333333,69.18374871794875
54.94025,69.2167346311476
54.9689,69.15280450358242
54.97293333333333,69.19910736196324
54.98395,69.21458529111338
54.996766666666666,69.2519826530613
55.015766666666664,69.27918960244656
55.0209,69.30358452138499
55.03338333333333,69.33295930824019
55.05205,69.38109247967479
55.08936666666666,69.34002335025384
55.1261,69.32506693711964
55.13525,69.34089766970624
55.14123333333333,69.32689372469642
55.1911,69.36551263902923
55.20673333333333,69.4226808080808
55.2342,69.4632189707367
55.27191666666667,69.50109072580636
55.286366666666666,69.52510876132918
55.32451666666667,69.52201106639824
55.433416666666666,69.55467437185914
55.437783333333336,69.60272088353415
55.4414,69.65534804413237
55.45235,69.61092585170343
55.51508333333334,69.6582872872873
55.578833333333336,69.70669100000002
55.579966666666664,69.74732367632372
55.63178333333333,69.6842285429142
55.69748333333333,69.74176271186441
55.72626666666667,69.79071314741037
55.7384,69.8468407960198
55.74021666666667,69.90663320079535
55.77386666666666,69.96128599801376
55.794016666666664,69.9857063492062
55.82095,70.03305946481652
55.87551666666667,70.08833366336616
55.89053333333333,70.14874085064278
55.99915,70.20558399209479
56.02421666666667,70.26345014807495
56.0491,70.3320295857987
56.17321666666667,70.39793201970436
56.251083333333334,70.48800295275592
56.26315,70.53858210422803
56.38941666666667,70.5623811394891
56.47383333333333,70.63445338567213
56.48951666666667,70.6644578431372
56.58968333333333,70.6945661116553
56.61461666666667,70.73070645792569
56.65905,70.77453763440853
56.668216666666666,70.83543359374994
56.701366666666665,70.90804878048779
56.70661666666667,70.94885575048724
56.823116666666664,71.00870107108089
56.823683333333335,71.0770749027238
56.85225,71.11637026239082
56.92916666666667,71.17949320388347
56.93235,71.20316973811838
56.95883333333333,71.24986724806202
56.961283333333334,71.22669312681516
56.97808333333333,71.2755058027079
56.98543333333333,71.30313623188407
57.00071666666667,71.33266988416985
57.023833333333336,71.37268177434905

==> Figures/data_for_plots/rw-n100-time.csv <==
time,value
0,59.536
0.0653,35.835
0.10341666666666667,28.293
0.10723333333333333,24.7475
0.10978333333333333,22.5798
0.12926666666666667,28.4025
0.13945,33.58457142857143
0.14293333333333333,36.737874999999995
0.25353333333333333,35.164
0.26975,33.9218
0.2829,33.027818181818176
0.28801666666666664,35.086083333333335
0.30245,37.37307692307692
0.42428333333333335,39.395357142857144
0.43256666666666665,41.1706
0.4346833333333333,43.1215625
0.44956666666666667,44.386
0.4517,45.46261111111111
0.45198333333333335,46.419368421052624
0.45498333333333335,45.818400000000004
0.45916666666666667,46.69571428571428
0.4657833333333333,46.14972727272727
0.4790333333333333,45.74965217391304
0.5300666666666667,44.65629166666668
0.5865,45.76052000000001
0.59575,46.80142307692308
0.60235,47.75077777777778
0.60305,48.64864285714286
0.6287,47.868517241379294
0.6327666666666667,47.14386666666667
0.6370666666666667,46.4633870967742
0.67655,45.929031249999994
0.6852833333333334,45.42881818181818
0.6864,44.956470588235284
0.7217333333333333,45.97425714285715
0.73355,45.03677777777778
0.7340166666666667,44.150405405405415
0.7663333333333333,43.33265789473683
0.8497333333333333,43.216307692307694
0.8572,43.10937499999999
0.8651,42.527707317073165
0.8656666666666667,41.97364285714287
0.9334,41.54809302325582
1.0088166666666667,41.223409090909094
1.0317333333333334,41.435555555555545
1.0333,41.63836956521738
1.0649,41.85391489361703
1.1320833333333333,42.143437500000005
1.1325166666666666,41.996653061224485
1.14175,42.28429999999999
1.1448666666666667,42.15717647058824
1.14675,42.42930769230769
1.1626666666666667,42.72158490566037
1.1685833333333333,43.72333333333333
1.1889,43.61723636363635
1.2664166666666667,43.18012499999999
1.2719,42.75619298245614
1.30245,43.8523275862069
1.3033666666666666,44.902983050847446
1.3039666666666667,45.74628333333332
1.3099666666666667,46.56455737704918
1.3118666666666667,47.51803225806451
1.3190666666666666,48.44977777777777
1.3193833333333334,49.356453125
1.3832,48.76944615384615
1.4406,49.76659090909093
1.44805,50.44394029850748
1.4557166666666668,51.24588235294117
1.4570666666666667,52.03308695652173
1.4637666666666667,52.37565714285715
1.5895333333333332,53.23732394366196
1.5914333333333333,53.920736111111104
1.59675,54.5938904109589
1.6053,55.391594594594594
1.6288333333333334,55.79361333333333
1.6507166666666666,56.20088157894737
1.7345166666666667,56.9373116883117
1.7356333333333334,57.647282051282055
1.7418333333333333,58.32358227848102
1.7435833333333333,58.87886249999999
1.7438666666666667,59.54414814814815
1.7478,60.1829024390244
1.87945,60.89700000000001
1.8813333333333333,61.49515476190476
1.8872166666666668,62.082294117647066
1.89275,62.76296511627906
1.8943333333333334,63.33454022988506
2.0260166666666666,63.971454545454556
2.03105,64.5915393258427
2.0367333333333333,65.21100000000001
2.03725,65.80416483516483
2.037733333333333,66.3858043478261
2.096233333333333,66.4100752688172
2.1806,67.06847872340425
2.18235,67.62321052631579
2.2589333333333332,68.21466666666669
2.96915,68.75905154639176
3.1803333333333335,69.42095918367349
3.23785,70.10326262626266
3.240083333333333,70.77783000000002
3.3975166666666667,71.52915841584158
5.8904,71.08983333333333
6.307033333333333,70.89592233009708
6.408666666666667,70.77016346153846
6.50905,70.28090476190475
6.51795,69.79953773584907
6.525716666666667,69.32697196261684
6.615216666666667,68.9227592592593
6.67845,68.55543119266055
6.682966666666666,68.19439999999999
6.827166666666667,67.91739639639634
6.833833333333334,67.65185714285712
7.016466666666667,67.48492035398229
7.0167166666666665,67.32533333333335
7.026233333333334,67.16978260869563
7.028566666666666,67.52397413793102
7.124,67.42721367521368
7.127116666666667,67.32969491525422
7.1282,67.23912605042015
7.133083333333333,67.14372499999998
7.158766666666667,67.06004958677684
7.161233333333334,66.97897540983605
7.2764,66.59113008130083
7.3808,66.2614274193549
7.4370666666666665,65.96260799999999
7.60445,66.10539682539682
7.607833333333334,66.25109448818895
7.60865,66.39239843749996
7.784066666666667,66.9264573643411
7.894583333333333,67.50723076923073
7.9037,68.07651145038169
7.91275,68.63812121212122
7.918116666666666,69.19638345864665
7.9192833333333335,69.74685820895522
7.92965,70.29631111111111
7.970233333333334,70.89236029411771
8.060916666666667,71.51609489051096
8.0845,71.9675144927536
8.14535,72.5781223021583
8.180233333333334,73.19182142857139
8.227866666666667,73.7537092198582
8.238683333333332,74.24223943661971
9.613,74.8394335664336
11.389033333333334,74.39980555555556
11.41025,74.17096551724136
11.50455,73.78947945205485
11.51165,73.40480952380955
11.518333333333333,73.03345270270276
11.57635,72.91196644295302
11.708516666666666,72.75346666666667
11.727,72.47882119205292
11.7395,72.20654605263155
11.767133333333334,72.0353202614379
11.8551,71.94357142857142
11.970666666666666,71.52088387096771
11.99055,71.43958974358972
11.9965,71.2789299363057
12.004333333333333,71.21162658227844
12.042216666666667,70.83125157232706
12.0593,70.76200625
12.068033333333334,70.65827329192548
12.073466666666667,70.2896913580247
12.076516666666667,69.93361349693251
12.077166666666667,69.5799695121951
12.078733333333334,69.22984848484849
12.15415,69.11031927710846
12.1632,68.79906586826348
12.184066666666666,68.49528571428571
12.2089,68.20614792899408
12.2261,67.92585294117649
12.228483333333333,67.93976608187137
12.25205,67.8455755813954
12.29125,67.84424855491334
12.305166666666667,67.84349425287355
12.31415,67.82991999999997
12.359233333333334,67.83172159090905
12.367533333333334,67.79702824858757
12.376833333333334,67.8135168539326
12.399916666666666,67.7728938547486
12.461083333333333,67.71471666666666
12.462383333333333,67.71155248618787
12.477316666666667,67.70329670329663
12.5073,67.75207103825129
12.548116666666667,67.72742934782615
12.604783333333334,67.77550270270267
12.6106,67.81303225806451
12.6253,67.81344919786095
12.67655,67.91989893617021
12.75035,67.99452910052908
12.752816666666666,68.08479473684206
12.77355,68.12825654450265
12.79925,68.21166666666669
12.814633333333333,68.3031658031088
12.823166666666667,68.34479381443299
12.844866666666666,68.39207692307693
12.898816666666667,68.50454081632654
12.904333333333334,68.51844670050767
12.9218,68.59344949494945
12.983633333333334,68.73065326633166
12.9928,68.78647999999994
13.052583333333333,68.84238308457711
13.06585,68.9528069306931
13.0959,69.07006403940888
13.110933333333334,69.19605882352941
13.140816666666666,69.2898341463414
13.194916666666666,69.43635922330095
13.200766666666667,69.49903864734301
13.208516666666666,69.64605288461543
13.2182,69.7927990430622
13.267016666666667,69.85846190476191
13.360516666666667,69.99574407582939
13.3666,70.1778820754717
13.390566666666667,70.27684507042255
13.406083333333333,70.41977102803737
13.415083333333333,70.51735813953489
13.426683333333333,70.66588888888886
13.435466666666667,70.77297235023046
13.457083333333333,71.06758715596332
13.48965,71.23364840182653
13.498083333333334,71.32006818181821
13.509233333333333,71.48502262443444
13.514916666666666,71.69183333333336
13.56345,71.79158744394617
13.5751,71.96714285714285
13.638016666666667,72.16215555555557
13.645916666666666,72.2781814159292
13.6523,72.43224229074889
13.657,72.5859254385965
13.6625,72.78365065502187
13.687833333333334,72.8978260869565
13.703116666666666,73.05575324675324
13.732683333333334,73.2191206896551
13.869383333333333,73.37788841201714
13.881283333333334,73.57602564102564
13.935016666666666,73.78668510638305
13.952033333333333,73.96036864406771
13.95405,74.17530379746837
13.993916666666667,74.31678151260505
14.0088,74.50222175732219
14.016833333333333,74.68692083333336
14.029133333333334,74.8747883817427
14.099733333333333,75.07525206611571
14.102483333333334,75.31513991769542
14.106666666666667,75.55158196721317
14.165666666666667,75.76448163265306
14.17715,75.9797520325203
14.248066666666666,76.2083360323887
14.40825,76.43819354838712
16.81885,76.16633333333333
16.825783333333334,75.90123999999997
16.82785,75.63718725099599
16.832883333333335,75.37409920634923
17.001266666666666,75.14177865612653
17.003316666666667,74.88744488188976
17.10875,74.68365098039214
17.129783333333332,74.48544140624999
17.154,74.27091828793775
17.274066666666666,74.07219767441859
17.27885,73.88695366795365
17.30485,73.69678076923076
17.32565,73.44945977011491
17.332916666666666,73.2047328244275
17.420916666666667,73.00868441064634
17.423033333333333,72.82585606060607
17.454,72.65495094339624
17.45875,72.48509022556392
17.669483333333332,72.27621722846442
17.721166666666665,72.09188059701498
17.7266,71.9729925650558
17.75186666666667,71.85924444444447
17.753816666666665,71.72515867158677
17.857116666666666,71.56282352941184
17.879766666666665,71.38536263736265
18.025283333333334,71.27674452554749
18.0293,71.13066909090908
18.04055,70.9114528985507
18.052616666666665,70.81230324909741
18.060466666666667,70.59575899280571
18.141816666666667,70.47191756272403
18.173966666666665,70.35246071428571
18.219133333333332,70.17612099644124
18.224033333333335,70.0823368794326
18.281416666666665,69.95138162544168
18.285016666666667,69.8602781690141
18.32025,69.75134736842108
18.366,69.68247202797204
18.394633333333335,69.54685365853659
18.466383333333333,69.46147569444443
18.468033333333334,69.38522837370243
18.513483333333333,69.32095862068961
18.519133333333333,69.25885910652921
18.5757,69.16384589041098
18.577733333333335,69.10269624573381
18.610416666666666,69.04793197278913
18.675366666666665,68.94986101694921
18.67716666666667,68.8768648648649
18.70845,68.68097979797976
18.732983333333333,68.4863758389262
18.752916666666668,68.44219063545157
18.764733333333332,68.42543333333334
18.816,68.41559136212628
18.822666666666667,68.35028807947013
18.82565,68.31988118811883
18.834383333333335,68.15153289473683
18.85535,68.09725573770481
18.857133333333334,68.09782026143789
18.866733333333332,68.0137068403908
18.904533333333333,67.86223701298695
18.911233333333332,67.71124919093847
18.963466666666665,67.73266129032258
19.005233333333333,67.74186173633441
19.0106,67.70937820512832
19.0137,67.65412460063898
19.043066666666668,67.66090445859872
19.05875,67.64808571428568
19.064966666666667,67.5328196202532
19.07395,67.41889905362781
19.100466666666666,67.38338050314464
19.111066666666666,67.4134858934169
19.113683333333334,67.40093749999997
19.11555,67.39351713395637
19.145966666666666,67.36056521739127
19.15415,67.35700000000001
19.186366666666668,67.3686018518519
19.236133333333335,67.50503076923081
19.2582,67.56000920245398
19.260783333333332,67.57290825688071
19.29755,67.59459451219507
19.29843333333333,67.64672036474163
19.34955,67.67860909090913
19.408366666666666,67.70018126888215
19.445983333333334,67.77740662650609
19.486666666666668,67.896066066066
19.496666666666666,67.9531736526946
19.528166666666667,67.98513134328357
19.660616666666666,68.03876190476191
19.67595,68.0965548961424
19.695683333333335,68.18876923076921
19.73656666666667,68.26350147492624
19.7492,68.39354705882349
19.761783333333334,68.52669208211148
19.823166666666665,68.60692105263165
19.842916666666667,68.69992128279881
19.9226,68.79522383720929
20.011016666666666,68.90835652173911
20.76145,69.15395086705207
22.8407,69.0133429394813
22.849566666666668,68.87409482758623
22.850166666666667,68.73768767908312
22.989066666666666,68.61518571428576
22.99513333333333,68.47608831908838
22.997166666666665,68.33874147727276
23.137166666666666,68.22488951841359
23.147233333333332,68.11166949152545
23.566883333333333,68.04258309859152
23.728833333333334,67.97511235955055
23.861,67.92820728291314
23.8709,67.91305307262569
23.871616666666668,67.85997493036214
23.878916666666665,67.83559444444444
23.880783333333333,67.82199999999997
24.015383333333332,67.79284530386737
24.022233333333332,67.76819559228656
24.02745,67.75159615384615
24.028416666666665,67.6804410958904
24.1545,67.675131147541
24.170616666666668,67.6715068119891
24.182533333333332,67.6438940217391
24.183016666666667,67.61635501355012
24.31148333333333,67.61808378378377
24.31665,67.6122749326146
24.320183333333333,67.61469354838715
24.321733333333334,67.64086595174257
24.325366666666667,67.64610160427809
24.33195,67.62361600000006
24.3333,67.59486436170211
24.52445,67.46794164456233
24.526833333333332,67.3417724867725
24.612883333333333,67.36550923482851
24.617,67.38169736842107
24.617916666666666,67.40207086614176
24.621566666666666,67.42871989528793
24.623116666666668,67.47345953002608
24.626683333333332,67.5208515625
28.88705,67.39967272727273
29.385166666666667,67.25429792746115
29.4034,67.1096485788114
29.496616666666668,66.97991237113399
29.497816666666665,66.85274035989714
29.497833333333332,66.72381282051276
29.498233333333335,66.5993989769821
29.499133333333333,66.47150765306128
29.511866666666666,66.34823409669222
29.62255,66.31978680203049
29.8439,66.35026329113924
29.84635,66.3803383838384
29.908783333333332,66.50864231738035
29.9698,66.42027386934672
29.9771,66.33257142857143
29.9772,66.18377500000003
30.058916666666665,66.32114463840402
30.061816666666665,66.1843955223881
30.074633333333335,66.2745732009926
30.077416666666668,66.13860396039605
30.090283333333332,66.0066666666667
30.11805,66.12688177339902
30.180783333333334,66.00902211302213
30.20425,65.89462009803923
30.230616666666666,65.7873202933986
30.244083333333332,65.67982195121954
30.293116666666666,65.75210948905112
30.3138,65.85191747572814
30.367066666666666,65.958210653753
30.41965,65.87544685990342
30.42035,65.96580722891575
30.4273,66.05510576923066
30.43315,65.97574340527572
30.45778333333333,65.9645837320574
30.461,65.95141050119338
30.5512,66.01055476190471
30.60695,66.10112114014252
30.6135,66.21453080568718
30.639383333333335,66.07346099290784
30.667116666666665,66.09160613207546
30.669716666666666,66.00305411764701
30.699133333333332,66.17599765258221
30.705683333333333,66.232550351288
30.721516666666666,66.10333177570094
30.736483333333332,65.97461538461546
30.7472,65.84863023255816
30.747716666666665,65.72403016241297
30.751616666666667,65.59876620370368
30.84765,65.74496073903009
30.865016666666666,65.8468133640553
30.86545,65.92450804597706
30.86645,66.02360779816522
30.881966666666667,65.92077803203657
30.88645,66.0691598173516
30.9461,66.15640774487468
30.964366666666667,66.10992499999993
30.96565,66.06451927437644
30.972483333333333,66.01942307692305
31.01375,66.11271783295714
31.07385,66.21583783783784
31.084366666666668,66.13925393258431
31.114833333333333,66.11591704035871
31.1413,66.25103579418351
31.171266666666668,66.41189285714283
31.189016666666667,66.49663919821819
31.196916666666667,66.61519777777782
31.237433333333332,66.73664745011085
31.3194,66.91341814159298
31.325833333333332,67.02555629139071
31.37455,66.98703744493396
31.385733333333334,67.10281318681325
31.398316666666666,67.2669846491228
31.405083333333334,67.27756892778999
31.408283333333333,67.28779257641915
31.416983333333334,67.1675185185186
31.4595,67.31559565217391
31.510633333333335,67.20849457700639
31.539783333333332,67.36702813852817
31.572983333333333,67.26906911447081
31.575633333333332,67.17065948275857
31.5758,67.26829462365589
31.588416666666667,67.3042854077253
31.65775,67.49673875802996
31.68798333333333,67.65167521367525
31.711233333333332,67.79637953091694
31.88255,67.86622553191494
31.964683333333333,67.85096178343944
32.09693333333333,67.73449152542375
32.1878,67.63054968287521
32.20495,67.8354683544304
32.243066666666664,67.95098105263156
32.27245,68.17456512605045
32.6731,68.24792243186575
32.8382,68.34245815899581
33.03641666666667,68.36671607515653
33.09491666666667,68.30518958333336
33.30465,68.26932432432433
33.64523333333333,68.513622406639
33.6674,68.4301138716356
33.67785,68.34752892561987
33.84936666666667,68.24164329896912
34.103033333333336,68.17157407407397
34.12298333333333,68.07965092402468
34.123783333333336,68.23772745901641
34.349516666666666,68.17673006134966
34.423833333333334,68.16642653061217
34.53321666666667,68.07132993890028
34.60425,68.01232520325208
34.628366666666665,68.0261460446247
34.652433333333335,68.02258502024297
34.675133333333335,68.02243636363634
34.68825,68.04518145161295
34.722433333333335,68.07132193158961
34.7901,68.00572088353421
34.828583333333334,67.94179158316636
34.85811666666667,67.915144
34.89575,67.88110179640718
34.9353,67.89353187251004
34.93671666666667,67.92535188866799
34.9696,68.15924206349206
35.00898333333333,68.21829900990109
35.02401666666667,68.19703952569172
35.03581666666667,68.15834319526631
35.093916666666665,68.11297834645679
35.12068333333333,68.05265422396859
35.140233333333335,68.00633137254906
35.1737,67.92911545988258
35.19448333333333,67.91187304687499
35.1972,67.95398635477585
35.261583333333334,68.02291634241244
35.28521666666666,67.9778135922331
35.323366666666665,67.95670736434117
35.34086666666666,67.94257253384914
35.44983333333333,67.93375675675676
35.45348333333333,68.00388053949902
35.458466666666666,67.9602019230769
35.466483333333336,67.94143761996159
35.46986666666667,67.93744636015327
35.5441,68.07603059273423
35.58461666666667,68.06438549618322
35.60325,68.13152380952386
35.6077,68.1273517110267
35.62425,68.12456546489572
35.73911666666667,68.11772159090913
35.765816666666666,68.11398676748586
35.77611666666667,68.20057169811325
35.88675,68.186757062147
35.8946,68.19323120300754
35.90456666666667,68.21797748592874
35.92081666666667,68.20697752808982
35.921166666666664,68.23511588785045
35.960316666666664,68.32246268656714
35.983666666666664,68.43177094972066
36.001266666666666,68.52404275092934
36.02206666666667,68.59912430426719
36.032516666666666,68.69362037037028
36.06811666666667,68.69784842883551
36.105666666666664,68.72627675276748
36.18695,68.74234438305703
36.218383333333335,68.7622996323529
36.2196,68.8381027522935
36.238166666666665,68.93542673992673
36.269783333333336,68.98053382084093
36.280966666666664,69.11841240875904
36.2863,69.16526229508193
36.3116,69.28748181818187
36.33688333333333,69.31821052631584
36.35798333333334,69.40804710144928
36.36846666666667,69.43135623869806
36.408183333333334,69.49107400722025
36.41983333333334,69.55018378378371
36.42511666666667,69.6092482014388
36.48721666666667,69.64205385996404
36.524683333333336,69.76562365591393
36.55838333333333,69.84026654740595
36.57015,69.91395178571426
36.58638333333333,69.97165953654188
36.60965,70.04835943060499
36.6194,70.16243872113681
36.63718333333333,70.20890070921979
36.66406666666666,70.25778230088488
36.70888333333333,70.34377915194344
36.72555,70.41646384479712
36.73,70.52352288732395
36.73661666666667,70.59455008787347
36.759816666666666,70.66941403508774
36.7873,70.73002802101577
36.81411666666666,70.79257167832161
36.87511666666666,70.87930715532285
36.93761666666666,70.95491289198603
36.96446666666667,71.03245913043477
37.008716666666665,71.12948263888893
37.009483333333336,71.24580762564992
37.025416666666665,71.34563148788936
37.02595,71.48013126079448
37.03195,71.56172931034473
37.08785,71.65000688468146
37.11483333333333,71.73994329896897
37.181983333333335,71.8207753001715
37.3205,71.91588013698623
37.57726666666667,72.07119487179489
37.757666666666665,72.21128498293513
37.77641666666667,72.27014310051112
38.01625,72.17977210884355
38.020716666666665,72.34566213921902
38.02255,72.25548305084746
38.10066666666667,72.15634517766503
38.10228333333333,72.34451520270268
38.144533333333335,72.43556323777415
38.351016666666666,72.37899326599329
38.87651666666667,72.30061680672266
39.29005,72.26348657718117
39.41373333333333,72.16352763819091
39.416516666666666,72.06393812709028
39.506566666666664,71.97316026711181
39.60725,71.89418333333339
39.63706666666667,71.95013643926788
39.710033333333335,71.86383056478405
40.00561666666667,71.7617728026536
40.00675,71.7227152317881
40.02803333333333,71.61956198347114
40.090133333333334,71.52286633663361
40.1599,71.44992257001648
40.176316666666665,71.36179934210526
40.18075,71.3233169129721
40.20243333333333,71.25572950819677
40.26395,71.17018166939434
40.27021666666667,71.08489869281044
40.315416666666664,71.01184991843398
40.4681,70.9534609120521
40.488533333333336,71.02769593495935
40.52283333333333,70.9590600649351
40.53928333333333,70.88050567260946
40.6457,70.8899190938511
40.67751666666667,70.84128756058159
40.68678333333333,70.83809354838704
40.6971,70.77195652173904
40.72611666666667,70.78873151125407
40.73566666666667,70.69396789727129
40.73863333333333,70.64641185897433
40.745066666666666,70.55219199999999
40.75581666666667,70.51634025559107
40.76925,70.42495534290275
40.82436666666667,70.35838535031839
40.83546666666667,70.3261971383148
40.84438333333333,70.2444492063492
40.88668333333333,70.16464342313802
40.910916666666665,70.0883465189873
40.9246,70.01234913112167
40.95688333333333,70.00846687697168
40.97235,70.04939527559058
40.98023333333333,70.07518396226416
40.98935,70.05464521193089
41.00475,70.00428840125389
41.00641666666667,69.96900156494523
41.03455,69.89145624999999
41.03693333333333,69.81418876755072
41.04188333333333,69.78152336448599
41.056983333333335,69.7519937791602
41.122483333333335,69.69695962732925
41.14983333333333,69.65997519379846
41.1521,69.62497368421057
41.155,69.60898763523966
41.15651666666667,69.59192129629628
41.186766666666664,69.56379352850543
41.20265,69.53674
41.231433333333335,69.56965284178176
41.265616666666666,69.5288972392638
41.2953,69.49243032159252
41.3308,69.55100611620799
41.345016666666666,69.60937099236635
41.3516,69.59324999999991
41.352983333333334,69.65257229832582
41.41471666666666,69.61405623100306
41.4484,69.59116388467373
41.488933333333335,69.58466363636363
41.51808333333334,69.50850529500767
41.51813333333333,69.43008157099702
41.521483333333336,69.3533529411765
41.52883333333333,69.27887801204818
41.543416666666666,69.2046135338345
41.59921666666666,69.19500150150152
41.610866666666666,69.2017871064467
41.64373333333333,69.20006736526938
41.65045,69.20004185351272
41.659216666666666,69.18229552238803
41.721383333333335,69.12426080476897
41.73448333333333,69.06853571428559
41.748733333333334,69.0723224368498
41.75536666666667,69.07768991097923
41.762483333333336,69.08631999999993
41.77135,69.01227514792903
41.80205,69.02266174298371
41.825783333333334,68.9748407079646
41.85896666666667,68.91061708394699
41.860566666666664,68.84657941176474
41.88166666666667,68.78274008810577
41.903016666666666,68.78719208211153
41.9095,68.8060058565154
41.92856666666667,68.76739619883048
41.941716666666665,68.73060291970813
41.94676666666667,68.75394169096205
41.976166666666664,68.85175982532763
41.99186666666667,68.93651308139539
42.02321666666667,68.951343976778
42.028733333333335,69.05338405797107
42.04595,68.96926338639653
42.0609,68.99982080924858
42.06305,69.0903391053391
42.07735,69.04520749279544
42.0779,68.96304316546761
42.080733333333335,68.88263649425289
42.08108333333333,68.80169870875179
42.10046666666667,68.83620200573068
42.1311,68.84908583690985
42.17263333333333,68.87560857142854
42.1734,68.80226676176878
42.19028333333333,68.73003846153844
42.21763333333333,68.77369559032714
42.281533333333336,68.74724999999994
42.2833,68.72085957446816
42.28521666666666,68.80021104815866
42.288066666666666,68.82514851485145
42.2921,68.86300988700575
42.300383333333336,68.92864033850498
42.308033333333334,69.02248028169032
42.329683333333335,69.060759493671
42.402883333333335,69.16336516853939
42.409533333333336,69.11058064516135
42.417883333333336,69.0591092436975
42.442283333333336,69.10742097902119
42.44481666666667,69.14314106145254
42.462983333333334,69.0952859135286
42.485933333333335,69.14828969359326
42.5006,69.07821418637
42.504416666666664,69.06980833333341
42.50866666666667,69.00005963938972
42.51691666666667,68.93047783933524
42.59891666666667,68.99091286307062
42.59975,68.95430386740341
42.6054,69.01676965517238
42.639633333333336,69.08042424242417
42.65201666666667,69.13263411279239
42.75565,69.19325961538462
42.762,69.26796433470511
42.76705,69.328398630137
42.79645,69.4040574555404
42.8086,69.46780874316937
42.808616666666666,69.53213506139153
42.826683333333335,69.62438147138964
42.8294,69.58031156462577
42.912216666666666,69.65203532608706
42.9188,69.73730122116697
42.923716666666664,69.80848238482386
42.92695,69.83348849797017
42.9652,69.90875540540536
42.996316666666665,69.87908097165985
42.99786666666667,69.84919407008088
43.12231666666667,69.93606191117095
43.12233333333333,69.91599865591402
43.241033333333334,70.01240805369115
43.2645,70.08449999999999
43.382216666666665,70.0250696117805
43.39788333333333,70.1332379679144
43.73493333333333,70.20542990654212
43.96675,70.19281866666667
44.01155,70.12442210386149
44.19565,70.2044960106383
44.227583333333335,70.15297609561749
44.50816666666667,70.12389655172409
44.55891666666667,70.21957615894027
44.60005,70.31733994709
44.76923333333333,70.24942668428004
45.09295,70.32655804749346
45.251083333333334,70.29687615283261
45.25618333333333,70.26819736842107
45.4123,70.19276741130092
45.799083333333336,70.13417979002627
45.8402,70.0922778505897
45.9171,70.03054188481674
46.009483333333336,69.95298039215676
46.11265,69.93279242819837
46.15893333333333,69.86699869621896
46.233333333333334,69.84286458333338
46.2522,69.79459947984397
46.2588,69.72818181818177
46.29338333333333,69.69637224383919
46.36181666666667,69.63341968911931
46.383116666666666,69.61955368693415
46.51521666666667,69.57863049095613
46.557316666666665,69.52927741935497
46.71641666666667,69.49196262886593
46.74101666666667,69.4632599742599
46.748583333333336,69.44146529562965
46.8135,69.3881578947368
46.81978333333333,69.40974487179474
46.82405,69.37127912932147
46.839216666666665,69.38011253196939
46.8634,69.39290676883783
46.875366666666665,69.36760076530612
46.903933333333335,69.34525095541402
47.01285,69.28106234096691
47.021966666666664,69.25745616264295
47.0981,69.27550126903557
47.11216666666667,69.2341482889734
47.12408333333333,69.17837215189873
47.16145,69.16174968394438
47.19413333333333,69.16504671717169
47.196333333333335,69.18842496847411
47.20421666666667,69.24002015113346
47.268033333333335,69.21863522012573
47.31411666666666,69.2155150753769
47.327533333333335,69.17558971141783
47.35413333333333,69.1748270676692
47.38216666666667,69.21444180225285
47.40565,69.21783124999996
47.42585,69.2009163545568
47.4718,69.19995261845384
47.491883333333334,69.22191282689907
47.546033333333334,69.28481840796017
47.5537,69.28961118012433
47.559016666666665,69.36634615384614
47.5739,69.35912143742254
47.613733333333336,69.41455693069305
47.620416666666664,69.40817181705806
47.657016666666664,69.40742098765436
47.68086666666667,69.4671972872997
47.704683333333335,69.48037561576362
47.77445,69.49877244772445
47.77996666666667,69.491796068796
47.80786666666667,69.49984785276068
47.811616666666666,69.58137622549023
47.8409,69.64106609547117
47.87988333333333,69.64481540342304
47.887883333333335,69.6833992673992
47.90573333333333,69.63278048780505
47.90723333333333,69.58226309378803
47.907666666666664,69.64577007299255
47.92726666666667,69.64869744835958
47.933883333333334,69.6777827669902
47.975833333333334,69.60146181818187
48.03653333333333,69.61561380145297
48.07515,69.54496009673528
48.08355,69.55080434782609
48.09025,69.57908202653807
48.13516666666667,69.59677108433738
48.14915,69.67732731648616
48.15955,69.70943749999994
48.16258333333333,69.75497358943566
48.176833333333335,69.6927877697842
48.17715,69.63074970059874
48.199466666666666,69.57086483253586
48.22095,69.63145639187576
48.238883333333334,69.57387828162297
48.27936666666667,69.5911549463648
48.30368333333333,69.62281666666665
48.32051666666667,69.65513793103459
48.34583333333333,69.63604750593832
48.35085,69.61787544483983
48.3744,69.61656686390539
48.376133333333335,69.5995602836879
48.380583333333334,69.65955962219604
48.38725,69.70700707547174
48.414883333333336,69.7685064782097
48.41571666666667,69.81733529411768
48.43395,69.77546650998826
48.44786666666667,69.81652112676048
48.475366666666666,69.77626025791315
48.518483333333336,69.8005
48.538983333333334,69.846518128655
48.5699,69.88290887850468
48.59225,69.9337059509919
48.592666666666666,69.98298601398609
48.6132,70.02300814901051
48.63315,70.09891860465106
48.67713333333333,70.05105807200935
48.7143,70.08688167053371
48.73198333333333,70.06473464658167
48.73896666666667,69.99708796296291
48.74155,70.04572947976885
48.75856666666667,69.97934872979222
48.76368333333333,69.91474509803913
48.7641,69.84968433179716
48.77348333333333,69.83018642117366
48.81223333333333,69.87328275862069
48.82955,69.92645809414462
48.832233333333335,69.94150344036703
48.84115,69.88272050400914
48.85568333333333,69.89863844393598
48.85835,69.943856
48.860733333333336,69.88523744292237
48.88328333333333,69.943378563284
48.90421666666666,70.00184054669703
48.906533333333336,69.94596359499425
48.913583333333335,70.05102500000011
48.91778333333333,70.1217707150964
48.92803333333333,70.18236054421772
48.956183333333335,70.23305775764442
49.00248333333333,70.28711990950242
49.02755,70.35267683615822
49.10066666666667,70.41274153498865
49.11548333333333,70.37166967305518
49.135333333333335,70.35500450450444
49.1468,70.41801912260964
49.15105,70.51524157303382
49.18013333333333,70.5915353535353
49.19753333333333,70.64683856502253
49.24503333333333,70.71554871220613
49.30843333333333,70.71064541387025
49.313383333333334,70.7562893854749
49.32598333333333,70.7536473214287
49.381283333333336,70.73066220735785
49.38903333333333,70.80820044543434
49.4033,70.9202180200222
49.423883333333336,70.85517222222212
49.42516666666667,70.83444728079905
49.500883333333334,70.77610088691799
49.51535,70.71787707641194
49.58128333333333,70.66348230088497
49.628483333333335,70.63050939226518
49.7774,70.58974172185437
49.7897,70.61682690187423
49.79428333333333,70.64452422907485
49.80745,70.67370297029701
50.003483333333335,70.72824725274722
50.03168333333333,70.70553128430291
50.098533333333336,70.64280921052652
50.23543333333333,70.7082836801754
50.238733333333336,70.65369474835896
50.264133333333334,70.71156502732245
50.2761,70.76998471615718
50.28873333333333,70.82960414394762
50.7278,70.76470915032681
50.77995,70.80691512513592
50.8933,70.7526391304348
50.991,70.76004234527691
51.077466666666666,70.77268546637747
51.1562,70.74164463705323
51.19883333333333,70.76214285714289
51.21525,70.8323318918919
51.35,70.81390280777536
51.38595,70.79820711974095
51.40293333333333,70.73459051724133
51.525666666666666,70.67869752421953
51.76395,70.63881182795693
51.8748,70.58445005370572
51.94923333333333,70.52700429184549
52.0613,70.48760878885322
52.06348333333333,70.42662419700196
52.069916666666664,70.38526310160428
52.07463333333333,70.49390170940177
52.08065,70.43075453575244
52.09975,70.41297228144981
52.17668333333334,70.37832268370607
52.20921666666667,70.35496170212767
52.21545,70.3128905419768
52.2473,70.26467834394904
52.32131666666667,70.23803287380703
52.3671,70.1936165254237
52.36801666666667,70.15315873015864
52.37603333333333,70.12081712473578
52.54748333333333,70.08763780359024
52.5761,70.05306329113924
52.623866666666665,70.029320337197
52.643366666666665,70.13021473684218
52.65881666666667,70.14862039957944
52.679516666666665,70.1256754201681
52.729,70.09785939139557
52.7762,70.08111844863733
52.85223333333333,70.06452774869115
52.86666666666667,70.04248117154809
52.90326666666667,70.02598223615453
52.93398333333333,70.05057098121083
53.01873333333333,70.03791449426483
53.021366666666665,70.02624583333336
53.02146666666667,70.0132819979188
53.03713333333334,70.00489293139296
53.14205,70.04206438213902
53.16838333333333,70.03782053941904
53.168683333333334,70.02498134715034
53.170883333333336,70.02210351966875
53.17133333333334,70.00989762150984
53.18165,69.9675361570248
53.19193333333333,69.92522187822499
53.1973,69.92497525773197
53.22645,69.94653553038111
53.22906666666667,69.97821810699597
53.28605,69.9830647482015
53.315916666666666,69.97870739219715
53.31746666666667,69.98453846153842
53.32835,69.98203995901628
53.34413333333333,69.98964483111561
53.44755,70.03535582822077
53.46443333333333,70.0430592441266
53.46745,70.04843775510184
53.47023333333333,70.04435372069318
53.47453333333333,70.1013676171079
53.556383333333336,70.14161953204474
53.6077,70.13796036585379
53.61095,70.15129238578687
53.61346666666667,70.15526876267748
53.62965,70.22159878419444
53.63166666666667,70.20736538461543
53.63361666666667,70.24283619817997
53.637233333333334,70.22850606060604
53.64001666666667,70.24465388496458
53.73088333333333,70.265414314516
53.758433333333336,70.28708459214495
53.77738333333333,70.30104627766583
53.78746666666667,70.32487135678383
53.882466666666666,70.35460341365459
53.90206666666667,70.43561484453352
53.911566666666666,70.44626853707399
53.913866666666664,70.46743043043043
53.91746666666667,70.48838799999984
53.920683333333336,70.55061538461533
53.9289,70.57253493013967
53.96151666666667,70.61745962113658
53.96576666666667,70.67156573705181
53.97558333333333,70.72698805970134
54.03176666666667,70.7643230616301
54.044783333333335,70.7742750744787
54.05685,70.80460615079365
54.06088333333334,70.81704063429123
54.063633333333335,70.8378811881189
54.06535,70.84955192878343
54.066916666666664,70.87864031620558
54.08575,70.9094896347484
54.10026666666667,70.92216173570027
54.11971666666667,70.93586995073902
54.13296666666667,70.90612893700788
54.14318333333333,70.87811602753206
54.18321666666667,70.91540275049118
54.18815,70.98209322865536
54.199333333333335,70.95683333333328
54.2084,70.99512634671893
54.21488333333333,71.02391095890411
54.23246666666667,71.05314369501471
54.350833333333334,71.03664062499999
54.35545,71.01979707317076
54.36005,71.06579239766087
54.370383333333336,71.10376436221998
54.383916666666664,71.14124999999994
54.483783333333335,71.19457823129251
54.51335,71.2308582524272
54.51838333333333,71.27630843840944
54.5219,71.32214244186059
54.5727,71.3606582768636
54.66316666666667,71.41516924564797
54.669583333333335,71.4683352657005
54.7386,71.56497200772205
54.75795,71.65344358727087
54.81458333333333,71.71610693641621
54.81965,71.7262704523581
54.971516666666666,71.8261105769231
55.017,71.84709317963502
55.0214,71.89094721689062
55.038466666666665,71.9140824544583
55.070816666666666,71.89592624521077
55.0809,71.87794641148334
55.09745,71.86053154875734
55.29441666666666,71.8554011461317
55.46463333333333,71.90194656488553
55.507866666666665,71.95093517635833
55.52693333333333,71.95833238095237
55.540033333333334,71.96613225499523
55.95515,71.99791634980991
55.996566666666666,72.03157454890793
56.00966666666667,72.06572106261869
56.03205,72.05903696682475
56.060633333333335,72.05365435606059
56.39143333333333,72.11936707663193
56.44716666666667,72.17839319470677
56.776316666666666,72.21347686496698
56.83753333333333,72.20948962264139
57.00875,72.21552591894445

==> Figures/data_for_plots/rw-n25-time-average-fail.csv <==
time,value
0,76.15684158415849
0.0011666666666666668,76.15684158415849
0.07316666666666667,76.15684158415849
0.11596666666666666,76.15684158415849
0.29045,76.15684158415849
0.37325,76.15684158415849
0.44138333333333335,76.15684158415849
0.4728333333333333,76.15684158415849
0.6684833333333333,76.15684158415849
0.73745,76.15684158415849
0.81555,76.15684158415849
0.9022833333333333,76.15684158415849
0.9396166666666667,76.15684158415849
0.9629833333333333,76.15684158415849
1.0642333333333334,76.15684158415849
1.07115,76.15684158415849
1.17045,76.15684158415849
1.17595,76.15684158415849
1.21565,76.15684158415849
1.3122833333333332,76.15684158415849
1.4308333333333334,76.15684158415849
1.4544333333333332,76.15684158415849
1.5983833333333333,76.15684158415849
1.6623,76.15684158415849
1.69025,76.15684158415849
1.7432333333333334,76.15684158415849
1.9779333333333333,76.15684158415849
2.1226833333333333,76.15684158415849
6.344733333333333,76.15684158415849
6.451783333333333,76.15684158415849
6.898,76.15684158415849
7.0458,76.15684158415849
7.15605,76.15684158415849
7.198816666666667,76.15684158415849
7.41305,76.15684158415849
7.8928,76.15684158415849
7.909983333333333,76.15684158415849
7.940933333333334,76.15684158415849
8.089933333333333,76.15684158415849
8.705466666666666,76.15684158415849
9.240683333333333,76.15684158415849
11.421133333333334,76.15684158415849
11.64355,76.15684158415849
11.71825,76.15684158415849
11.730366666666667,76.15684158415849
11.858233333333333,76.15684158415849
11.937083333333334,76.15684158415849
12.089233333333333,76.15684158415849
12.166316666666667,76.15684158415849
12.543383333333333,76.15684158415849
12.631416666666667,76.15684158415849
12.686883333333334,76.15684158415849
12.779516666666666,76.15684158415849
12.87925,76.15684158415849
13.091616666666667,76.15684158415849
13.2223,76.15684158415849
13.239983333333333,76.15684158415849
13.4274,76.15684158415849
13.654633333333333,76.15684158415849
13.667783333333333,76.15684158415849
13.815983333333334,76.15684158415849
13.82905,76.15684158415849
13.888333333333334,76.15684158415849
13.980283333333333,76.15684158415849
14.121666666666666,76.15684158415849
14.1881,76.15684158415849
14.269616666666666,76.15684158415849
14.372733333333333,76.15684158415849
14.417716666666667,76.15684158415849
14.7071,76.15684158415849
14.796966666666666,76.15684158415849
14.8491,76.15684158415849
15.043666666666667,76.15684158415849
15.2053,76.15684158415849
15.389183333333333,76.15684158415849
15.682783333333333,76.15684158415849
15.971266666666667,76.15684158415849
16.007933333333334,76.15684158415849
16.051733333333335,76.15684158415849
16.068716666666667,76.15684158415849
16.443816666666667,76.15684158415849
16.9416,76.15684158415849
17.04355,76.15684158415849
17.144716666666667,76.15684158415849
17.17125,76.15684158415849
17.247633333333333,76.15684158415849
17.4729,76.15684158415849
17.6189,76.15684158415849
17.635866666666665,76.15684158415849
17.934033333333332,76.15684158415849
17.9759,76.15684158415849
17.994266666666668,76.15684158415849
18.069383333333334,76.15684158415849
18.141,76.15684158415849
18.185683333333333,76.15684158415849
18.440483333333333,76.15684158415849
18.442433333333334,76.15684158415849
18.7244,76.15684158415849
18.737733333333335,76.15684158415849
18.7557,76.15684158415849
18.88446666666667,76.15684158415849
18.9478,76.15684158415849
19.17578333333333,76.15684158415849
19.2457,76.15684158415849
19.331333333333333,76.15684158415849
19.395933333333332,76.15684158415849
19.619733333333333,76.15684158415849
19.688366666666667,76.15684158415849
19.695416666666667,76.15684158415849
19.84561666666667,76.15684158415849
20.273183333333332,76.15684158415849
20.3489,76.15684158415849
20.4985,76.15684158415849
20.823666666666668,76.15684158415849
20.8674,76.15684158415849
21.872183333333332,76.15684158415849
21.951883333333335,76.15684158415849
22.195516666666666,76.15684158415849
22.31435,76.15684158415849
22.55485,76.15684158415849
22.560716666666668,76.15684158415849
22.687666666666665,76.15684158415849
22.815266666666666,76.15684158415849
22.8335,76.15684158415849
22.99475,76.15684158415849
23.286233333333332,76.15684158415849
23.2898,76.15684158415849
23.371666666666666,76.15684158415849
23.522483333333334,76.15684158415849
23.834033333333334,76.15684158415849
23.978016666666665,76.15684158415849
24.16975,76.15684158415849
24.469366666666666,76.15684158415849
24.469733333333334,76.15684158415849
24.50985,76.15684158415849
24.770766666666667,76.15684158415849
24.771166666666666,76.15684158415849
25.071316666666668,76.15684158415849
25.0743,76.15684158415849
25.082316666666667,76.15684158415849
25.129783333333332,76.15684158415849
25.13945,76.15684158415849
25.282833333333333,76.15684158415849
25.5207,76.15684158415849
25.608516666666667,76.15684158415849
25.63205,76.15684158415849
25.7896,76.15684158415849
25.811983333333334,76.15684158415849
25.8489,76.15684158415849
25.87655,76.15684158415849
25.884833333333333,76.15684158415849
25.91335,76.15684158415849
26.034483333333334,76.15684158415849
26.0735,76.15684158415849
26.08975,76.15684158415849
26.14666666666667,76.15684158415849
26.169616666666666,76.15684158415849
26.25455,76.15684158415849
26.4086,76.15684158415849
27.1836,76.15684158415849
27.7813,76.15684158415849
27.946716666666667,76.15684158415849
27.993533333333332,76.15684158415849
28.10305,76.15684158415849
28.15255,76.15684158415849
28.300633333333334,76.15684158415849
28.353666666666665,76.15684158415849
28.355983333333334,76.15684158415849
28.378983333333334,76.15684158415849
28.720266666666667,76.15684158415849
28.90015,76.15684158415849
28.955633333333335,76.15684158415849
29.02975,76.15684158415849
29.099116666666667,76.15684158415849
29.1782,76.15684158415849
29.244116666666667,76.15684158415849
29.2945,76.15684158415849
29.406583333333334,76.15684158415849
29.473383333333334,76.15684158415849
29.57145,76.15684158415849
29.59425,76.15684158415849
29.665416666666665,76.15684158415849
29.731933333333334,76.15684158415849
29.884416666666667,76.15684158415849
30.040766666666666,76.15684158415849
30.152916666666666,76.15684158415849
30.1725,76.15684158415849
30.18175,76.15684158415849
30.29305,76.15684158415849
30.485733333333332,76.15684158415849
30.62686666666667,76.15684158415849
30.645233333333334,76.15684158415849
30.646616666666667,76.15684158415849
30.6827,76.15684158415849
30.864083333333333,76.15684158415849
30.892616666666665,76.15684158415849
30.952583333333333,76.15684158415849
31.0863,76.15684158415849
31.09945,76.15684158415849
31.1561,76.15684158415849
31.19585,76.15684158415849
31.246266666666667,76.15684158415849
31.392983333333333,76.15684158415849
31.3994,76.15684158415849
31.646316666666667,76.15684158415849
31.6883,76.15684158415849
32.072633333333336,76.15684158415849
32.103233333333336,76.15684158415849
32.18,76.15684158415849
32.59675,76.15684158415849
32.678466666666665,76.15684158415849
32.989583333333336,76.15684158415849
33.13721666666667,76.15684158415849
33.24856666666667,76.15684158415849
33.50736666666667,76.15684158415849
33.53681666666667,76.15684158415849
33.68495,76.15684158415849
33.80356666666667,76.15684158415849
33.84138333333333,76.15684158415849
33.89445,76.15684158415849
34.06145,76.15684158415849
34.226933333333335,76.15684158415849
34.263783333333336,76.15684158415849
34.3007,76.15684158415849
34.56966666666667,76.15684158415849
34.6225,76.15684158415849
34.67208333333333,76.15684158415849
34.68666666666667,76.15684158415849
34.84826666666667,76.15684158415849
34.8986,76.15684158415849
34.990883333333336,76.15684158415849
35.13225,76.15684158415849
35.142133333333334,76.15684158415849
35.255916666666664,76.15684158415849
35.25745,76.15684158415849
35.39148333333333,76.15684158415849
35.39158333333334,76.15684158415849
35.63453333333333,76.15684158415849
35.667566666666666,76.15684158415849
35.76935,76.15684158415849
35.84373333333333,76.15684158415849
35.96745,76.15684158415849
36.06095,76.15684158415849
36.087066666666665,76.15684158415849
36.15063333333333,76.15684158415849
36.1788,76.15684158415849
36.32915,76.15684158415849
36.388616666666664,76.15684158415849
36.47615,76.15684158415849
36.5115,76.15684158415849
36.51546666666667,76.15684158415849
36.909,76.15684158415849
37.015683333333335,76.15684158415849
37.142833333333336,76.15684158415849
37.38386666666667,76.15684158415849
37.4613,76.15684158415849
37.99138333333333,76.15684158415849
38.3467,76.15684158415849
38.44518333333333,76.15684158415849
38.49171666666667,76.15684158415849
38.5898,76.15684158415849
38.9694,76.15684158415849
38.992133333333335,76.15684158415849
39.10061666666667,76.15684158415849
39.131283333333336,76.15684158415849
39.25001666666667,76.15684158415849
39.34478333333333,76.15684158415849
39.3994,76.15684158415849
39.4966,76.15684158415849
39.64013333333333,76.15684158415849
39.72103333333333,76.15684158415849
39.75696666666666,76.15684158415849
39.90205,76.15684158415849
39.95761666666667,76.15684158415849
39.99615,76.15684158415849
40.11581666666667,76.15684158415849
40.139833333333335,76.15684158415849
40.27101666666667,76.15684158415849
40.2837,76.15684158415849
40.388733333333334,76.15684158415849
40.427216666666666,76.15684158415849
40.63741666666667,76.15684158415849
40.65716666666667,76.15684158415849
40.693416666666664,76.15684158415849
40.79926666666667,76.15684158415849
40.85038333333333,76.15684158415849
40.85935,76.15684158415849
40.8991,76.15684158415849
40.946266666666666,76.15684158415849
41.00045,76.15684158415849
41.04578333333333,76.15684158415849
41.09513333333334,76.15684158415849
41.16395,76.15684158415849
41.458133333333336,76.15684158415849
41.52993333333333,76.15684158415849
41.535716666666666,76.15684158415849
41.6015,76.15684158415849
41.60908333333333,76.15684158415849
41.613,76.15684158415849
41.900933333333334,76.15684158415849
41.980583333333335,76.15684158415849
42.0615,76.15684158415849
42.14496666666667,76.15684158415849
45.352333333333334,76.15684158415849
45.53791666666667,76.15684158415849
46.02455,76.15684158415849
46.02565,76.15684158415849
46.04431666666667,76.15684158415849
46.08343333333333,76.15684158415849
46.462666666666664,76.15684158415849
46.48305,76.15684158415849
46.54076666666667,76.15684158415849
46.65985,76.15684158415849
46.69255,76.15684158415849
46.99373333333333,76.15684158415849
47.02455,76.15684158415849
47.22293333333333,76.15684158415849
47.34993333333333,76.15684158415849
47.5148,76.15684158415849
47.813966666666666,76.15684158415849
48.1041,76.15684158415849
48.177733333333336,76.15684158415849
48.334583333333335,76.15684158415849
48.54116666666667,76.15684158415849
48.61313333333333,76.15684158415849
48.77453333333333,76.15684158415849
48.8124,76.15684158415849
48.91055,76.15684158415849
48.968983333333334,76.15684158415849
49.126466666666666,76.15684158415849
49.21085,76.15684158415849
49.282183333333336,76.15684158415849
49.402566666666665,76.15684158415849
49.438766666666666,76.15684158415849
49.618966666666665,76.15684158415849
49.8392,76.15684158415849
49.871316666666665,76.15684158415849
50.123533333333334,76.15684158415849
51.27996666666667,76.15684158415849
51.48291666666667,76.15684158415849
51.936483333333335,76.15684158415849
52.06048333333333,76.15684158415849
52.2279,76.15684158415849
52.36091666666667,76.15684158415849
52.492666666666665,76.15684158415849
52.53365,76.15684158415849
52.686283333333336,76.15684158415849
52.717166666666664,76.15684158415849
52.89371666666667,76.15684158415849
52.9885,76.15684158415849
53.101,76.15684158415849
53.10496666666667,76.15684158415849
53.2132,76.15684158415849
53.28905,76.15684158415849
53.394083333333334,76.15684158415849
53.39485,76.15684158415849
53.39646666666667,76.15684158415849
53.46881666666667,76.15684158415849
53.6418,76.15684158415849
53.807383333333334,76.15684158415849
53.83733333333333,76.15684158415849
53.938066666666664,76.15684158415849
53.99348333333333,76.15684158415849
54.0877,76.15684158415849
54.3566,76.15684158415849
54.38888333333333,76.15684158415849
54.39148333333333,76.15684158415849
54.403733333333335,76.15684158415849
54.48135,76.15684158415849
54.54286666666667,76.15684158415849
54.5633,76.15684158415849
54.669016666666664,76.15684158415849
54.782833333333336,76.15684158415849
54.838316666666664,76.15684158415849
54.84325,76.15684158415849
55.1505,76.15684158415849
55.16611666666667,76.15684158415849
55.18485,76.15684158415849
55.319966666666666,76.15684158415849
55.331383333333335,76.15684158415849
55.38668333333333,76.15684158415849
55.42771666666667,76.15684158415849
55.453316666666666,76.15684158415849
55.491683333333334,76.15684158415849
55.71585,76.15684158415849
55.81666666666667,76.15684158415849
55.88291666666667,76.15684158415849
55.957116666666664,76.15684158415849
55.96243333333334,76.15684158415849
56.224066666666666,76.15684158415849
56.27001666666666,76.15684158415849
56.313316666666665,76.15684158415849
56.45636666666667,76.15684158415849
56.479083333333335,76.15684158415849
56.56381666666667,76.15684158415849
56.67045,76.15684158415849
56.729933333333335,76.15684158415849
56.75161666666666,76.15684158415849
56.81733333333333,76.15684158415849
56.89055,76.15684158415849
57.036683333333336,76.15684158415849
57.145066666666665,76.15684158415849
57.17305,76.15684158415849
57.25326666666667,76.15684158415849

==> Figures/data_for_plots/rw-n25-time-average.csv <==
time,value
0,65.8549154929577
0.0408,65.8549154929577
0.07783333333333334,65.8549154929577
0.0862,65.8549154929577
0.20228333333333334,65.8549154929577
0.23518333333333333,65.8549154929577
0.38065,65.8549154929577
0.5943,65.8549154929577
0.6228166666666667,65.8549154929577
0.7866666666666666,65.8549154929577
0.7875666666666666,65.8549154929577
0.98265,65.8549154929577
1.0953166666666667,65.8549154929577
1.1057666666666666,65.8549154929577
1.1069166666666668,65.8549154929577
1.1073666666666666,65.8549154929577
1.3808666666666667,65.8549154929577
1.3918833333333334,65.8549154929577
1.3930166666666666,65.8549154929577
1.5251166666666667,65.8549154929577
1.5363666666666667,65.8549154929577
1.7227166666666667,65.8549154929577
1.7244,65.8549154929577
1.8196166666666667,65.8549154929577
1.8293833333333334,65.8549154929577
1.9735333333333334,65.8549154929577
2.0451333333333332,65.8549154929577
2.1448666666666667,65.8549154929577
2.19005,65.8549154929577
6.561983333333333,65.8549154929577
6.613466666666667,65.8549154929577
6.969783333333333,65.8549154929577
6.98235,65.8549154929577
7.093216666666667,65.8549154929577
7.574783333333333,65.8549154929577
7.725583333333334,65.8549154929577
7.83605,65.8549154929577
7.8726666666666665,65.8549154929577
7.937383333333333,65.8549154929577
8.1047,65.8549154929577
8.537733333333334,65.8549154929577
11.36195,65.8549154929577
11.652133333333333,65.8549154929577
11.660316666666667,65.8549154929577
11.671183333333333,65.8549154929577
11.719616666666667,65.8549154929577
11.8067,65.8549154929577
11.916783333333333,65.8549154929577
11.953166666666666,65.8549154929577
12.090866666666667,65.8549154929577
12.098983333333333,65.8549154929577
12.16985,65.8549154929577
12.270166666666666,65.8549154929577
12.398866666666667,65.8549154929577
12.4707,65.8549154929577
12.546916666666666,65.8549154929577
12.713066666666666,65.8549154929577
12.76735,65.8549154929577
12.8541,65.8549154929577
12.860816666666667,65.8549154929577
12.91565,65.8549154929577
13.002233333333333,65.8549154929577
13.1583,65.8549154929577
13.210066666666666,65.8549154929577
13.2989,65.8549154929577
13.306266666666666,65.8549154929577
13.358333333333333,65.8549154929577
13.61195,65.8549154929577
13.655416666666667,65.8549154929577
13.742733333333334,65.8549154929577
13.7604,65.8549154929577
13.890883333333333,65.8549154929577
13.908066666666667,65.8549154929577
13.9614,65.8549154929577
14.204966666666667,65.8549154929577
14.35245,65.8549154929577
16.777583333333332,65.8549154929577
16.951883333333335,65.8549154929577
17.067,65.8549154929577
17.267083333333332,65.8549154929577
17.4057,65.8549154929577
17.514583333333334,65.8549154929577
17.551666666666666,65.8549154929577
17.81455,65.8549154929577
17.853266666666666,65.8549154929577
17.99985,65.8549154929577
18.0734,65.8549154929577
18.29345,65.8549154929577
18.321883333333332,65.8549154929577
18.51695,65.8549154929577
18.573083333333333,65.8549154929577
18.654416666666666,65.8549154929577
18.764483333333335,65.8549154929577
18.807683333333333,65.8549154929577
18.9499,65.8549154929577
19.246533333333332,65.8549154929577
19.423083333333334,65.8549154929577
19.683866666666667,65.8549154929577
19.831266666666668,65.8549154929577
22.773066666666665,65.8549154929577
22.943433333333335,65.8549154929577
23.09375,65.8549154929577
23.660183333333332,65.8549154929577
23.827033333333333,65.8549154929577
23.95525,65.8549154929577
24.10395,65.8549154929577
24.2793,65.8549154929577
24.405333333333335,65.8549154929577
24.818966666666668,65.8549154929577
25.005533333333332,65.8549154929577
25.07121666666667,65.8549154929577
25.112133333333333,65.8549154929577
25.2951,65.8549154929577
25.4102,65.8549154929577
25.4127,65.8549154929577
25.559583333333332,65.8549154929577
25.588183333333333,65.8549154929577
25.710866666666668,65.8549154929577
25.735983333333333,65.8549154929577
25.737666666666666,65.8549154929577
25.866016666666667,65.8549154929577
26.443183333333334,65.8549154929577
29.9894,65.8549154929577
30.108183333333333,65.8549154929577
30.6551,65.8549154929577
30.684466666666665,65.8549154929577
30.762383333333332,65.8549154929577
30.966983333333335,65.8549154929577
31.068483333333333,65.8549154929577
31.079983333333335,65.8549154929577
31.547233333333335,65.8549154929577
31.553566666666665,65.8549154929577
31.695333333333334,65.8549154929577
31.99191666666667,65.8549154929577
32.524633333333334,65.8549154929577
34.7745,65.8549154929577
34.905366666666666,65.8549154929577
35.4146,65.8549154929577
35.559983333333335,65.8549154929577
35.56653333333333,65.8549154929577
35.718916666666665,65.8549154929577
35.72425,65.8549154929577
35.860933333333335,65.8549154929577
36.1658,65.8549154929577
36.16888333333333,65.8549154929577
36.31818333333333,65.8549154929577
36.473683333333334,65.8549154929577
36.622933333333336,65.8549154929577
36.776066666666665,65.8549154929577
36.92863333333333,65.8549154929577
36.93378333333333,65.8549154929577
37.0766,65.8549154929577
37.07898333333333,65.8549154929577
37.22923333333333,65.8549154929577
37.231233333333336,65.8549154929577
37.52641666666667,65.8549154929577
37.5314,65.8549154929577
41.473733333333335,65.8549154929577
41.61483333333333,65.8549154929577
41.7709,65.8549154929577
41.9183,65.8549154929577
41.981316666666665,65.8549154929577
42.01841666666667,65.8549154929577
42.0695,65.8549154929577
42.165033333333334,65.8549154929577
42.226283333333335,65.8549154929577
42.29848333333333,65.8549154929577
42.592866666666666,65.8549154929577
42.609566666666666,65.8549154929577
42.90058333333333,65.8549154929577
42.9039,65.8549154929577
42.91578333333333,65.8549154929577
42.961933333333334,65.8549154929577
43.05735,65.8549154929577
43.072633333333336,65.8549154929577
43.210316666666664,65.8549154929577
43.22915,65.8549154929577
43.3685,65.8549154929577
43.52355,65.8549154929577
43.542883333333336,65.8549154929577
43.67446666666667,65.8549154929577
43.98785,65.8549154929577
47.42648333333333,65.8549154929577
47.56623333333334,65.8549154929577
47.57448333333333,65.8549154929577
48.0378,65.8549154929577
48.22493333333333,65.8549154929577
48.23681666666667,65.8549154929577
48.33005,65.8549154929577
48.516216666666665,65.8549154929577
48.81698333333333,65.8549154929577
48.8477,65.8549154929577
48.98045,65.8549154929577
49.10551666666667,65.8549154929577
49.28113333333334,65.8549154929577
49.4253,65.8549154929577
49.5219,65.8549154929577
53.41761666666667,65.8549154929577
53.429633333333335,65.8549154929577
53.8602,65.8549154929577
53.86516666666667,65.8549154929577
54.0097,65.8549154929577
54.37618333333333,65.8549154929577
54.66705,65.8549154929577
54.66825,65.8549154929577
54.8183,65.8549154929577
54.82841666666667,65.8549154929577
54.969316666666664,65.8549154929577
54.97985,65.8549154929577
55.13121666666667,65.8549154929577
55.27056666666667,65.8549154929577
55.271766666666664,65.8549154929577
55.422133333333335,65.8549154929577

==> Figures/data_for_plots/rw-n25-time-fail.csv <==
time,value
0,58.112
0.0011666666666666668,58.167
0.07316666666666667,42.855
0.11596666666666666,35.70775
0.29045,41.6728
0.37325,44.816833333333335
0.44138333333333335,47.598285714285716
0.4728333333333333,46.10637499999999
0.6684833333333333,48.61844444444444
0.73745,51.908199999999994
0.81555,48.71372727272726
0.9022833333333333,46.28066666666666
0.9396166666666667,44.54215384615385
0.9629833333333333,46.75871428571429
1.0642333333333334,47.075199999999995
1.07115,47.372875
1.17045,46.68076470588235
1.17595,47.321111111111115
1.21565,46.94778947368421
1.3122833333333332,49.900000000000006
1.4308333333333334,48.14928571428572
1.4544333333333332,51.166636363636364
1.5983833333333333,53.862130434782614
1.6623,55.25566666666667
1.69025,57.40704
1.7432333333333334,59.521499999999996
1.9779333333333333,61.6302962962963
2.1226833333333333,63.892892857142854
6.344733333333333,62.760620689655184
6.451783333333333,61.917833333333334
6.898,60.540838709677416
7.0458,60.22103125
7.15605,60.12121212121212
7.198816666666667,60.10514705882353
7.41305,60.45717142857144
7.8928,60.969944444444444
7.909983333333333,63.163108108108105
7.940933333333334,65.02642105263156
8.089933333333333,66.96710256410256
8.705466666666666,69.54119999999998
9.240683333333333,71.74124390243901
11.421133333333334,71.06392857142858
11.64355,70.49646511627908
11.71825,70.06770454545456
11.730366666666667,69.20208888888888
11.858233333333333,68.35017391304348
11.937083333333334,68.06093617021276
12.089233333333333,66.90610416666665
12.166316666666667,66.52010204081633
12.543383333333333,65.59331999999999
12.631416666666667,65.54586274509805
12.686883333333334,65.98509615384614
12.779516666666666,65.96232075471698
12.87925,65.47964814814814
13.091616666666667,65.97376363636363
13.2223,66.37819642857143
13.239983333333333,66.82987719298245
13.4274,67.45003448275861
13.654633333333333,67.7399152542373
13.667783333333333,68.25374999999998
13.815983333333334,68.88139344262294
13.82905,68.1926129032258
13.888333333333334,68.87233333333336
13.980283333333333,69.73521875000004
14.121666666666666,70.57695384615388
14.1881,71.3070454545455
14.269616666666666,72.20477611940296
14.372733333333333,71.86045588235292
14.417716666666667,72.74324637681158
14.7071,73.52827142857146
14.796966666666666,73.39745070422538
14.8491,72.61894444444448
15.043666666666667,71.74760273972605
15.2053,70.89567567567568
15.389183333333333,70.07414666666665
15.682783333333333,69.3743552631579
15.971266666666667,68.7875844155844
16.007933333333334,68.11579487179489
16.051733333333335,67.36759493670887
16.068716666666667,67.531975
16.443816666666667,66.97638271604939
16.9416,66.34234146341464
17.04355,65.7912048192771
17.144716666666667,66.01565476190478
17.17125,65.45380000000003
17.247633333333333,64.96415116279071
17.4729,64.52614942528736
17.6189,64.19192045454544
17.635866666666665,63.76425842696629
17.934033333333332,63.433722222222215
17.9759,62.80664835164837
17.994266666666668,62.42975000000001
18.069383333333334,62.21697849462366
18.141,61.94267021276597
18.185683333333333,62.417978947368425
18.440483333333333,62.23028125
18.442433333333334,61.937340206185546
18.7244,61.937336734693886
18.737733333333335,61.83929292929295
18.7557,61.34698000000001
18.88446666666667,61.341158415841576
18.9478,61.367166666666655
19.17578333333333,61.43652427184466
19.2457,61.54974038461537
19.331333333333333,61.702276190476184
19.395933333333332,61.88317924528302
19.619733333333333,62.09796261682241
19.688366666666667,61.964407407407386
19.695416666666667,62.223366972477045
19.84561666666667,62.55494545454544
20.273183333333332,62.10610810810808
20.3489,62.06314285714284
20.4985,62.011831858407064
20.823666666666668,61.606043859649105
20.8674,61.31712173913042
21.872183333333332,60.94552586206895
21.951883333333335,60.53564957264958
22.195516666666666,60.59933898305084
22.31435,60.29794957983193
22.55485,59.97668333333333
22.560716666666668,60.38985123966941
22.687666666666665,60.056434426229515
22.815266666666666,60.5050731707317
22.8335,60.38712096774196
22.99475,60.125087999999984
23.286233333333332,59.99931746031744
23.2898,59.88781102362205
23.371666666666666,59.73828125
23.522483333333334,59.65731007751938
23.834033333333334,59.6483076923077
23.978016666666665,59.69507633587786
24.16975,59.756863636363605
24.469366666666666,59.87767669172933
24.469733333333334,60.06720149253732
24.50985,59.670666666666676
24.770766666666667,59.84886029411764
24.771166666666666,60.09343065693431
25.071316666666668,60.3924565217391
25.0743,60.332115107913665
25.082316666666667,60.27664999999999
25.129783333333332,60.08409219858157
25.13945,60.05531690140845
25.282833333333333,59.772377622377604
25.5207,59.750194444444446
25.608516666666667,59.91786896551725
25.63205,60.36361643835617
25.7896,60.80351020408163
25.811983333333334,60.739027027027014
25.8489,60.69032885906041
25.87655,61.08598666666668
25.884833333333333,61.48039735099338
25.91335,61.88150657894737
26.034483333333334,61.59475816993465
26.0735,61.98735064935065
26.08975,62.50893548387098
26.14666666666667,62.90334615384616
26.169616666666666,63.31555414012739
26.25455,63.69275316455695
26.4086,64.1220880503144
27.1836,63.76475
27.7813,64.13096273291926
27.946716666666667,63.81367283950621
27.993533333333332,64.13046625766872
28.10305,64.36210365853661
28.15255,64.67149090909093
28.300633333333334,64.97040963855424
28.353666666666665,65.0451916167665
28.355983333333334,65.35557738095235
28.378983333333334,65.43369822485202
28.720266666666667,65.11257647058822
28.90015,65.49105847953213
28.955633333333335,65.82879069767444
29.02975,65.56207514450868
29.099116666666667,65.94257471264368
29.1782,66.11719999999998
29.244116666666667,65.9249034090909
29.2945,66.19359322033904
29.406583333333334,65.89023033707865
29.473383333333334,66.27195530726256
29.57145,66.13813888888888
29.59425,65.89932596685078
29.665416666666665,65.73097252747249
29.731933333333334,65.65293442622948
29.884416666666667,65.99651630434781
30.040766666666666,66.00547027027028
30.152916666666666,65.7925806451613
30.1725,65.53778609625665
30.18175,65.28577659574465
30.29305,65.69898412698417
30.485733333333332,65.56096315789472
30.62686666666667,66.02089528795814
30.645233333333334,66.17831250000005
30.646616666666667,65.86956476683942
30.6827,65.90933505154638
30.864083333333333,65.66927179487178
30.892616666666665,65.46578571428572
30.952583333333333,65.71313705583759
31.0863,65.57015151515157
31.09945,65.84954271356789
31.1561,65.95325499999997
31.19585,66.36785074626869
31.246266666666667,66.64516336633663
31.392983333333333,66.96270935960587
31.3994,66.68942156862742
31.646316666666667,66.49095609756094
31.6883,66.87933495145629
32.072633333333336,66.6122946859903
32.103233333333336,66.83922596153845
32.18,66.60833492822968
32.59675,66.86798095238086
32.678466666666665,66.82749289099519
32.989583333333336,67.29785377358489
33.13721666666667,67.10134272300472
33.24856666666667,67.59189252336448
33.50736666666667,68.01050697674421
33.53681666666667,68.3871111111111
33.68495,68.75510138248843
33.80356666666667,69.15270183486244
33.84138333333333,68.86617808219175
33.89445,69.25311818181815
34.06145,69.50942533936652
34.226933333333335,69.80815765765766
34.263783333333336,70.08526008968606
34.3007,70.19114732142866
34.56966666666667,70.5436488888889
34.6225,70.77810619469027
34.67208333333333,71.05194273127756
34.68666666666667,70.81538596491224
34.84826666666667,71.03547161572048
34.8986,71.2967173913043
34.990883333333336,71.53011688311683
35.13225,71.7549439655173
35.142133333333334,72.06796137339063
35.255916666666664,71.80813675213678
35.25745,72.0183106382979
35.39148333333333,72.34723728813562
35.39158333333334,72.15038818565398
35.63453333333333,72.40950420168069
35.667566666666666,72.76012133891217
35.76935,72.9305708333333
35.84373333333333,72.65507053941904
35.96745,72.86395867768596
36.06095,73.06271604938273
36.087066666666665,73.34100409836067
36.15063333333333,73.14872653061222
36.1788,73.37051626016257
36.32915,73.62198380566804
36.388616666666664,73.92614919354837
36.47615,74.17573092369474
36.5115,73.90541999999998
36.51546666666667,74.22268127490038
36.909,74.0342301587301
37.015683333333335,74.40620948616598
37.142833333333336,74.77817716535434
37.38386666666667,74.55918823529412
37.4613,74.91358984375
37.99138333333333,75.32903501945525
38.3467,75.12616666666659
38.44518333333333,74.9476872586872
38.49171666666667,75.30058461538455
38.5898,75.55799616858236
38.9694,75.78582824427475
38.992133333333335,76.07456273764264
39.10061666666667,76.21529166666663
39.131283333333336,76.43696981132074
39.25001666666667,76.60855263157893
39.34478333333333,76.80058052434453
39.3994,76.811302238806
39.4966,76.99237174721186
39.64013333333333,77.16694814814815
39.72103333333333,77.47386715867157
39.75696666666666,77.52552205882354
39.90205,77.53394505494516
39.95761666666667,77.35915328467155
39.99615,77.5705236363637
40.11581666666667,77.5943079710145
40.139833333333335,77.7260866425993
40.27101666666667,77.77871942446046
40.2837,77.90541218637992
40.388733333333334,78.15945714285716
40.427216666666666,78.31311387900355
40.63741666666667,78.36993617021277
40.65716666666667,78.49982685512369
40.693416666666664,78.32478169014084
40.79926666666667,78.52033333333333
40.85038333333333,78.31151398601395
40.85935,78.10414982578394
40.8991,78.24976041666662
40.946266666666666,78.40277508650519
41.00045,78.49695517241379
41.04578333333333,78.29718213058418
41.09513333333334,78.4447945205479
41.16395,78.43480204778155
41.458133333333336,78.45713605442178
41.52993333333333,78.25569152542361
41.535716666666666,78.05859121621626
41.6015,78.23945791245792
41.60908333333333,78.08385906040265
41.613,78.13193311036784
41.900933333333334,78.33729333333335
41.980583333333335,78.09897342192691
42.0615,77.87653311258278
42.14496666666667,77.68228382838288
45.352333333333334,77.49046710526314
45.53791666666667,77.2710327868853
46.02455,77.08138888888895
46.02565,76.95809771986967
46.04431666666667,76.90424999999996
46.08343333333333,76.72008414239475
46.462666666666664,76.7179290322581
46.48305,76.49293890675246
46.54076666666667,76.33567948717953
46.65985,76.14867412140578
46.69255,75.99663694267522
46.99373333333333,75.89695555555555
47.02455,76.002253164557
47.22293333333333,75.79762145110415
47.34993333333333,75.7439433962264
47.5148,75.71885579937303
47.813966666666666,75.72150624999989
48.1041,75.68213707165098
48.177733333333336,75.50266459627319
48.334583333333335,75.44056037151701
48.54116666666667,75.54511419753088
48.61313333333333,75.56996923076919
48.77453333333333,75.38017791411039
48.8124,75.4361712538226
48.91055,75.48772256097558
48.968983333333334,75.54694224924008
49.126466666666666,75.62870606060604
49.21085,75.70076737160123
49.282183333333336,75.7577981927711
49.402566666666665,75.56446546546549
49.438766666666666,75.61974251497008
49.618966666666665,75.78955522388063
49.8392,75.88294940476193
49.871316666666665,76.01119584569739
50.123533333333334,76.15645857988163
51.27996666666667,76.09250442477875
51.48291666666667,76.03531764705882
51.936483333333335,75.87424046920817
52.06048333333333,75.6841081871345
52.2279,75.5231603498542
52.36091666666667,75.53419476744182
52.492666666666665,75.59707246376814
52.53365,75.4644161849711
52.686283333333336,75.35638904899135
52.717166666666664,75.19507758620685
52.89371666666667,75.06504011461315
52.9885,74.98040857142855
53.101,75.09078062678066
53.10496666666667,74.95328977272732
53.2132,74.77211331444764
53.28905,74.73672881355935
53.394083333333334,74.65016619718317
53.39485,74.78134269662918
53.39646666666667,74.63220448179273
53.46881666666667,74.47768715083797
53.6418,74.4781337047353
53.807383333333334,74.28970833333337
53.83733333333333,74.15491966759001
53.938066666666664,74.20195856353585
53.99348333333333,74.04535812672185
54.0877,74.09086813186816
54.3566,74.0980219178081
54.38888333333333,73.98747267759563
54.39148333333333,74.05910899182561
54.403733333333335,74.18671739130434
54.48135,74.03788617886175
54.54286666666667,74.12945405405408
54.5633,73.96075202156338
54.669016666666664,74.1261639784946
54.782833333333336,74.06693297587125
54.838316666666664,74.1402379679144
54.84325,74.2555466666667
55.1505,74.07605319148938
55.16611666666667,74.34461273209546
55.18485,74.48170370370367
55.319966666666666,74.58744063324536
55.331383333333335,74.43873421052635
55.38668333333333,74.6069816272966
55.42771666666667,74.80697905759165
55.453316666666666,74.93536292428195
55.491683333333334,74.96715624999993
55.71585,75.1316181818182
55.81666666666667,74.95441450777209
55.88291666666667,74.78959173126619
55.957116666666664,74.93830927835047
55.96243333333334,75.13850642673522
56.224066666666666,75.35228205128205
56.27001666666666,75.52370843989762
56.313316666666665,75.62149489795915
56.45636666666667,75.7217735368957
56.479083333333335,75.54719035532993
56.56381666666667,75.38518987341779
56.67045,75.51181565656563
56.729933333333335,75.69655919395473
56.75161666666666,75.89694974874372
56.81733333333333,76.11801253132826
56.89055,75.99966749999999
57.036683333333336,76.0840498753117
57.145066666666665,75.91078109452732
57.17305,76.05922580645155
57.25326666666667,76.15684158415839

==> Figures/data_for_plots/rw-n25-time.csv <==
time,value
0,12.083
0.0408,13.121
0.07783333333333334,27.724333333333337
0.0862,35.07025
0.20228333333333334,32.742599999999996
0.23518333333333333,38.220166666666664
0.38065,42.05957142857143
0.5943,37.72275
0.6228166666666667,36.79822222222222
0.7866666666666666,35.046200000000006
0.7875666666666666,35.379909090909095
0.98265,36.672
1.0953166666666667,38.28515384615385
1.1057666666666666,41.864928571428564
1.1069166666666668,42.93273333333333
1.1073666666666666,42.6075625
1.3808666666666667,45.660411764705884
1.3918833333333334,48.96677777777777
1.3930166666666666,51.907526315789475
1.5251166666666667,54.457449999999994
1.5363666666666667,56.8277619047619
1.7227166666666667,56.535181818181826
1.7244,55.62221739130435
1.8196166666666667,57.938875
1.8293833333333334,59.69335999999999
1.9735333333333334,62.00530769230768
2.0451333333333332,62.28737037037038
2.1448666666666667,62.76332142857143
2.19005,64.85544827586207
6.561983333333333,63.548
6.613466666666667,62.4281935483871
6.969783333333333,62.04634375
6.98235,61.69327272727272
7.093216666666667,61.56997058823529
7.574783333333333,62.26639999999999
7.725583333333334,64.02413888888887
7.83605,66.13324324324324
7.8726666666666665,67.91210526315791
7.937383333333333,69.97225641025639
8.1047,71.92737499999998
8.537733333333334,72.59178048780488
11.36195,71.66252380952383
11.652133333333333,70.93355813953488
11.660316666666667,70.27015909090909
11.671183333333333,69.4096222222222
11.719616666666667,69.10306521739128
11.8067,68.70182978723403
11.916783333333333,67.41779166666664
11.953166666666666,67.03308163265305
12.090866666666667,66.03538
12.098983333333333,65.87896078431373
12.16985,65.02476923076922
12.270166666666666,64.8931320754717
12.398866666666667,65.08248148148148
12.4707,65.16490909090909
12.546916666666666,65.33925
12.713066666666666,65.15577192982455
12.76735,65.37510344827587
12.8541,65.8336440677966
12.860816666666667,65.79711666666665
12.91565,65.98144262295082
13.002233333333333,66.39651612903226
13.1583,66.6335238095238
13.210066666666666,67.063953125
13.2989,67.7108769230769
13.306266666666666,67.90419696969697
13.358333333333333,68.42319402985075
13.61195,68.86233823529416
13.655416666666667,69.47155072463768
13.742733333333334,70.1324857142857
13.7604,70.64885915492958
13.890883333333333,71.27097222222223
13.908066666666667,71.75309589041096
13.9614,72.3918783783784
14.204966666666667,73.08224
14.35245,73.86380263157892
16.777583333333332,73.01793506493506
16.951883333333335,72.19958974358975
17.067,71.61265822784816
17.267083333333332,70.94040000000003
17.4057,70.38143209876539
17.514583333333334,69.80292682926826
17.551666666666666,69.26197590361441
17.81455,68.80575
17.853266666666666,68.49642352941176
17.99985,68.1859069767442
18.0734,67.81266666666664
18.29345,67.7116136363636
18.321883333333332,67.52805617977525
18.51695,67.24798888888886
18.573083333333333,66.57974725274723
18.654416666666666,66.62848913043476
18.764483333333335,66.09626881720425
18.807683333333333,65.82318085106385
18.9499,65.96244210526318
19.246533333333332,66.17725
19.423083333333334,66.28556701030925
19.683866666666667,66.65183673469386
19.831266666666668,67.00548484848487
22.773066666666665,66.51966
22.943433333333335,66.04563366336635
23.09375,65.66674509803923
23.660183333333332,65.53062135922332
23.827033333333333,65.49083653846155
23.95525,65.32986666666667
24.10395,65.35047169811321
24.2793,65.3801308411215
24.405333333333335,65.38908333333333
24.818966666666668,65.52685321100921
25.005533333333332,65.4018363636363
25.07121666666667,65.31460360360364
25.112133333333333,65.51587499999998
25.2951,65.89925663716812
25.4102,66.16100877192976
25.4127,66.51358260869566
25.559583333333332,66.7635603448276
25.588183333333333,67.10943589743589
25.710866666666668,67.50634745762711
25.735983333333333,67.364268907563
25.737666666666666,67.76784166666664
25.866016666666667,68.14570247933885
26.443183333333334,68.7226803278688
29.9894,68.25670731707322
30.108183333333333,67.85282258064517
30.6551,68.039784
30.684466666666665,67.59754761904762
30.762383333333332,67.20245669291343
30.966983333333335,67.45815625000006
31.068483333333333,67.36934883720934
31.079983333333335,67.28808461538468
31.547233333333335,67.64420610687023
31.553566666666665,67.77307575757578
31.695333333333334,68.11727067669173
31.99191666666667,68.5151791044776
32.524633333333334,69.21806666666662
34.7745,68.84273529411766
34.905366666666666,68.52645255474454
35.4146,68.29491304347826
35.559983333333335,68.05379136690645
35.56653333333333,67.89037142857141
35.718916666666665,67.72682978723402
35.72425,67.56941549295775
35.860933333333335,67.40004895104892
36.1658,67.35647916666663
36.16888333333333,67.18188275862067
36.31818333333333,67.06953424657534
36.473683333333334,67.09172789115642
36.622933333333336,67.0374662162162
36.776066666666665,66.975
36.92863333333333,67.04108000000004
36.93378333333333,67.11306622516558
37.0766,67.10362499999997
37.07898333333333,67.22599346405225
37.22923333333333,67.34566883116882
37.231233333333336,67.45929677419359
37.52641666666667,67.62464102564103
37.5314,67.79112101910829
41.473733333333335,67.61720253164555
41.61483333333333,67.43116981132074
41.7709,67.30910625000001
41.9183,67.17826708074531
41.981316666666665,66.83095061728395
42.01841666666667,66.49931901840489
42.0695,66.43559146341464
42.165033333333334,66.1610848484848
42.226283333333335,66.15540963855418
42.29848333333333,65.99601796407187
42.592866666666666,65.94499404761903
42.609566666666666,65.84142011834318
42.90058333333333,65.9571
42.9039,66.01214035087716
42.91578333333333,66.01213372093024
42.961933333333334,65.91793063583818
43.05735,66.08225287356326
43.072633333333336,66.08294857142862
43.210316666666664,66.18523863636366
43.22915,66.23712994350284
43.3685,66.44692134831463
43.52355,66.59232960893857
43.542883333333336,66.74293888888893
43.67446666666667,66.99472928176797
43.98785,67.290010989011
47.42648333333333,67.07224590163933
47.56623333333334,66.89841847826087
47.57448333333333,66.73182162162159
48.0378,66.60891935483873
48.22493333333333,66.49388770053477
48.23681666666667,66.38512234042551
48.33005,66.3561534391535
48.516216666666665,66.28361052631583
48.81698333333333,66.2539371727749
48.8477,66.23158333333339
48.98045,66.2545129533679
49.10551666666667,66.26056185567013
49.28113333333334,66.32431794871792
49.4253,66.43156122448983
49.5219,66.61791370558376
53.41761666666667,66.41715656565655
53.429633333333335,66.22089447236179
53.8602,66.05573999999997
53.86516666666667,65.94099004975128
54.0097,65.82079207920789
54.37618333333333,65.71516748768471
54.66705,65.69498039215685
54.66825,65.67643414634146
54.8183,65.65326699029124
54.82841666666667,65.62970531400964
54.969316666666664,65.6504903846154
54.97985,65.62623444976074
55.13121666666667,65.6444
55.27056666666667,65.69963507109001
55.271766666666664,65.75816981132074
55.422133333333335,65.85491549295774

==> Figures/data_for_plots/rw-n50-time-average-fail.csv <==
time,value
0,73.09239137134061
0.24101666666666666,73.09239137134061
0.3481166666666667,73.09239137134061
0.36291666666666667,73.09239137134061
0.3773,73.09239137134061
0.4373,73.09239137134061
0.5531666666666667,73.09239137134061
0.5540833333333334,73.09239137134061
0.69815,73.09239137134061
0.7008333333333333,73.09239137134061
0.70455,73.09239137134061
0.7073,73.09239137134061
0.7774666666666666,73.09239137134061
0.8529166666666667,73.09239137134061
0.8693,73.09239137134061
0.89315,73.09239137134061
0.9039166666666667,73.09239137134061
0.9062666666666667,73.09239137134061
0.9396666666666667,73.09239137134061
0.9475,73.09239137134061
0.9556,73.09239137134061
0.98205,73.09239137134061
0.9976166666666667,73.09239137134061
1.0424666666666667,73.09239137134061
1.10215,73.09239137134061
1.2026,73.09239137134061
1.3269666666666666,73.09239137134061
1.3563333333333334,73.09239137134061
1.42395,73.09239137134061
1.4257333333333333,73.09239137134061
1.4326,73.09239137134061
1.4886166666666667,73.09239137134061
1.5594833333333333,73.09239137134061
1.57135,73.09239137134061
1.7047,73.09239137134061
1.7758,73.09239137134061
1.8529833333333334,73.09239137134061
1.8589666666666667,73.09239137134061
1.9208166666666666,73.09239137134061
1.9913333333333334,73.09239137134061
1.9980333333333333,73.09239137134061
2.0033666666666665,73.09239137134061
2.0856166666666667,73.09239137134061
2.1366,73.09239137134061
2.1434333333333333,73.09239137134061
2.1483833333333333,73.09239137134061
2.2153666666666667,73.09239137134061
2.287933333333333,73.09239137134061
2.58065,73.09239137134061
2.583083333333333,73.09239137134061
3.3714,73.09239137134061
3.4976333333333334,73.09239137134061
6.2069833333333335,73.09239137134061
6.777516666666667,73.09239137134061
6.86435,73.09239137134061
6.939783333333334,73.09239137134061
7.020333333333333,73.09239137134061
7.1877,73.09239137134061
7.234816666666666,73.09239137134061
7.309333333333333,73.09239137134061
7.3446,73.09239137134061
7.52725,73.09239137134061
7.6622,73.09239137134061
7.825316666666667,73.09239137134061
7.895866666666667,73.09239137134061
8.149366666666667,73.09239137134061
8.157633333333333,73.09239137134061
9.648366666666666,73.09239137134061
9.929833333333333,73.09239137134061
11.5633,73.09239137134061
11.68125,73.09239137134061
11.756966666666667,73.09239137134061
11.961633333333333,73.09239137134061
11.975983333333334,73.09239137134061
12.12055,73.09239137134061
12.223283333333333,73.09239137134061
12.25245,73.09239137134061
12.262333333333334,73.09239137134061
12.267066666666667,73.09239137134061
12.29695,73.09239137134061
12.324166666666667,73.09239137134061
12.331516666666667,73.09239137134061
12.33965,73.09239137134061
12.3846,73.09239137134061
12.402533333333333,73.09239137134061
12.559416666666667,73.09239137134061
12.567033333333333,73.09239137134061
12.684916666666666,73.09239137134061
12.715333333333334,73.09239137134061
12.832716666666666,73.09239137134061
12.855766666666666,73.09239137134061
12.861383333333333,73.09239137134061
12.9258,73.09239137134061
13.0096,73.09239137134061
13.0225,73.09239137134061
13.150433333333334,73.09239137134061
13.170366666666666,73.09239137134061
13.298766666666667,73.09239137134061
13.306133333333333,73.09239137134061
13.318516666666667,73.09239137134061
13.369083333333334,73.09239137134061
13.43455,73.09239137134061
13.454433333333334,73.09239137134061
13.583,73.09239137134061
13.5961,73.09239137134061
13.61525,73.09239137134061
13.7315,73.09239137134061
13.748916666666666,73.09239137134061
13.763316666666666,73.09239137134061
13.8241,73.09239137134061
13.879033333333334,73.09239137134061
13.971983333333334,73.09239137134061
14.1201,73.09239137134061
14.176333333333334,73.09239137134061
14.207233333333333,73.09239137134061
14.26835,73.09239137134061
14.6609,73.09239137134061
16.014233333333333,73.09239137134061
16.07196666666667,73.09239137134061
16.753316666666667,73.09239137134061
16.753516666666666,73.09239137134061
16.93305,73.09239137134061
17.10885,73.09239137134061
17.117083333333333,73.09239137134061
17.136133333333333,73.09239137134061
17.3816,73.09239137134061
17.656166666666667,73.09239137134061
17.686633333333333,73.09239137134061
17.757433333333335,73.09239137134061
17.802366666666668,73.09239137134061
17.950816666666668,73.09239137134061
18.102283333333332,73.09239137134061
18.13383333333333,73.09239137134061
18.16075,73.09239137134061
18.1675,73.09239137134061
18.22105,73.09239137134061
18.2227,73.09239137134061
18.328716666666665,73.09239137134061
18.39515,73.09239137134061
18.41165,73.09239137134061
18.42305,73.09239137134061
18.424566666666667,73.09239137134061
18.45845,73.09239137134061
18.708366666666667,73.09239137134061
18.719,73.09239137134061
18.7552,73.09239137134061
18.7563,73.09239137134061
18.855883333333335,73.09239137134061
18.866383333333335,73.09239137134061
18.901516666666666,73.09239137134061
18.9025,73.09239137134061
19.0058,73.09239137134061
19.051583333333333,73.09239137134061
19.077266666666667,73.09239137134061
19.15005,73.09239137134061
19.19655,73.09239137134061
19.29765,73.09239137134061
19.344,73.09239137134061
19.3493,73.09239137134061
19.367083333333333,73.09239137134061
19.510533333333335,73.09239137134061
19.523633333333333,73.09239137134061
19.642633333333333,73.09239137134061
19.7975,73.09239137134061
19.933216666666667,73.09239137134061
19.94025,73.09239137134061
19.955766666666666,73.09239137134061
20.001616666666667,73.09239137134061
20.080933333333334,73.09239137134061
20.102416666666667,73.09239137134061
20.149,73.09239137134061
21.9749,73.09239137134061
22.115433333333332,73.09239137134061
22.129883333333332,73.09239137134061
22.76585,73.09239137134061
23.02165,73.09239137134061
23.091616666666667,73.09239137134061
23.112833333333334,73.09239137134061
23.147116666666665,73.09239137134061
23.25636666666667,73.09239137134061
23.386883333333333,73.09239137134061
23.406716666666668,73.09239137134061
23.53611666666667,73.09239137134061
23.5533,73.09239137134061
23.76255,73.09239137134061
23.85075,73.09239137134061
23.9926,73.09239137134061
24.206216666666666,73.09239137134061
24.296216666666666,73.09239137134061
24.354783333333334,73.09239137134061
24.4528,73.09239137134061
24.511983333333333,73.09239137134061
24.746933333333335,73.09239137134061
24.813316666666665,73.09239137134061
24.821683333333333,73.09239137134061
24.851816666666668,73.09239137134061
24.873033333333332,73.09239137134061
24.897366666666667,73.09239137134061
24.9216,73.09239137134061
24.929283333333334,73.09239137134061
24.959983333333334,73.09239137134061
25.022583333333333,73.09239137134061
25.03705,73.09239137134061
25.102533333333334,73.09239137134061
25.1134,73.09239137134061
25.186516666666666,73.09239137134061
25.303616666666667,73.09239137134061
25.42915,73.09239137134061
25.431383333333333,73.09239137134061
25.45295,73.09239137134061
25.487866666666665,73.09239137134061
25.6024,73.09239137134061
25.680183333333332,73.09239137134061
25.752183333333335,73.09239137134061
25.757616666666667,73.09239137134061
25.826633333333334,73.09239137134061
25.879533333333335,73.09239137134061
26.028783333333333,73.09239137134061
26.044966666666667,73.09239137134061
26.11715,73.09239137134061
26.248716666666667,73.09239137134061
26.326883333333335,73.09239137134061
26.4101,73.09239137134061
26.476166666666668,73.09239137134061
26.500083333333333,73.09239137134061
26.510916666666667,73.09239137134061
26.57208333333333,73.09239137134061
26.784183333333335,73.09239137134061
27.295983333333332,73.09239137134061
27.507083333333334,73.09239137134061
27.51545,73.09239137134061
27.76685,73.09239137134061
27.8341,73.09239137134061
28.370616666666667,73.09239137134061
28.727416666666667,73.09239137134061
28.862433333333332,73.09239137134061
28.90973333333333,73.09239137134061
29.735616666666665,73.09239137134061
29.75035,73.09239137134061
29.93195,73.09239137134061
29.95025,73.09239137134061
30.168433333333333,73.09239137134061
30.21255,73.09239137134061
30.225766666666665,73.09239137134061
30.3933,73.09239137134061
30.678166666666666,73.09239137134061
30.748183333333333,73.09239137134061
30.763916666666667,73.09239137134061
30.926983333333332,73.09239137134061
30.93105,73.09239137134061
31.022383333333334,73.09239137134061
31.108233333333335,73.09239137134061
31.181933333333333,73.09239137134061
31.260033333333332,73.09239137134061
31.270166666666668,73.09239137134061
31.3331,73.09239137134061
31.359616666666668,73.09239137134061
31.37125,73.09239137134061
31.425833333333333,73.09239137134061
31.435766666666666,73.09239137134061
31.562283333333333,73.09239137134061
31.5682,73.09239137134061
31.671333333333333,73.09239137134061
31.687083333333334,73.09239137134061
31.827483333333333,73.09239137134061
31.924133333333334,73.09239137134061
32.08711666666667,73.09239137134061
32.29456666666667,73.09239137134061
32.3463,73.09239137134061
32.39326666666667,73.09239137134061
32.4444,73.09239137134061
32.45826666666667,73.09239137134061
32.59096666666667,73.09239137134061
32.94161666666667,73.09239137134061
33.03245,73.09239137134061
33.11495,73.09239137134061
33.1558,73.09239137134061
33.26473333333333,73.09239137134061
33.29676666666667,73.09239137134061
33.322433333333336,73.09239137134061
33.438116666666666,73.09239137134061
33.526916666666665,73.09239137134061
33.618833333333335,73.09239137134061
33.798883333333336,73.09239137134061
33.84603333333333,73.09239137134061
33.94018333333333,73.09239137134061
34.10398333333333,73.09239137134061
34.270133333333334,73.09239137134061
34.35113333333334,73.09239137134061
34.89975,73.09239137134061
34.91388333333333,73.09239137134061
34.94423333333334,73.09239137134061
34.96853333333333,73.09239137134061
35.00225,73.09239137134061
35.0592,73.09239137134061
35.12885,73.09239137134061
35.20175,73.09239137134061
35.37181666666667,73.09239137134061
35.50718333333333,73.09239137134061
35.6443,73.09239137134061
35.6707,73.09239137134061
35.92218333333334,73.09239137134061
35.969166666666666,73.09239137134061
36.0706,73.09239137134061
36.17783333333333,73.09239137134061
36.33266666666667,73.09239137134061
36.446533333333335,73.09239137134061
36.59283333333333,73.09239137134061
36.723083333333335,73.09239137134061
36.7601,73.09239137134061
36.76538333333333,73.09239137134061
36.86645,73.09239137134061
36.914833333333334,73.09239137134061
36.99706666666667,73.09239137134061
37.00828333333333,73.09239137134061
37.016,73.09239137134061
37.04946666666667,73.09239137134061
37.1631,73.09239137134061
37.17118333333333,73.09239137134061
37.310233333333336,73.09239137134061
37.32593333333333,73.09239137134061
37.372083333333336,73.09239137134061
37.46351666666666,73.09239137134061
37.480333333333334,73.09239137134061
37.51645,73.09239137134061
37.51775,73.09239137134061
37.60585,73.09239137134061
37.6351,73.09239137134061
37.66226666666667,73.09239137134061
37.663666666666664,73.09239137134061
37.671533333333336,73.09239137134061
37.768966666666664,73.09239137134061
37.79,73.09239137134061
37.91786666666667,73.09239137134061
37.93825,73.09239137134061
37.944066666666664,73.09239137134061
37.9629,73.09239137134061
37.98233333333334,73.09239137134061
38.0634,73.09239137134061
38.10783333333333,73.09239137134061
38.110033333333334,73.09239137134061
38.21821666666666,73.09239137134061
38.275733333333335,73.09239137134061
38.348366666666664,73.09239137134061
38.36403333333333,73.09239137134061
38.3736,73.09239137134061
38.40011666666667,73.09239137134061
38.43483333333333,73.09239137134061
38.51335,73.09239137134061
38.589866666666666,73.09239137134061
38.661883333333336,73.09239137134061
38.67855,73.09239137134061
38.69538333333333,73.09239137134061
38.74476666666666,73.09239137134061
38.81073333333333,73.09239137134061
38.83371666666667,73.09239137134061
38.840466666666664,73.09239137134061
38.95961666666667,73.09239137134061
38.98551666666667,73.09239137134061
39.02105,73.09239137134061
39.130833333333335,73.09239137134061
39.195616666666666,73.09239137134061
39.27585,73.09239137134061
39.28713333333334,73.09239137134061
39.34073333333333,73.09239137134061
39.34531666666667,73.09239137134061
39.540616666666665,73.09239137134061
39.63066666666667,73.09239137134061
39.706833333333336,73.09239137134061
39.76246666666667,73.09239137134061
39.76278333333333,73.09239137134061
39.7803,73.09239137134061
39.79461666666667,73.09239137134061
39.8912,73.09239137134061
39.91406666666666,73.09239137134061
39.95401666666667,73.09239137134061
40.0199,73.09239137134061
40.02835,73.09239137134061
40.2581,73.09239137134061
40.277316666666664,73.09239137134061
40.32695,73.09239137134061
40.4232,73.09239137134061
40.489066666666666,73.09239137134061
40.58218333333333,73.09239137134061
40.63816666666666,73.09239137134061
40.64203333333333,73.09239137134061
40.65423333333333,73.09239137134061
40.6587,73.09239137134061
40.6687,73.09239137134061
40.879266666666666,73.09239137134061
40.891416666666665,73.09239137134061
41.09673333333333,73.09239137134061
41.172383333333336,73.09239137134061
41.190133333333335,73.09239137134061
41.2182,73.09239137134061
41.25273333333333,73.09239137134061
41.2593,73.09239137134061
41.4492,73.09239137134061
41.4855,73.09239137134061
41.595866666666666,73.09239137134061
41.63701666666667,73.09239137134061
41.752833333333335,73.09239137134061
41.7816,73.09239137134061
41.904716666666666,73.09239137134061
41.916783333333335,73.09239137134061
41.921166666666664,73.09239137134061
42.019933333333334,73.09239137134061
42.05405,73.09239137134061
42.075783333333334,73.09239137134061
42.16948333333333,73.09239137134061
42.22533333333333,73.09239137134061
42.226283333333335,73.09239137134061
42.25366666666667,73.09239137134061
42.267716666666665,73.09239137134061
42.281533333333336,73.09239137134061
42.329883333333335,73.09239137134061
42.3404,73.09239137134061
42.3832,73.09239137134061
42.39803333333333,73.09239137134061
42.489016666666664,73.09239137134061
42.52778333333333,73.09239137134061
42.53808333333333,73.09239137134061
42.58261666666667,73.09239137134061
42.76513333333333,73.09239137134061
42.79906666666667,73.09239137134061
42.830416666666665,73.09239137134061
42.83795,73.09239137134061
42.873583333333336,73.09239137134061
42.93513333333333,73.09239137134061
42.98713333333333,73.09239137134061
43.02003333333333,73.09239137134061
43.100966666666665,73.09239137134061
43.11443333333333,73.09239137134061
43.129866666666665,73.09239137134061
43.15051666666667,73.09239137134061
43.1514,73.09239137134061
43.2668,73.09239137134061
43.28655,73.09239137134061
43.33058333333334,73.09239137134061
43.362633333333335,73.09239137134061
43.4947,73.09239137134061
43.51186666666667,73.09239137134061
43.59485,73.09239137134061
43.79716666666667,73.09239137134061
43.87221666666667,73.09239137134061
43.98265,73.09239137134061
44.0259,73.09239137134061
44.224,73.09239137134061
44.47331666666667,73.09239137134061
44.60523333333333,73.09239137134061
44.736583333333336,73.09239137134061
44.74968333333333,73.09239137134061
44.991416666666666,73.09239137134061
45.012966666666664,73.09239137134061
45.11358333333333,73.09239137134061
45.25913333333333,73.09239137134061
45.4058,73.09239137134061
45.503433333333334,73.09239137134061
45.66681666666667,73.09239137134061
45.80305,73.09239137134061
45.91793333333333,73.09239137134061
45.9486,73.09239137134061
46.0713,73.09239137134061
46.26705,73.09239137134061
46.40205,73.09239137134061
46.41643333333333,73.09239137134061
46.491233333333334,73.09239137134061
46.7721,73.09239137134061
47.087183333333336,73.09239137134061
47.177083333333336,73.09239137134061
47.3393,73.09239137134061
47.34875,73.09239137134061
47.44695,73.09239137134061
47.466483333333336,73.09239137134061
47.65533333333333,73.09239137134061
47.66263333333333,73.09239137134061
47.683166666666665,73.09239137134061
47.89845,73.09239137134061
47.98643333333333,73.09239137134061
48.035833333333336,73.09239137134061
48.09205,73.09239137134061
48.176183333333334,73.09239137134061
48.179383333333334,73.09239137134061
48.2412,73.09239137134061
48.303216666666664,73.09239137134061
48.30558333333333,73.09239137134061
48.326033333333335,73.09239137134061
48.405033333333336,73.09239137134061
48.410516666666666,73.09239137134061
48.44976666666667,73.09239137134061
48.598933333333335,73.09239137134061
48.66036666666667,73.09239137134061
48.763016666666665,73.09239137134061
48.788833333333336,73.09239137134061
48.814033333333334,73.09239137134061
48.83855,73.09239137134061
48.85628333333333,73.09239137134061
48.93448333333333,73.09239137134061
48.94688333333333,73.09239137134061
48.96436666666666,73.09239137134061
48.96756666666667,73.09239137134061
49.01273333333334,73.09239137134061
49.04958333333333,73.09239137134061
49.0906,73.09239137134061
49.11683333333333,73.09239137134061
49.12233333333333,73.09239137134061
49.23951666666667,73.09239137134061
49.262033333333335,73.09239137134061
49.264783333333334,73.09239137134061
49.274433333333334,73.09239137134061
49.3034,73.09239137134061
49.31551666666667,73.09239137134061
49.3485,73.09239137134061
49.376666666666665,73.09239137134061
49.422533333333334,73.09239137134061
49.4281,73.09239137134061
49.53386666666667,73.09239137134061
49.56751666666667,73.09239137134061
49.6022,73.09239137134061
49.71248333333333,73.09239137134061
49.77435,73.09239137134061
49.85751666666667,73.09239137134061
49.91065,73.09239137134061
49.92491666666667,73.09239137134061
50.00233333333333,73.09239137134061
50.07298333333333,73.09239137134061
50.145516666666666,73.09239137134061
50.2887,73.09239137134061
50.42575,73.09239137134061
50.432,73.09239137134061
50.57528333333333,73.09239137134061
50.64241666666667,73.09239137134061
50.64935,73.09239137134061
50.70263333333333,73.09239137134061
50.71913333333333,73.09239137134061
50.850516666666664,73.09239137134061
50.8616,73.09239137134061
50.909666666666666,73.09239137134061
50.9411,73.09239137134061
50.998333333333335,73.09239137134061
51.00866666666667,73.09239137134061
51.013733333333334,73.09239137134061
51.08513333333333,73.09239137134061
51.12638333333334,73.09239137134061
51.14693333333334,73.09239137134061
51.15145,73.09239137134061
51.213766666666665,73.09239137134061
51.272983333333336,73.09239137134061
51.32513333333333,73.09239137134061
51.4184,73.09239137134061
51.50301666666667,73.09239137134061
51.651,73.09239137134061
51.686683333333335,73.09239137134061
51.773983333333334,73.09239137134061
51.7902,73.09239137134061
51.893433333333334,73.09239137134061
51.92013333333333,73.09239137134061
51.98576666666666,73.09239137134061
52.008583333333334,73.09239137134061
52.069966666666666,73.09239137134061
52.156483333333334,73.09239137134061
52.164033333333336,73.09239137134061
52.19768333333333,73.09239137134061
52.305733333333336,73.09239137134061
52.34973333333333,73.09239137134061
52.45506666666667,73.09239137134061
52.5177,73.09239137134061
52.6209,73.09239137134061
52.76423333333334,73.09239137134061
52.7887,73.09239137134061
52.8235,73.09239137134061
52.921733333333336,73.09239137134061
52.94416666666667,73.09239137134061
53.014,73.09239137134061
53.0874,73.09239137134061
53.121566666666666,73.09239137134061
53.24333333333333,73.09239137134061
53.26931666666667,73.09239137134061
53.3352,73.09239137134061
53.43483333333333,73.09239137134061
53.56871666666667,73.09239137134061
53.65913333333334,73.09239137134061
53.67345,73.09239137134061
53.6829,73.09239137134061
53.6835,73.09239137134061
53.7119,73.09239137134061
53.74061666666667,73.09239137134061
53.755183333333335,73.09239137134061
53.925383333333336,73.09239137134061
53.977783333333335,73.09239137134061
53.99791666666667,73.09239137134061
54.01721666666667,73.09239137134061
54.04266666666667,73.09239137134061
54.10123333333333,73.09239137134061
54.14418333333333,73.09239137134061
54.17573333333333,73.09239137134061
54.27635,73.09239137134061
54.342483333333334,73.09239137134061
54.3638,73.09239137134061
54.381616666666666,73.09239137134061
54.42755,73.09239137134061
54.527633333333334,73.09239137134061
54.57338333333333,73.09239137134061
54.641216666666665,73.09239137134061
54.64443333333333,73.09239137134061
54.726866666666666,73.09239137134061
54.741683333333334,73.09239137134061
54.75266666666667,73.09239137134061
54.7864,73.09239137134061
54.853433333333335,73.09239137134061
55.00386666666667,73.09239137134061
55.05466666666667,73.09239137134061
55.06211666666667,73.09239137134061
55.11378333333333,73.09239137134061
55.115433333333335,73.09239137134061
55.14205,73.09239137134061
55.146283333333336,73.09239137134061
55.2341,73.09239137134061
55.267916666666665,73.09239137134061
55.3601,73.09239137134061
55.50345,73.09239137134061
55.52343333333334,73.09239137134061
55.53138333333333,73.09239137134061
55.605983333333334,73.09239137134061
55.64698333333333,73.09239137134061
55.65103333333333,73.09239137134061
56.009483333333336,73.09239137134061
56.15306666666667,73.09239137134061
56.184583333333336,73.09239137134061
56.485533333333336,73.09239137134061
56.506566666666664,73.09239137134061
56.51016666666667,73.09239137134061
56.57626666666667,73.09239137134061
56.650083333333335,73.09239137134061
56.79358333333333,73.09239137134061
56.902116666666664,73.09239137134061
56.93728333333333,73.09239137134061
56.98603333333333,73.09239137134061
56.9861,73.09239137134061
57.0541,73.09239137134061
57.08115,73.09239137134061
57.15226666666667,73.09239137134061
57.307,73.09239137134061
57.7282,73.09239137134061
57.86075,73.09239137134061
58.40801666666667,73.09239137134061
58.51833333333333,73.09239137134061
58.56206666666667,73.09239137134061
58.864216666666664,73.09239137134061

==> Figures/data_for_plots/rw-n50-time-average.csv <==
time,value
0,66.80932122905031
0.04135,66.80932122905031
0.10176666666666667,66.80932122905031
0.11355,66.80932122905031
0.1463,66.80932122905031
0.1495,66.80932122905031
0.1899,66.80932122905031
0.24201666666666666,66.80932122905031
0.3378,66.80932122905031
0.39561666666666667,66.80932122905031
0.4671166666666667,66.80932122905031
0.4722,66.80932122905031
0.54065,66.80932122905031
0.55925,66.80932122905031
0.5779166666666666,66.80932122905031
0.59615,66.80932122905031
0.6363333333333333,66.80932122905031
0.6396166666666666,66.80932122905031
0.7900833333333334,66.80932122905031
0.7995,66.80932122905031
0.8176,66.80932122905031
0.8389833333333333,66.80932122905031
0.8808666666666667,66.80932122905031
0.9620333333333333,66.80932122905031
1.06045,66.80932122905031
1.0629166666666667,66.80932122905031
1.0825833333333332,66.80932122905031
1.1060166666666666,66.80932122905031
1.1084833333333333,66.80932122905031
1.3990666666666667,66.80932122905031
1.4076666666666666,66.80932122905031
1.4175,66.80932122905031
1.4938333333333333,66.80932122905031
1.5348833333333334,66.80932122905031
1.5474666666666668,66.80932122905031
1.5941833333333333,66.80932122905031
1.6866333333333334,66.80932122905031
1.7078333333333333,66.80932122905031
1.8296166666666667,66.80932122905031
1.8450666666666666,66.80932122905031
1.8499666666666668,66.80932122905031
1.9744833333333334,66.80932122905031
1.9901333333333333,66.80932122905031
1.9953666666666667,66.80932122905031
2.0528666666666666,66.80932122905031
2.069,66.80932122905031
2.135,66.80932122905031
2.2897666666666665,66.80932122905031
2.7633666666666667,66.80932122905031
5.897516666666666,66.80932122905031
5.9114,66.80932122905031
6.088183333333333,66.80932122905031
6.412016666666666,66.80932122905031
6.462,66.80932122905031
6.481283333333334,66.80932122905031
6.62205,66.80932122905031
6.731066666666667,66.80932122905031
6.878183333333333,66.80932122905031
7.05265,66.80932122905031
7.086633333333333,66.80932122905031
7.102983333333333,66.80932122905031
7.162316666666666,66.80932122905031
7.235833333333333,66.80932122905031
7.373466666666666,66.80932122905031
7.582583333333333,66.80932122905031
7.857716666666667,66.80932122905031
7.894,66.80932122905031
8.01565,66.80932122905031
8.031416666666667,66.80932122905031
8.082916666666666,66.80932122905031
8.192116666666667,66.80932122905031
8.481266666666667,66.80932122905031
9.339716666666666,66.80932122905031
11.273466666666666,66.80932122905031
11.351383333333333,66.80932122905031
11.646933333333333,66.80932122905031
11.8138,66.80932122905031
11.830283333333334,66.80932122905031
11.927383333333333,66.80932122905031
11.933133333333334,66.80932122905031
11.96495,66.80932122905031
12.097033333333334,66.80932122905031
12.1112,66.80932122905031
12.112916666666667,66.80932122905031
12.255183333333333,66.80932122905031
12.273883333333334,66.80932122905031
12.278366666666667,66.80932122905031
12.373,66.80932122905031
12.562283333333333,66.80932122905031
12.58025,66.80932122905031
12.5857,66.80932122905031
12.680083333333334,66.80932122905031
12.704416666666667,66.80932122905031
12.733633333333334,66.80932122905031
12.85295,66.80932122905031
12.858883333333333,66.80932122905031
13.0074,66.80932122905031
13.024266666666668,66.80932122905031
13.03015,66.80932122905031
13.123266666666666,66.80932122905031
13.14715,66.80932122905031
13.1555,66.80932122905031
13.17155,66.80932122905031
13.29545,66.80932122905031
13.4015,66.80932122905031
13.4206,66.80932122905031
13.443083333333334,66.80932122905031
13.449966666666667,66.80932122905031
13.469216666666666,66.80932122905031
13.473966666666668,66.80932122905031
13.617166666666666,66.80932122905031
13.726283333333333,66.80932122905031
13.74045,66.80932122905031
13.7471,66.80932122905031
13.7797,66.80932122905031
13.87435,66.80932122905031
13.8952,66.80932122905031
13.923883333333333,66.80932122905031
13.927766666666667,66.80932122905031
14.0464,66.80932122905031
14.071383333333333,66.80932122905031
14.224016666666667,66.80932122905031
16.931183333333333,66.80932122905031
16.94125,66.80932122905031
17.063783333333333,66.80932122905031
17.2429,66.80932122905031
17.282966666666667,66.80932122905031
17.381716666666666,66.80932122905031
17.4599,66.80932122905031
17.53065,66.80932122905031
17.5409,66.80932122905031
17.58085,66.80932122905031
17.728766666666665,66.80932122905031
17.7539,66.80932122905031
18.021616666666667,66.80932122905031
18.103666666666665,66.80932122905031
18.165233333333333,66.80932122905031
18.2652,66.80932122905031
18.31276666666667,66.80932122905031
18.34385,66.80932122905031
18.414583333333333,66.80932122905031
18.4881,66.80932122905031
18.530733333333334,66.80932122905031
18.606833333333334,66.80932122905031
18.6956,66.80932122905031
18.702833333333334,66.80932122905031
18.712933333333332,66.80932122905031
18.781216666666666,66.80932122905031
18.783,66.80932122905031
18.897583333333333,66.80932122905031
18.92665,66.80932122905031
18.9741,66.80932122905031
19.044883333333335,66.80932122905031
19.072016666666666,66.80932122905031
19.121566666666666,66.80932122905031
19.176583333333333,66.80932122905031
19.19225,66.80932122905031
19.213166666666666,66.80932122905031
19.269583333333333,66.80932122905031
19.34095,66.80932122905031
19.5596,66.80932122905031
19.586233333333332,66.80932122905031
19.70715,66.80932122905031
19.733983333333335,66.80932122905031
19.881116666666667,66.80932122905031
22.8007,66.80932122905031
22.87735,66.80932122905031
22.950366666666667,66.80932122905031
23.52785,66.80932122905031
23.66445,66.80932122905031
23.67155,66.80932122905031
23.83128333333333,66.80932122905031
23.834133333333334,66.80932122905031
23.91075,66.80932122905031
23.965733333333333,66.80932122905031
23.974816666666666,66.80932122905031
24.118283333333334,66.80932122905031
24.28035,66.80932122905031
24.4185,66.80932122905031
24.4208,66.80932122905031
24.43035,66.80932122905031
24.470133333333333,66.80932122905031
24.52985,66.80932122905031
24.5601,66.80932122905031
24.5625,66.80932122905031
24.579433333333334,66.80932122905031
24.590033333333334,66.80932122905031
24.621033333333333,66.80932122905031
24.63115,66.80932122905031
24.7482,66.80932122905031
24.782966666666667,66.80932122905031
24.826616666666666,66.80932122905031
25.025033333333333,66.80932122905031
25.02935,66.80932122905031
25.219433333333335,66.80932122905031
25.2753,66.80932122905031
25.276466666666668,66.80932122905031
25.285116666666667,66.80932122905031
25.424583333333334,66.80932122905031
25.51735,66.80932122905031
25.567916666666665,66.80932122905031
25.583866666666665,66.80932122905031
25.58685,66.80932122905031
25.726166666666668,66.80932122905031
25.82385,66.80932122905031
25.874283333333334,66.80932122905031
25.875783333333334,66.80932122905031
25.8847,66.80932122905031
25.89855,66.80932122905031
25.973283333333335,66.80932122905031
26.023683333333334,66.80932122905031
26.1732,66.80932122905031
26.182266666666667,66.80932122905031
26.191166666666668,66.80932122905031
26.486,66.80932122905031
29.86205,66.80932122905031
29.978033333333332,66.80932122905031
30.128683333333335,66.80932122905031
30.1914,66.80932122905031
30.415666666666667,66.80932122905031
30.524116666666668,66.80932122905031
30.565716666666667,66.80932122905031
30.615483333333334,66.80932122905031
30.621366666666667,66.80932122905031
30.635483333333333,66.80932122905031
30.681333333333335,66.80932122905031
30.699616666666667,66.80932122905031
30.741783333333334,66.80932122905031
30.978766666666665,66.80932122905031
31.002283333333335,66.80932122905031
31.089033333333333,66.80932122905031
31.1247,66.80932122905031
31.38233333333333,66.80932122905031
31.4773,66.80932122905031
31.5258,66.80932122905031
31.530483333333333,66.80932122905031
31.5625,66.80932122905031
31.773416666666666,66.80932122905031
31.826966666666667,66.80932122905031
31.834516666666666,66.80932122905031
31.922016666666668,66.80932122905031
31.973466666666667,66.80932122905031
31.9914,66.80932122905031
32.070116666666664,66.80932122905031
32.54525,66.80932122905031
35.285066666666665,66.80932122905031
35.28763333333333,66.80932122905031
35.37461666666667,66.80932122905031
35.434066666666666,66.80932122905031
35.57765,66.80932122905031
35.58405,66.80932122905031
35.5846,66.80932122905031
35.73465,66.80932122905031
35.8833,66.80932122905031
35.88591666666667,66.80932122905031
36.02876666666667,66.80932122905031
36.03321666666667,66.80932122905031
36.283766666666665,66.80932122905031
36.3304,66.80932122905031
36.34095,66.80932122905031
36.4338,66.80932122905031
36.48915,66.80932122905031
36.49126666666667,66.80932122905031
36.58401666666666,66.80932122905031
36.63291666666667,66.80932122905031
36.63623333333334,66.80932122905031
36.64355,66.80932122905031
36.794216666666664,66.80932122905031
36.7961,66.80932122905031
36.881366666666665,66.80932122905031
36.927216666666666,66.80932122905031
36.938833333333335,66.80932122905031
36.94416666666667,66.80932122905031
36.94616666666667,66.80932122905031
37.03143333333333,66.80932122905031
37.2197,66.80932122905031
37.2414,66.80932122905031
37.33208333333334,66.80932122905031
37.398916666666665,66.80932122905031
37.482033333333334,66.80932122905031
37.54163333333333,66.80932122905031
37.69975,66.80932122905031
37.84955,66.80932122905031
41.47561666666667,66.80932122905031
41.501866666666665,66.80932122905031
41.630066666666664,66.80932122905031
41.63685,66.80932122905031
41.653216666666665,66.80932122905031
41.77278333333334,66.80932122905031
41.85775,66.80932122905031
42.07131666666667,66.80932122905031
42.0977,66.80932122905031
42.2592,66.80932122905031
42.302033333333334,66.80932122905031
42.33705,66.80932122905031
42.37585,66.80932122905031
42.39955,66.80932122905031
42.410016666666664,66.80932122905031
42.45875,66.80932122905031
42.61723333333333,66.80932122905031
42.7738,66.80932122905031
42.77883333333333,66.80932122905031
42.86255,66.80932122905031
42.88838333333333,66.80932122905031
42.92143333333333,66.80932122905031
42.93058333333333,66.80932122905031
42.935583333333334,66.80932122905031
43.01943333333333,66.80932122905031
43.07803333333333,66.80932122905031
43.1923,66.80932122905031
43.2348,66.80932122905031
43.34171666666666,66.80932122905031
43.391133333333336,66.80932122905031
43.396166666666666,66.80932122905031
43.54128333333333,66.80932122905031
43.552933333333335,66.80932122905031
43.64083333333333,66.80932122905031
43.71001666666667,66.80932122905031
43.85431666666667,66.80932122905031
44.01115,66.80932122905031
47.58148333333333,66.80932122905031
47.58761666666667,66.80932122905031
47.591483333333336,66.80932122905031
47.72891666666667,66.80932122905031
47.88608333333333,66.80932122905031
47.89261666666667,66.80932122905031
47.89615,66.80932122905031
48.1821,66.80932122905031
48.1907,66.80932122905031
48.19181666666667,66.80932122905031
48.3474,66.80932122905031
48.47355,66.80932122905031
48.691066666666664,66.80932122905031
48.69655,66.80932122905031
48.69761666666667,66.80932122905031
48.91805,66.80932122905031
49.01006666666667,66.80932122905031
49.135783333333336,66.80932122905031
53.582483333333336,66.80932122905031
53.666383333333336,66.80932122905031
53.7199,66.80932122905031
53.73063333333333,66.80932122905031
53.961016666666666,66.80932122905031
54.243516666666665,66.80932122905031
54.377433333333336,66.80932122905031
54.3791,66.80932122905031
54.46788333333333,66.80932122905031
54.52865,66.80932122905031
54.546283333333335,66.80932122905031
54.69773333333333,66.80932122905031
54.77105,66.80932122905031
54.82256666666667,66.80932122905031
54.82796666666667,66.80932122905031
54.97893333333333,66.80932122905031
55.071733333333334,66.80932122905031
55.150616666666664,66.80932122905031
55.3747,66.80932122905031
55.52596666666667,66.80932122905031

==> Figures/data_for_plots/rw-n50-time-fail.csv <==
time,value
0,32.376
0.24101666666666666,19.8585
0.3481166666666667,17.888
0.36291666666666667,16.9525
0.3773,17.4432
0.4373,17.76516666666667
0.5531666666666667,24.583714285714287
0.5540833333333334,29.697125
0.69815,34.59922222222222
0.7008333333333333,37.6461
0.70455,40.10054545454545
0.7073,38.385083333333334
0.7774666666666666,36.93492307692308
0.8529166666666667,39.518
0.8693,38.8326
0.89315,38.03737499999999
0.9039166666666667,36.22876470588235
0.9062666666666667,34.61888888888888
0.9396666666666667,34.33715789473684
0.9475,34.095349999999996
0.9556,32.93376190476191
0.98205,31.984772727272727
0.9976166666666667,34.20082608695652
1.0424666666666667,33.58045833333333
1.10215,33.788439999999994
1.2026,35.7225
1.3269666666666666,36.32762962962963
1.3563333333333334,36.95253571428571
1.42395,39.07310344827587
1.4257333333333333,41.034233333333326
1.4326,41.59690322580646
1.4886166666666667,43.2985
1.5594833333333333,44.91539393939393
1.57135,46.75241176470589
1.7047,48.24542857142858
1.7758,49.67275000000001
1.8529833333333334,51.398810810810815
1.8589666666666667,53.060526315789474
1.9208166666666666,54.45907692307691
1.9913333333333334,55.752599999999994
1.9980333333333333,57.14602439024389
2.0033666666666665,58.227142857142844
2.0856166666666667,58.097488372093025
2.1366,59.304204545454546
2.1434333333333333,60.685422222222215
2.1483833333333333,61.58130434782609
2.2153666666666667,62.734212765957444
2.287933333333333,63.934541666666675
2.58065,65.23634693877551
2.583083333333333,66.4927
3.3714,67.73649019607844
3.4976333333333334,69.07565384615384
6.2069833333333335,68.33941509433963
6.777516666666667,67.43114814814815
6.86435,66.73116363636362
6.939783333333334,66.05426785714285
7.020333333333333,65.49361403508772
7.1877,65.12122413793102
7.234816666666666,64.88454237288136
7.309333333333333,64.65420000000002
7.3446,64.47213114754099
7.52725,63.74312903225807
7.6622,63.87688888888889
7.825316666666667,64.16048437500001
7.895866666666667,65.12141538461537
8.149366666666667,64.99218181818182
8.157633333333333,66.14228358208956
9.648366666666666,67.3226176470588
9.929833333333333,68.71344927536234
11.5633,67.83068571428574
11.68125,67.48118309859154
11.756966666666667,66.80034722222221
11.961633333333333,66.63089041095893
11.975983333333334,66.1482027027027
12.12055,65.80287999999999
12.223283333333333,65.02278947368421
12.25245,64.79325974025973
12.262333333333334,64.07288461538464
12.267066666666667,63.881708860759495
12.29695,63.218875000000004
12.324166666666667,63.20961728395061
12.331516666666667,62.588012195121955
12.33965,62.04036144578314
12.3846,62.077999999999996
12.402533333333333,62.12758823529412
12.559416666666667,62.06305813953488
12.567033333333333,62.10995402298851
12.684916666666666,62.17477272727273
12.715333333333334,62.25812359550563
12.832716666666666,62.37640000000001
12.855766666666666,62.39584615384615
12.861383333333333,62.51995652173913
12.9258,62.68369892473119
13.0096,62.8390638297872
13.0225,62.99886315789474
13.150433333333334,63.13152083333333
13.170366666666666,63.338742268041216
13.298766666666667,63.517489795918365
13.306133333333333,63.79157575757575
13.318516666666667,64.07412
13.369083333333334,64.18165346534654
13.43455,64.41776470588233
13.454433333333334,64.66878640776697
13.583,64.92816346153843
13.5961,65.1509619047619
13.61525,65.51351886792453
13.7315,65.80678504672898
13.748916666666666,66.19019444444446
13.763316666666666,66.57921100917433
13.8241,66.80775454545453
13.879033333333334,67.15783783783786
13.971983333333334,67.40954464285714
14.1201,67.7321504424779
14.176333333333334,68.13431578947365
14.207233333333333,68.62627826086955
14.26835,68.97514655172412
14.6609,69.5179829059829
16.014233333333333,69.05911016949153
16.07196666666667,68.72125210084029
16.753316666666667,68.31271666666662
16.753516666666666,67.82835537190077
16.93305,67.42118852459018
17.10885,67.45064227642277
17.117083333333333,67.32224193548387
17.136133333333333,67.28508000000004
17.3816,66.94942063492063
17.656166666666667,66.5912125984252
17.686633333333333,66.33159375000002
17.757433333333335,65.9531627906977
17.802366666666668,65.67825384615388
17.950816666666668,65.32921374045804
18.102283333333332,65.12384848484844
18.13383333333333,64.86734586466163
18.16075,64.43097014925374
18.1675,64.57992592592595
18.22105,64.15195588235292
18.2227,63.73036496350365
18.328716666666665,63.35596376811592
18.39515,63.22958992805757
18.41165,63.0405142857143
18.42305,62.93051063829787
18.424566666666667,62.68133802816898
18.45845,62.52558041958043
18.708366666666667,62.40139583333335
18.719,62.2137448275862
18.7552,62.11832876712327
18.7563,62.11767346938778
18.855883333333335,62.058831081081095
18.866383333333335,61.90171812080537
18.901516666666666,61.531893333333315
18.9025,61.497940397351
19.0058,61.18188157894737
19.051583333333333,61.27332679738564
19.077266666666667,61.24949350649351
19.15005,61.24878064516128
19.19655,61.29483974358973
19.29765,61.34983439490445
19.344,61.42287974683544
19.3493,61.50105660377358
19.367083333333333,61.54581874999999
19.510533333333335,61.620211180124215
19.523633333333333,61.6316975308642
19.642633333333333,61.75371779141102
19.7975,61.926536585365845
19.933216666666667,62.14592727272728
19.94025,62.36481325301205
19.955766666666666,62.52782035928144
20.001616666666667,62.709535714285714
20.080933333333334,62.93917751479289
20.102416666666667,63.146529411764696
20.149,63.372736842105255
21.9749,63.11462209302325
22.115433333333332,62.81562427745665
22.129883333333332,62.58253448275862
22.76585,62.37629142857141
23.02165,62.37282954545453
23.091616666666667,62.24614124293785
23.112833333333334,62.05823033707868
23.147116666666665,62.15455307262572
23.25636666666667,61.96151111111109
23.386883333333333,61.8143314917127
23.406716666666668,61.624560439560426
23.53611666666667,61.487868852459
23.5533,61.40409782608695
23.76255,61.3554216216216
23.85075,61.315822580645175
23.9926,61.31767379679143
24.206216666666666,61.3053829787234
24.296216666666666,61.35072486772487
24.354783333333334,61.36585789473685
24.4528,61.45916230366494
24.511983333333333,61.52232291666667
24.746933333333335,61.625554404145056
24.813316666666665,61.72884020618555
24.821683333333333,61.547446153846145
24.851816666666668,61.37714285714285
24.873033333333332,61.443619289340106
24.897366666666667,61.26628282828283
24.9216,61.09990954773869
24.929283333333334,60.93531999999997
24.959983333333334,60.7824975124378
25.022583333333333,60.894277227722775
25.03705,61.05957142857141
25.102533333333334,60.951519607843146
25.1134,61.1099219512195
25.186516666666666,61.27019902912624
25.303616666666667,61.41183574879228
25.42915,61.39659134615381
25.431383333333333,61.38277511961724
25.45295,61.53893333333335
25.487866666666665,61.775687203791485
25.6024,61.969000000000015
25.680183333333332,62.23316431924883
25.752183333333335,62.447313084112146
25.757616666666667,62.51908837209302
25.826633333333334,62.793606481481476
25.879533333333335,63.03411520737325
26.028783333333333,63.27090366972477
26.044966666666667,63.52678538812786
26.11715,63.80176818181818
26.248716666666667,64.13428506787328
26.326883333333335,64.44056756756757
26.4101,64.47457847533632
26.476166666666668,64.81590178571426
26.500083333333333,65.07416888888885
26.510916666666667,65.39527433628315
26.57208333333333,65.66720264317179
26.784183333333335,65.98995614035087
27.295983333333332,66.25033187772924
27.507083333333334,66.56190000000001
27.51545,66.87350216450216
27.76685,66.65621551724139
27.8341,66.51807296137343
28.370616666666667,66.39041452991452
28.727416666666667,66.2698042553191
28.862433333333332,66.29490677966098
28.90973333333333,66.26408438818567
29.735616666666665,66.07335294117652
29.75035,65.87238493723855
29.93195,65.71750833333327
29.95025,65.48136929460583
30.168433333333333,65.23903305785123
30.21255,65.15488065843623
30.225766666666665,65.01652459016397
30.3933,64.81897142857142
30.678166666666666,64.60621138211386
30.748183333333333,64.5976882591093
30.763916666666667,64.6123185483871
30.926983333333332,64.46714859437752
30.93105,64.31984400000002
31.022383333333334,64.39556573705181
31.108233333333335,64.2174404761905
31.181933333333333,64.07288142292491
31.260033333333332,63.84971259842519
31.270166666666668,63.96649019607841
31.3331,63.921308593750034
31.359616666666668,64.07865369649804
31.37125,64.35206201550386
31.425833333333333,64.59737837837834
31.435766666666666,64.8046269230769
31.562283333333333,64.58218007662833
31.5682,64.74358778625952
31.671333333333333,64.96362357414448
31.687083333333334,64.7855416666667
31.827483333333333,65.00322641509433
31.924133333333334,64.78603383458649
32.08711666666667,65.05919850187266
32.29456666666667,65.30319029850746
32.3463,65.62960594795538
32.39326666666667,65.7026925925926
32.4444,66.01169003690038
32.45826666666667,66.28485294117647
32.59096666666667,66.06855677655673
32.94161666666667,66.37114598540147
33.03245,66.17358181818182
33.11495,66.47248550724632
33.1558,66.63362454873642
33.26473333333333,66.92506834532372
33.29676666666667,67.07788888888888
33.322433333333336,66.87803928571435
33.438116666666666,66.98891459074736
33.526916666666665,67.00551063829779
33.618833333333335,66.79424734982337
33.798883333333336,66.83364084507049
33.84603333333333,66.99389473684214
33.94018333333333,67.02697902097908
34.10398333333333,66.85618815331004
34.270133333333334,67.17251736111112
34.35113333333334,66.97865397923883
34.89975,67.10636896551725
34.91388333333333,67.27050171821308
34.94423333333334,67.6168150684932
34.96853333333333,67.48849488054609
35.00225,67.4362857142856
35.0592,67.36210169491515
35.12885,67.19467229729725
35.20175,67.13224242424242
35.37181666666667,67.0373322147651
35.50718333333333,67.00367892976587
35.6443,66.98237333333326
35.6707,66.91525581395342
35.92218333333334,66.91630463576155
35.969166666666666,66.92681518151805
36.0706,66.95740460526315
36.17783333333333,66.97609180327868
36.33266666666667,66.78130065359476
36.446533333333335,66.80261237785015
36.59283333333333,66.78732792207786
36.723083333333335,66.81508414239481
36.7601,66.86457419354836
36.76538333333333,66.89925723472666
36.86645,66.9392403846154
36.914833333333334,66.98556230031946
36.99706666666667,66.79525796178339
37.00828333333333,66.84763174603168
37.016,66.89825949367082
37.04946666666667,66.98645741324933
37.1631,67.06357232704408
37.17118333333333,67.12549216300944
37.310233333333336,67.201371875
37.32593333333333,67.24582866043615
37.372083333333336,67.32956521739129
37.46351666666666,67.41315789473683
37.480333333333334,67.45686419753085
37.51645,67.56609230769227
37.51775,67.6741226993864
37.60585,67.77035168195722
37.6351,67.83939634146348
37.66226666666667,67.95876595744694
37.663666666666664,67.77471818181827
37.671533333333336,67.8927220543807
37.768966666666664,68.01384036144574
37.79,68.10722822822825
37.91786666666667,68.23747604790422
37.93825,68.34411940298503
37.944066666666664,68.44779464285719
37.9629,68.58635905044513
37.98233333333334,68.74041124260359
38.0634,68.87887905604725
38.10783333333333,69.02705294117652
38.110033333333334,69.14225513196473
38.21821666666666,69.2789093567251
38.275733333333335,69.41677259475217
38.348366666666664,69.23911046511627
38.36403333333333,69.36754202898544
38.3736,69.52881213872826
38.40011666666667,69.70703746397696
38.43483333333333,69.86147701149429
38.51335,69.97119484240682
38.589866666666666,70.12198857142857
38.661883333333336,70.206301994302
38.67855,70.41313068181816
38.69538333333333,70.56330311614738
38.74476666666666,70.6644774011299
38.81073333333333,70.71511267605634
38.83371666666667,70.68502247191012
38.840466666666664,70.78891036414562
38.95961666666667,70.84050837988833
38.98551666666667,70.95187465181063
39.02105,70.7788333333333
39.130833333333335,70.90185872576173
39.195616666666666,70.90409668508286
39.27585,71.00227548209362
39.28713333333334,70.90601098901107
39.34073333333333,70.73685205479457
39.34531666666667,70.6513743169399
39.540616666666665,70.51985831062667
39.63066666666667,70.7771114130434
39.706833333333336,70.75100542005416
39.76246666666667,70.70701351351344
39.76278333333333,70.56897035040429
39.7803,70.69780376344085
39.79461666666667,70.90870509383382
39.8912,71.0269839572193
39.91406666666666,70.85520000000001
39.95401666666667,71.03622872340426
40.0199,71.00673209549076
40.02835,70.91261640211643
40.2581,70.92455936675465
40.277316666666664,70.88358684210526
40.32695,70.9589002624672
40.4232,71.07512303664922
40.489066666666666,70.93672584856402
40.58218333333333,70.86289843750004
40.63816666666666,70.74894545454542
40.64203333333333,70.5922979274611
40.65423333333333,70.69208785529716
40.6587,70.89955412371134
40.6687,70.79144473007709
40.879266666666666,70.73917948717946
40.891416666666665,70.63787468030688
41.09673333333333,70.50564795918363
41.172383333333336,70.37817302798977
41.190133333333335,70.3494365482233
41.2182,70.42907088607586
41.25273333333333,70.2686994949494
41.2593,70.14026196473543
41.4492,70.06384673366834
41.4855,69.9911854636592
41.595866666666666,69.84738500000002
41.63701666666667,69.77542892768082
41.752833333333335,69.74381343283584
41.7816,69.62011910669978
41.904716666666666,69.60100000000001
41.916783333333335,69.44583950617285
41.921166666666664,69.41569458128079
42.019933333333334,69.29194103194098
42.05405,69.2931029411764
42.075783333333334,69.27496088019562
42.16948333333333,69.17645121951217
42.22533333333333,69.16942335766429
42.226283333333335,69.0174902912622
42.25366666666667,69.22308958837779
42.267716666666665,69.24859661835745
42.281533333333336,69.09848674698792
42.329883333333335,69.09439903846156
42.3404,69.01959472422071
42.3832,69.19346172248805
42.39803333333333,69.07748210023871
42.489016666666664,69.09554285714292
42.52778333333333,69.31235629453691
42.53808333333333,69.32595023696688
42.58261666666667,69.17791725768312
42.76513333333333,69.05899999999998
42.79906666666667,69.14230588235293
42.830416666666665,69.18522769953046
42.83795,69.0764800936768
42.873583333333336,68.97355373831776
42.93513333333333,69.01779487179482
42.98713333333333,69.0818139534884
43.02003333333333,68.94765429234346
43.100966666666665,69.01424074074066
43.11443333333333,69.11671131639724
43.129866666666665,69.19779723502307
43.15051666666667,69.13398850574714
43.1514,69.18353440366974
43.2668,69.25117848970251
43.28655,69.34405707762552
43.33058333333334,69.21248519362184
43.362633333333335,69.28102727272721
43.4947,69.40157596371878
43.51186666666667,69.4895950226244
43.59485,69.60011060948078
43.79716666666667,69.48363513513509
43.87221666666667,69.61703146067414
43.98265,69.48494170403586
44.0259,69.62995749440714
44.224,69.76459375000002
44.47331666666667,69.65030957683753
44.60523333333333,69.72575333333346
44.736583333333336,69.91846784922386
44.74968333333333,70.07062831858406
44.991416666666666,70.17371081677703
45.012966666666664,70.04298898678412
45.11358333333333,70.14935824175824
45.25913333333333,70.22679166666663
45.4058,70.30499562363238
45.503433333333334,70.37381004366813
45.66681666666667,70.43815032679738
45.80305,70.3677434782609
45.91793333333333,70.37770281995658
45.9486,70.52152597402595
46.0713,70.52938012958958
46.26705,70.49287499999998
46.40205,70.6546903225806
46.41643333333333,70.85430901287552
46.491233333333334,70.8247237687366
46.7721,70.9644401709401
47.087183333333336,71.16519829424307
47.177083333333336,71.05210425531914
47.3393,71.01218471337575
47.34875,71.16003389830499
47.44695,71.1566236786469
47.466483333333336,71.18697468354428
47.65533333333333,71.05121894736848
47.66263333333333,70.94290966386554
47.683166666666665,70.92592033542967
47.89845,70.94793933054395
47.98643333333333,70.92904801670144
48.035833333333336,70.93725000000002
48.09205,71.02719750519755
48.176183333333334,70.9382821576764
48.179383333333334,70.8497287784679
48.2412,70.72645247933887
48.303216666666664,70.6036845360825
48.30558333333333,70.60287654320989
48.326033333333335,70.47215811088296
48.405033333333336,70.36675
48.410516666666666,70.51592229038857
48.44976666666667,70.5285081632653
48.598933333333335,70.55430142566186
48.66036666666667,70.60836585365855
48.763016666666665,70.69444827586202
48.788833333333336,70.72311133603239
48.814033333333334,70.7541676767677
48.83855,70.62567137096778
48.85628333333333,70.68257142857149
48.93448333333333,70.59868072289163
48.94688333333333,70.560496993988
48.96436666666666,70.61457
48.96756666666667,70.64236526946114
49.01273333333334,70.70775896414354
49.04958333333333,70.80622862823073
49.0906,70.8582718253969
49.11683333333333,70.89341980198026
49.12233333333333,70.94078458498029
49.23951666666667,70.99177712031552
49.262033333333335,70.9021279527558
49.264783333333334,70.96545972495083
49.274433333333334,71.0085647058823
49.3034,71.10032485322886
49.31551666666667,71.0128417968749
49.3485,70.9787153996101
49.376666666666665,70.9098618677044
49.422533333333334,70.96258834951456
49.4281,70.93763372093025
49.53386666666667,71.01231721470013
49.56751666666667,71.08076833976823
49.6022,71.17277649325639
49.71248333333333,71.25707884615375
49.77435,71.35775623800373
49.85751666666667,71.45677586206895
49.91065,71.33234608030595
49.92491666666667,71.44085877862595
50.00233333333333,71.538779047619
50.07298333333333,71.64436121673008
50.145516666666666,71.74599810246683
50.2887,71.85635606060607
50.42575,71.7555444234405
50.432,71.87190566037741
50.57528333333333,71.92816760828632
50.64241666666667,71.99996804511272
50.64935,71.88495684803006
50.70263333333333,71.99264981273411
50.71913333333333,72.05060000000014
50.850516666666664,72.15547574626868
50.8616,72.22394413407822
50.909666666666666,72.3820464684015
50.9411,72.42643599257883
50.998333333333335,72.51727222222223
51.00866666666667,72.59043068391861
51.013733333333334,72.47654981549819
51.08513333333333,72.49951012891344
51.12638333333334,72.54532536764705
51.14693333333334,72.62994128440367
51.15145,72.70994322344325
51.213766666666665,72.76787202925047
51.272983333333336,72.82677919708031
51.32513333333333,72.71459198542809
51.4184,72.75499818181828
51.50301666666667,72.86207441016344
51.651,72.94860688405808
51.686683333333335,72.83701989150087
51.773983333333334,72.87931046931412
51.7902,72.92632612612616
51.893433333333334,73.00230395683455
51.92013333333333,73.04185457809695
51.98576666666666,72.93043906810036
52.008583333333334,73.01525939177104
52.069966666666666,73.12731071428573
52.156483333333334,73.17380570409983
52.164033333333336,73.08367971530251
52.19768333333333,73.22123445825927
52.305733333333336,73.11148049645386
52.34973333333333,73.00158584070795
52.45506666666667,73.148167844523
52.5177,73.05403527336867
52.6209,72.97283450704222
52.76423333333334,72.87547803163443
52.7887,72.95312982456137
52.8235,73.05168476357265
52.921733333333336,72.95898426573424
52.94416666666667,72.92817801047119
53.014,72.82007142857141
53.0874,72.91091652173911
53.121566666666666,72.86236979166668
53.24333333333333,72.84571923743495
53.26931666666667,72.81073010380625
53.3352,72.70541450777205
53.43483333333333,72.72794137931041
53.56871666666667,72.71628743545605
53.65913333333334,72.62445189003444
53.67345,72.75754030874788
53.6829,72.65180136986301
53.6835,72.66177777777774
53.7119,72.65582423208195
53.74061666666667,72.6634088586031
53.755183333333335,72.64660544217688
53.925383333333336,72.65951103565362
53.977783333333335,72.68192372881354
53.99791666666667,72.57856006768189
54.01721666666667,72.48930405405406
54.04266666666667,72.51078752107922
54.10123333333333,72.46581313131311
54.14418333333333,72.52608235294123
54.17573333333333,72.45160067114095
54.27635,72.49146231155783
54.342483333333334,72.53245317725752
54.3638,72.43115859766289
54.381616666666666,72.46104833333345
54.42755,72.50407321131458
54.527633333333334,72.54660797342198
54.57338333333333,72.51292205638482
54.641216666666665,72.56036092715237
54.64443333333333,72.53308760330577
54.726866666666666,72.59627227722774
54.741683333333334,72.65494398682041
54.75266666666667,72.56647039473683
54.7864,72.62768801313634
54.853433333333335,72.73957213114767
55.00386666666667,72.83311783960721
55.05466666666667,72.73151470588243
55.06211666666667,72.70820880913544
55.11378333333333,72.65366123778507
55.115433333333335,72.59977560975615
55.14205,72.51203246753249
55.146283333333336,72.5913290113452
55.2341,72.67846278317147
55.267916666666665,72.78033279483036
55.3601,72.87955161290321
55.50345,72.97571658615144
55.52343333333334,72.92450321543406
55.53138333333333,72.91131942215083
55.605983333333334,72.83463301282058
55.64698333333333,72.92013920000005
55.65103333333333,72.81392811501605
56.009483333333336,72.8943572567784
56.15306666666667,72.95182484076443
56.184583333333336,72.89274085850552
56.485533333333336,73.00164444444437
56.506566666666664,73.06333755942953
56.51016666666667,72.9761756329115
56.57626666666667,73.09673933649292
56.650083333333335,73.16470504731869
56.79358333333333,73.23026456692914
56.902116666666664,73.3127028301887
56.93728333333333,73.37975510204076
56.98603333333333,73.27496865203764
56.9861,73.25730829420961
57.0541,73.3378078124999
57.08115,73.41379563182522
57.15226666666667,73.48739563862921
57.307,73.43083048211511
57.7282,73.33397049689442
57.86075,73.25955968992251
58.40801666666667,73.16448142414862
58.51833333333333,73.08198918083464
58.56206666666667,73.14260185185185
58.864216666666664,73.09239137134053

==> Figures/data_for_plots/rw-n50-time.csv <==
time,value
0,15.136
0.04135,13.6505
0.10176666666666667,31.302333333333333
0.11355,40.11025
0.1463,35.943400000000004
0.1495,33.1745
0.1899,36.50628571428572
0.24201666666666666,39.972625
0.3378,42.76111111111111
0.39561666666666667,45.90820000000001
0.4671166666666667,45.23400000000001
0.4722,43.09158333333333
0.54065,45.326846153846155
0.55925,47.31642857142857
0.5779166666666666,46.11146666666667
0.59615,44.86275
0.6363333333333333,43.95164705882353
0.6396166666666666,43.13944444444444
0.7900833333333334,42.05515789473684
0.7995,41.89875
0.8176,40.79566666666667
0.8389833333333333,40.98227272727272
0.8808666666666667,40.2154347826087
0.9620333333333333,42.21375
1.06045,42.73259999999999
1.0629166666666667,44.891807692307694
1.0825833333333332,44.540814814814816
1.1060166666666666,46.21628571428572
1.1084833333333333,45.89379310344828
1.3990666666666667,47.66513333333334
1.4076666666666666,49.484806451612904
1.4175,51.235187499999995
1.4938333333333333,53.01778787878789
1.5348833333333334,54.44970588235293
1.5474666666666668,55.271428571428565
1.5941833333333333,54.89169444444445
1.6866333333333334,56.425459459459454
1.7078333333333333,57.911526315789466
1.8296166666666667,59.27141025641025
1.8450666666666666,60.567724999999975
1.8499666666666668,62.049317073170705
1.9744833333333334,63.2632380952381
1.9901333333333333,64.57613953488372
1.9953666666666667,65.94495454545455
2.0528666666666666,67.02904444444444
2.069,67.0827391304348
2.135,68.1930425531915
2.2897666666666665,69.45864583333335
2.7633666666666667,70.39538775510205
5.897516666666666,69.58822000000004
5.9114,68.8126666666667
6.088183333333333,68.28690384615388
6.412016666666666,67.36203773584907
6.462,66.4714074074074
6.481283333333334,65.61250909090909
6.62205,64.9564642857143
6.731066666666667,64.42764912280701
6.878183333333333,64.07327586206898
7.05265,63.90825423728813
7.086633333333333,64.61561666666667
7.102983333333333,64.4927049180328
7.162316666666666,63.763532258064515
7.235833333333333,64.55668253968254
7.373466666666666,64.00035937499997
7.582583333333333,64.3280769230769
7.857716666666667,65.51419696969695
7.894,66.76895522388058
8.01565,66.77401470588234
8.031416666666667,67.87917391304347
8.082916666666666,69.13678571428572
8.192116666666667,70.44301408450701
8.481266666666667,71.45681944444443
9.339716666666666,72.53194520547946
11.273466666666666,71.70762162162164
11.351383333333333,70.90572
11.646933333333333,70.73989473684212
11.8138,70.59329870129868
11.830283333333334,70.45010256410255
11.927383333333333,69.69459493670887
11.933133333333334,68.90421250000003
11.96495,68.14692592592594
12.097033333333334,68.05424390243901
12.1112,67.44053012048191
12.112916666666667,66.84145238095236
12.255183333333333,66.82796470588238
12.273883333333334,66.81725581395352
12.278366666666667,66.8105977011494
12.373,66.81734090909092
12.562283333333333,66.8993595505618
12.58025,66.98211111111111
12.5857,67.07849450549449
12.680083333333334,67.1735652173913
12.704416666666667,67.23484946236556
12.733633333333334,67.41611702127662
12.85295,67.55599999999997
12.858883333333333,67.70546875
13.0074,67.9435154639175
13.024266666666668,67.98546938775509
13.03015,68.22865656565655
13.123266666666666,68.37045
13.14715,68.57645544554458
13.1555,68.8290980392157
13.17155,68.94375728155339
13.29545,69.22404807692304
13.4015,69.84542857142857
13.4206,70.08042452830183
13.443083333333334,70.42390654205605
13.449966666666667,70.75814814814817
13.469216666666666,70.96096330275229
13.473966666666668,71.21297272727277
13.617166666666666,71.45371171171173
13.726283333333333,71.74266964285715
13.74045,72.0762300884956
13.7471,72.45440350877193
13.7797,72.7560260869565
13.87435,73.05522413793099
13.8952,73.4122735042735
13.923883333333333,73.77128813559318
13.927766666666667,74.11926050420169
14.0464,74.45406666666665
14.071383333333333,74.82054545454544
14.224016666666667,75.22821311475415
16.931183333333333,74.7410325203252
16.94125,74.27390322580646
17.063783333333333,73.78676
17.2429,73.39886507936514
17.282966666666667,72.91274803149602
17.381716666666666,72.52649218749998
17.4599,72.05943410852714
17.53065,71.74659230769231
17.5409,71.44919083969464
17.58085,71.09866666666669
17.728766666666665,70.81426315789473
17.7539,70.46978358208953
18.021616666666667,70.25610370370367
18.103666666666665,69.8562794117647
18.165233333333333,69.56045255474453
18.2652,69.39142753623189
18.31276666666667,69.1327841726619
18.34385,68.9964642857143
18.414583333333333,68.82929787234043
18.4881,68.69392253521127
18.530733333333334,68.64990209790209
18.606833333333334,68.46058333333332
18.6956,68.07238620689655
18.702833333333334,67.68713698630137
18.712933333333332,67.65058503401359
18.781216666666666,67.57431756756755
18.783,67.50546308724834
18.897583333333333,67.4180466666667
18.92665,67.3707152317881
18.9741,67.37986842105262
19.044883333333335,67.34617647058825
19.072016666666666,67.3286753246753
19.121566666666666,67.38996774193546
19.176583333333333,67.66367948717951
19.19225,67.65631210191087
19.213166666666666,67.68500632911396
19.269583333333333,67.79758490566041
19.34095,67.84339375000005
19.5596,68.00516149068321
19.586233333333332,68.11444444444446
19.70715,68.32180981595093
19.733983333333335,68.475743902439
19.881116666666667,68.68102424242419
22.8007,68.4040301204819
22.87735,68.12707784431139
22.950366666666667,67.88413690476189
23.52785,67.78526627218938
23.66445,67.67692352941178
23.67155,67.60247368421052
23.83128333333333,67.52646511627907
23.834133333333334,67.48487283236994
23.91075,67.41288505747124
23.965733333333333,67.41234285714287
23.974816666666666,67.36456818181817
24.118283333333334,67.27631638418077
24.28035,67.27075280898877
24.4185,67.26152513966481
24.4208,67.25204444444445
24.43035,67.296591160221
24.470133333333333,67.03525824175826
24.52985,66.81280327868856
24.5601,66.60269565217392
24.5625,66.63855135135132
24.579433333333334,66.73260215053764
24.590033333333334,66.51659358288768
24.621033333333333,66.31273936170213
24.63115,66.11107407407405
24.7482,65.94855263157895
24.782966666666667,66.05529319371729
24.826616666666666,65.92353645833333
25.025033333333333,65.85678756476685
25.02935,65.79016494845358
25.219433333333335,65.90468717948718
25.2753,66.0624489795918
25.276466666666668,65.85969543147206
25.285116666666667,66.06529292929294
25.424583333333334,66.26435175879399
25.51735,66.44566000000002
25.567916666666665,66.6343731343283
25.583866666666665,66.50726237623765
25.58685,66.74450738916254
25.726166666666668,66.97501960784314
25.82385,67.18935121951216
25.874283333333334,67.41053398058251
25.875783333333334,67.65249758454101
25.8847,67.91635576923078
25.89855,67.87488038277513
25.973283333333335,68.09138571428572
26.023683333333334,68.34505687203784
26.1732,68.59753773584902
26.182266666666667,68.84734272300467
26.191166666666668,69.0983224299065
26.486,69.21640465116275
29.86205,68.92759722222219
29.978033333333332,68.65147465437785
30.128683333333335,68.41980275229358
30.1914,68.20757990867578
30.415666666666667,68.05474545454547
30.524116666666668,67.77647058823526
30.565716666666667,67.59947297297298
30.615483333333334,67.4239686098655
30.621366666666667,67.24996875000002
30.635483333333333,66.98864444444447
30.681333333333335,67.04706194690267
30.699616666666667,66.80632599118947
30.741783333333334,66.5753684210527
30.978766666666665,66.73727510917028
31.002283333333335,66.58012173913046
31.089033333333333,66.53545887445887
31.1247,66.70947844827586
31.38233333333333,66.86614592274675
31.4773,67.04538461538462
31.5258,67.27485531914887
31.530483333333333,67.44211864406775
31.5625,67.51228270042198
31.773416666666666,67.72220588235297
31.826966666666667,67.91807949790797
31.834516666666666,68.13894166666665
31.922016666666668,68.37732780082985
31.973466666666667,68.59009917355375
31.9914,68.80392181069959
32.070116666666664,69.07306557377049
32.54525,69.46124897959186
35.285066666666665,69.33049593495937
35.28763333333333,69.19825910931175
35.37461666666667,69.0519556451613
35.434066666666666,68.95665461847386
35.57765,68.81651600000002
35.58405,68.68270517928292
35.5846,68.58978174603169
35.73465,68.53008300395254
35.8833,68.43125984251964
35.88591666666667,68.33284313725491
36.02876666666667,68.22656640624994
36.03321666666667,68.16051750972763
36.283766666666665,68.04147286821701
36.3304,67.96880694980699
36.34095,67.93759615384621
36.4338,67.85130651341004
36.48915,67.81979389312976
36.49126666666667,67.82326235741449
36.58401666666666,67.75431060606064
36.63291666666667,67.69817358490567
36.63623333333334,67.69767293233085
36.64355,67.66458052434453
36.794216666666664,67.66227611940296
36.7961,67.70141263940518
36.881366666666665,67.68077407407402
36.927216666666666,67.67410332103331
36.938833333333335,67.67069485294118
36.94416666666667,67.7008388278388
36.94616666666667,67.77106204379561
37.03143333333333,67.76748363636361
37.2197,67.93293115942032
37.2414,67.99048375451264
37.33208333333334,68.03429136690647
37.398916666666665,68.12492114695338
37.482033333333334,68.19698928571434
37.54163333333333,68.28404270462637
37.69975,68.40439007092199
37.84955,68.55264664310957
41.47561666666667,68.42781338028175
41.501866666666665,68.32897543859652
41.630066666666664,68.22002097902099
41.63685,68.11595818815336
41.653216666666665,68.01690277777777
41.77278333333334,67.92316608996539
41.85775,67.71159310344827
42.07131666666667,67.66323711340206
42.0977,67.58990753424656
42.2592,67.54668941979529
42.302033333333334,67.49721768707487
42.33705,67.37237288135594
42.37585,67.35391891891892
42.39955,67.25794276094277
42.410016666666664,67.14712416107382
42.45875,67.13018060200669
42.61723333333333,67.13115000000003
42.7738,67.16247840531565
42.77883333333333,67.1949139072847
42.86255,67.14464356435644
42.88838333333333,67.1985296052631
42.92143333333333,67.22576065573777
42.93058333333333,67.26983660130725
42.935583333333334,67.32923778501632
43.01943333333333,67.30992532467536
43.07803333333333,67.36655663430415
43.1923,67.44525161290326
43.2348,67.51339871382643
43.34171666666666,67.61710897435901
43.391133333333336,67.6822811501598
43.396166666666666,67.76606050955411
43.54128333333333,67.87693333333333
43.552933333333335,67.9890759493671
43.64083333333333,68.11471293375396
43.71001666666667,68.2384874213837
43.85431666666667,68.37377115987466
44.01115,68.535203125
47.58148333333333,68.43152647975083
47.58761666666667,68.32641614906834
47.591483333333336,68.20783281733748
47.72891666666667,68.08456172839503
47.88608333333333,68.00820923076925
47.89261666666667,67.93067484662579
47.89615,67.85472477064218
48.1821,67.77008536585369
48.1907,67.72076595744673
48.19181666666667,67.66912727272725
48.3474,67.64645921450155
48.47355,67.58600602409635
48.691066666666664,67.56868168168171
48.69655,67.51892215568866
48.69761666666667,67.51554029850739
48.91805,67.47648809523814
49.01006666666667,67.51572997032638
49.135783333333336,67.51786094674554
53.582483333333336,67.42276696165194
53.666383333333336,67.31009705882353
53.7199,67.20797067448675
53.73063333333333,67.11059941520473
53.961016666666666,67.02493294460642
54.243516666666665,66.95995930232563
54.377433333333336,66.91639710144932
54.3791,66.87635838150291
54.46788333333333,66.83614985590776
54.52865,66.80566091954023
54.546283333333335,66.76292836676213
54.69773333333333,66.73323142857139
54.77105,66.73241880341872
54.82256666666667,66.68355681818177
54.82796666666667,66.66422096317278
54.97893333333333,66.67023446327678
55.071733333333334,66.69259999999993
55.150616666666664,66.69715168539324
55.3747,66.74186274509809
55.52596666666667,66.80932122905023

==> Figures/data_for_plots/rw.csv <==
nodes,value
10,64.06621666666666
25,65.8549154929577
50,66.80932122905031
100,72.21552591894445
